A Batched Discrepancy Principle for Stochastic Landweber-Kaczmarz Iteration and its Application to EIT

We consider an inverse problem given as ill-posed system of possibly nonlinear operator equations between Hilbert spaces. To solve the problem we use a stochastic mini-batch Landweber-Kaczmarz method, drawing uniformly a subset of equations in each step. As an a posteriori stopping rule, we introduce a batched version of the discrepancy principle, in which only the residual of the selected batches is monitored. Under the tangential cone condition, we establish the convergence of the iterates for exact data, the convergence of the regularized iterates for noisy data under an a priori choice of the stopping index, and the convergence of the method when it is terminated by the proposed batched discrepancy principle. Numerical experiments for the electrical impedance tomography problem illustrate the theoretical results and demonstrate the performance of the method for different batch sizes.

==> figures/tikz/data/disc_b1_L1.dat <==
k ratio
70 15.0546
71 9.87736
72 18.0883
73 11.1095
74 9.75553
75 12.162
76 6.03722
77 33.3393
78 8.3417
79 5.84496
80 9.50886
81 73.8388
82 11.9147
83 6.4471
84 7.21647
85 5.85352
86 9.25773
87 8.45076
88 9.67581
89 23.9795
90 56.2464
91 45.9164
92 23.6541
93 6.65032
94 5.21418
95 6.22686
96 4.17899
97 72.2531
98 8.90362
99 5.2653
100 7.44865
101 27.5328
102 9.03412
103 4.50085
104 5.60463
105 13.1036
106 14.8517
107 26.7566
108 3.31309
109 11.2374
110 8.90581
111 3.36717
112 14.2697
113 2.75418
114 70.5015
115 46.1237
116 9.83982
117 68.0526
118 61.6857
119 4.05901
120 5.81155
121 3.6611
122 4.52636
123 11.2651
124 5.07585
125 3.32786
126 3.53408
127 33.8825
128 11.938
129 3.26771
130 20.4171
131 14.2641
132 3.52658
133 6.05688
134 14.3799
135 4.8987
136 6.07366
137 8.49845
138 7.41435
139 3.31555
140 5.21563
141 3.88237
142 3.294
143 32.8603
144 3.34097
145 4.8858
146 3.28385
147 2.45134
148 19.679
149 3.54484
150 15.0493
151 2.80234
152 2.2612
153 11.0602
154 26.9179
155 2.45511
156 1.73413
157 2.38519
158 2.43339
159 65.01
160 4.15016
161 2.21508
162 3.12812
163 8.15035
164 1.89786
165 21.4511
166 64.9938
167 1.94325
168 2.0402
169 2.71906
170 23.1664
171 1.72847
172 3.82935
173 56.4448
174 3.56746
175 1.42375
176 1.52587
177 15.7882
178 32.7166
179 17.8787
180 2.42622
181 13.2681
182 1.41542
183 3.42314
184 19.5959
185 4.71181
186 8.28027
187 17.2463
188 13.3998
189 2.08004
190 3.94474
191 2.13108
192 5.51909
193 1.41063
194 1.28684
195 2.10421
196 1.3442
197 8.30093
198 1.81296
199 1.28498
200 1.33189
201 2.37279
202 2.02263
203 0.999128
204 1.73237
205 1.17161
206 50.6847
207 10.889
208 1.98579
209 1.55142
210 2.31679
211 2.28674
212 1.48866
213 2.58974
214 24.7786
215 2.15807
216 1.38023
217 101.444
218 2.68113
219 33.6018
220 7.18606
221 2.81409
222 3.0141
223 29.9718
224 8.52012
225 12.7789
226 1.8779
227 5.48338
228 25.3433
229 3.13511
230 2.52668
231 19.7782
232 2.64013
233 53.8141
234 1.97886
235 2.04853
236 4.07114
237 1.48654
238 1.65478
239 10.0532
240 6.8099
241 1.67539
242 61.1727
243 53.2801
244 33.3773
246 2.77551
247 2.30774
248 1.44891
249 8.19158
250 1.34537
251 1.48103
252 2.20218
253 26.9461
254 1.56625
255 31.8759
257 1.33538
258 7.30547
259 1.89767
260 1.10413
261 1.67618
262 1.37089
263 1.28744
265 2.60152
266 2.19451
267 1.78969
268 5.04408
269 1.63166
271 16.609
272 3.48621
273 9.47051
274 3.86816
275 1.37183
277 2.78981
278 1.17633
279 1.40568
280 46.5656
281 3.21976
283 1.51217
284 2.15663
285 62.4895
287 14.2623
288 2.99833
290 1.65442
291 5.49885
292 3.32313
293 23.5469
295 29.0307
296 1.66265
297 4.35618
298 4.93809
300 16.3329
301 1.31194
302 20.882
303 21.5666
305 50.2277
306 85.0176
308 3.64936
309 3.09357
311 2.04793
312 27.7565
313 12.6468
314 3.31805
316 1.63082
318 4.84456
319 58.8867
320 3.11895
321 1.74602
322 14.4252
324 55.2256
325 1.33415
327 4.27945
328 31.5307
330 49.6265
332 2.78898
333 1.63549
335 7.37031
336 2.97044
338 64.1864
339 9.04131
341 5.18947
342 8.47727
344 2.56379
345 7.63757
347 2.86316
348 52.7754
350 4.20973
352 7.17981
353 1.85463
354 29.7726
355 4.04729
358 16.5789
359 2.26834
361 4.34356
363 2.10876
365 47.2818
366 2.43059
368 29.0997
369 1.86945
370 11.0885
372 2.10773
373 60.0584
374 3.13836
378 61.4721
379 3.10772
382 6.33415
383 1.84666
385 36.2219
386 2.73448
387 1.67217
389 9.52136
390 1.81067
392 12.3548
394 5.55122
396 1.63123
397 40.8445
399 1.92814
401 1.37491
403 4.74121
405 45.8145
407 1.2042
408 49.3165
411 1.80345
413 1.68524
414 35.0323
415 15.824
418 1.28811
419 1.41625
422 58.0721
423 54.7954
425 3.64673
427 2.45354
428 17.427
431 27.2227
433 1.64256
434 51.8341
437 1.58299
438 1.71716
439 16.4525
442 1.42839
444 16.8435
446 1.64388
447 1.46379
450 33.9286
453 1.90806
454 1.39158
456 31.0295
460 38.9867
461 1.44953
463 1.11354
465 13.4337
466 1.19224
469 7.05726
471 1.16784
473 25.7005
474 55.1307
477 1.12247
478 57.0674
481 1.08315
483 1.15553
486 26.9656
487 1.10152
489 43.5605
491 1.40109
494 13.5719
498 22.966
499 2.55283
502 9.67205
503 1.62863
505 3.00267
506 1.33697
509 14.2108
511 2.34992
515 1.26486
516 9.47346
520 26.8931
521 1.09479
523 1.1656
525 43.2597
527 17.5737
531 1.16792
532 49.0968
534 1.09686
538 26.6632
540 2.60862
541 1.35774
543 10.4232
546 7.63316
549 1.191
552 1.03596
553 25.5355
557 48.3312
560 1.37633
564 45.0405
565 1.12577
567 43.8839
568 1.12123
571 1.16487
575 6.64182
577 6.8865
580 1.07077
583 1.21934
584 6.33758
588 1.04235
589 33.8158
592 12.8764
596 1.17897
598 12.9101
601 1.09705
602 1.21305
606 43.9434
608 1.87521
612 9.64
614 23.5251
615 2.7039
618 33.3196
621 2.29217
627 43.9232
628 1.82403
629 54.0544
630 1.46059
635 41.6848
640 1.57804
641 25.55
645 1.30884
646 1.22435
648 40.9613
652 6.34514
656 1.43904
659 32.8844
663 1.25218
665 1.07305
666 7.83216
673 53.8835
674 1.24801
678 46.2993
680 1.28001
681 46.3213
684 1.42453
691 1.10809
692 43.2354
694 40.8364
699 1.08968
700 1.61415
703 45.3567
708 7.49351
711 1.26141
712 1.14182
718 53.0264
719 18.3258
722 1.32297
727 20.7628
729 1.43542
731 12.2343
733 1.24096
738 40.1075
740 1.17938
747 1.09934
749 50.0304
752 11.9077
753 1.14502
758 50.956
761 1.17022
767 1.42016
770 18.2538
775 1.06002
777 28.5564
779 31.4087
780 2.03702
787 23.0067
788 1.00051
794 3.82237
798 38.9146
800 4.67945
805 48.1916
811 43.2522
812 2.66891
816 40.4174
818 1.14198
821 1.0851
825 40.3198
829 1.4443
833 7.6886
837 1.12752
838 7.94328
843 31.8304
846 1.28424
855 39.9362
856 1.08964
858 51.8765
860 1.11599
867 1.22494
868 43.6299
876 31.3013
880 1.55626
887 24.3257
888 1.32515
892 7.26181
893 1.30363
900 41.7958
902 1.37142
905 1.14636
911 42.0333
916 52.2825
918 1.07311
923 17.8288
924 1.42577
933 1.1604
936 7.40499
941 1.07582
943 5.03812
946 42.0935
948 1.32686
955 41.6517
957 1.15015
962 1.15704
968 15.0016
974 1.15741
977 41.4692
981 1.77334
984 47.3789
993 47.2383
994 1.29032
999 24.4124
1005 1.0776
1007 1.3404
1013 42.8436
1015 1.19301
1016 52.2212
1027 11.1024
1030 1.0782
1033 46.6657
1037 1.09841
1049 1.16021
1050 52.4871
1051 1.16579
1057 37.8786
1062 1.14964
1067 10.023
1073 1.3188
1075 45.5786
1083 1.16907
1087 39.0389
1097 1.14512
1098 8.33109
1104 1.08457
1105 27.4643
1114 0.999429
1116 22.2844
1120 1.07096
1127 41.0832
1131 1.08666
1134 43.7757
1139 24.1591
1141 1.06989
1150 14.1135
1155 0.973518
1160 10.697
1161 1.03136
1173 39.1029
1174 1.00321
1185 10.5879
1189 1.08436
1193 1.09137
1199 39.5833
1203 1.12715
1209 24.7066
1219 22.3154
1221 1.05565
1226 1.10629
1230 17.9589
1234 1.40291
1235 37.9858
1250 8.91467
1254 1.20549
1256 15.6762
1262 1.02592
1274 1.13904
1276 40.5057
1281 38.6971
1288 1.20451
1290 26.5865
1294 1.11014
1300 1.08817
1307 37.7632
1313 1.14422
1322 48.6227
1324 37.3446
1328 1.06658
1343 1.06895
1346 40.7901
1347 1.12277
1353 38.6162
1363 52.2003
1366 1.08869
1377 48.5392
1380 0.99094
1385 0.986703
1388 40.6452
1399 29.7848
1405 1.07272
1411 48.4118
1417 1.13978
1424 1.01709
1430 14.294
1434 1.02155
1442 21.3969
1456 16.4771
1457 1.03225
1462 51.319
1465 1.01722
1475 0.950944
1476 33.0684
1488 7.00608
1494 1.07502
1498 1.04029
1508 43.384
1511 1.03393
1521 20.2024
1530 6.54618
1534 1.16029
1538 1.08361
1544 37.972
1553 20.2521
1556 0.999856
1567 1.011
1570 24.0107
1580 20.3772
1589 1.06544
1603 42.8133
1605 1.06555
1615 1.08714
1616 38.3915
1624 16.5494
1632 1.0017
1636 43.2161
1648 1.00954
1654 36.3679
1656 0.996895
1668 1.0178
1671 33.9495
1686 35.7826
1691 1.18204
1701 0.976807
1709 7.82103
1713 1.12055
1715 47.619
1729 1.09514
1732 23.9548
1742 34.3998
1749 1.12025
1761 38.7964
1765 0.989695
1776 33.0142
1785 1.11494
1793 50.9779
1801 0.988819
1804 1.04153
1808 38.6149
1825 1.10359
1835 23.3835
1841 20.9707
1843 0.973588
1853 1.10924
1864 17.8502
1870 1.23057
1880 41.3263
1898 1.31562
1901 22.4313
1906 21.5426
1909 1.02968
1929 1.62637
1930 42.9615
1944 12.566
1946 1.08689
1963 22.39
1968 1.21089
1972 1.0369
1979 47.8056
1990 1.12688
1997 52.3906
2009 49.2943
2014 1.17197
2029 0.933613
2039 41.5781
2045 1.07597
2050 37.7771
2069 47.1131
2072 1.22021
2079 1.0608
2084 42.3209
2109 54.5805
2114 1.118
2123 42.2013
2124 1.03302
2139 42.3013
2140 1.08682
2165 1.1275
2170 50.1277
2180 39.7642
2183 1.20192
2191 1.05061
2195 41.5465
2211 1.03104
2219 41.5849
2235 1.03978
2246 35.4165
2264 46.6788
2268 1.08026
2285 1.029
2288 48.9416
2304 37.3019
2310 1.22717
2316 48.6465
2320 1.1453
2340 1.01667
2346 25.0009
2352 1.08213
2372 52.7332
2377 1.02834
2386 43.6617
2401 47.1132
2402 0.974136
2420 42.8305
2430 1.14291
2439 1.10871
2446 41.2018
2461 52.5509
2474 0.894912
2482 42.2282
2489 1.05409
2509 48.1364
2520 0.991958
2532 0.985115
2541 22.9502
2548 41.8437
2568 0.994913
2570 37.3317
2571 1.00082
2606 35.5372
2615 0.999759
2621 0.992273
2624 52.8658
2640 1.06246
2657 21.4193
2670 48.3236
2684 0.892714
2700 35.9491
2706 0.90022
2720 0.98284
2723 42.9987
2740 25.6522
2746 0.981203
2764 0.91567
2779 16.7731
2783 49.5822
2791 0.984792
2812 1.06305
2815 41.9652
2837 0.995663
2840 53.7692
2869 38.6161
2872 0.992255
2885 1.05817
2889 38.5541
2922 1.01856
2929 54.0811
2945 45.8365
2959 1.02436
2972 1.0162
2975 35.8068
2990 49.0213
3006 1.04526
3019 38.7789
3032 1.00385
3047 1.04838
3065 42.4831
3076 42.3013
3079 0.98406
3113 1.05587
3117 44.9905
3124 17.7324
3135 1.07525
3153 49.9115
3156 0.975697
3193 26.3563
3196 0.949335
3215 50.1582
3223 1.03037
3239 45.7693
3244 0.954791
3269 50.8267
3287 1.02976
3297 0.951202
3312 44.3712
3337 51.4122
3343 0.988464
3352 48.1659
3367 0.923031
3385 44.9356
3403 1.02517
3411 47.8971
3430 1.0411
3449 47.6152
3458 1.02236
3475 53.0436
3497 1.02758
3510 42.9202
3522 0.982821
3541 42.7627
3554 0.993792
3570 1.04191
3588 43.3115
3604 56.7908
3610 1.02081
3630 38.2976
3657 0.97611
3665 0.948695
3692 47.7075
3706 1.01398
3710 56.035
3740 43.9097
3745 0.99761
3764 1.02842
3790 34.9579
3806 24.8465
3818 0.986579
3830 0.976067
3858 48.6356
3865 57.4894
3875 0.956731
3901 48.7102
3922 0.986826
3943 51.392
3955 1.03612
3987 0.931535
3989 54.5628
4001 48.7387
4004 0.981177
4038 1.00086
4066 45.6974
4099 38.8113
4101 1.04718
4111 49.0966
4118 0.992687
4167 0.985409
4176 48.8318
4199 49.9268
4206 1.01471
4227 0.974555
4234 47.3328
4280 58.2243
4292 0.991606
4307 1.06051
4328 49.5431
4357 1.00186
4361 44.7388
4376 49.5713
4405 0.990446
4413 1.01309
4422 58.8844
4462 1.03033
4485 59.1723
4498 0.947123
4521 59.0633
4540 1.0369
4542 47.7937
4580 59.4579
4601 0.945398
4626 53.5116
4631 0.992729
4667 0.906167
4671 44.0947
4712 45.9437
4729 0.946933
4735 0.922882
4745 50.8867
4779 61.6029
4791 1.03516
4819 41.5302
4855 1.0191
4875 0.947413
4899 62.2619
4923 45.5923
4933 0.981771
4952 0.991475
4983 51.7777
5000 0.941521
5021 59.79
5039 0.943401
5049 62.2137
5108 0.926482
5111 53.5623
5132 0.997627
5136 52.2119
5172 59.9833
5178 0.986938
5232 51.5342
5240 0.989897
5290 0.977772
5309 61.3481
5323 0.993743
5348 63.2388
5362 1.02109
5363 54.7882
5417 64.1169
5420 0.942961
5478 1.00813
5481 54.4386
5507 63.5565
5546 0.990872
5555 0.97837
5563 63.7056
5607 50.8194
5627 0.985874
5652 37.0484
5698 0.983027
5702 53.3085
5706 1.02953
5771 55.6152
5786 1.01942
5840 64.8693
5851 0.958539
5886 55.3057
5893 1.0122
5911 54.2758
5951 0.983942
5968 42.9776
6003 0.988781
6018 52.4489
6028 0.903899
6080 54.009
6087 0.953874
6120 56.5054
6133 0.96502
6194 0.965291
6211 55.5397
6233 0.990425
6265 53.883
6317 0.96783
6329 55.046
6346 67.2836
6349 0.990596
6428 55.6425
6444 0.971966
6467 0.969239
6482 53.3341
6513 68.5229
6544 0.952288
6582 68.8349
6618 0.980478
6644 69.0892
6662 0.987892
6690 69.2696
6716 0.918392
6752 55.7498
6764 0.980033
6807 69.4514
6834 1.01061
6903 0.980993
6909 59.1589
6946 0.944066
6983 56.348
7004 71.3957
7043 0.957002
7052 0.96338
7053 56.1311
7128 0.984967
7151 71.0293
7184 59.7011
7189 0.936186
7244 0.943788
7253 73.4775
7349 0.976315
7352 61.0888
7411 0.953483
7427 74.895
7495 75.3756
7496 0.967402
7507 1.0149
7549 54.2867
7606 58.9136
7625 0.951999
7635 0.946279
7646 58.7795
7712 0.949243
7723 62.2843
7823 0.947581
7838 59.0345
7881 1.00085
7891 78.8653
7919 63.1944
7949 0.998088
7997 80.076
8040 0.998498
8100 63.2698
8107 0.935497
8177 0.909259
8187 81.828
8198 0.999382
8263 82.4552
8290 65.3367
8323 0.94153
8385 1.00616
8409 66.056
8460 0.946616
8488 84.7424
8520 84.8235
8552 0.963885
8570 60.9153
8582 1.00488
8669 86.5967
8676 0.957313
8740 87.6106
8788 0.96116
8849 80.9336
8858 0.974791
8922 0.916293
8940 89.4113
8976 61.7593
9029 1.00022
9092 0.961113
9108 66.7915
9139 83.1411
9140 0.976992
9263 0.97097
9269 70.8218
9275 0.969151
9312 92.5897
9391 84.2842
9408 0.912482
9478 0.998699
9504 95.3723
9579 61.3574
9600 0.973094
9647 66.2719
9689 0.950655
9712 0.934818
9734 96.509
9831 0.989959
9866 73.7972
9875 98.9256
9906 0.873139
9974 72.6382
10005 0.989586
10082 101.925
10112 0.960882
10203 91.686
10204 0.996024
10223 103.107
10233 0.908129
10384 104.497
10397 0.967734
10416 92.2113
10474 0.988019
10520 0.995082
10539 106.28
10619 0.999281
10681 76.157
10718 0.961889
10740 81.9661
10817 95.9613
10840 0.959622
10905 81.0919
10954 1.00087
11042 0.893139
11049 112.011
11127 98.0057
11160 0.953899
11235 81.1963
11248 0.967058
11322 115.793
11368 0.959283
11421 0.95749
11427 88.0265
11473 83.7551
11474 0.898682
11620 0.955267
11653 120.242
11686 0.961828
11763 121.424
11801 0.953188
11845 87.1377
11945 67.0915
11956 0.929959
12029 0.89864
12031 108.974
12134 0.960674
12198 129.119
12224 90.2248
12291 0.956882
12323 131.111
12368 0.905744
12517 0.974413
12520 135.21
12612 93.762
12641 0.939737
12719 0.96038
12725 137.914
12777 138.097
12857 1.01644
12868 0.975475
12909 104.941
13007 0.947335
13019 106.639
13175 98.9451
13212 1.00282
13258 109.952
13322 0.931676
13338 125.679
13360 0.975236
13466 0.941579
13475 151.386
13657 0.958196
13689 154.598
13792 130.758
13806 0.967146
13853 0.97072
13908 158.738
14015 106.152
14040 0.909839
14110 1.02469
14171 108.349


==> figures/tikz/data/disc_b1_L200.dat <==
k ratio
200 75.4054
201 74.9416
202 34.9125
203 32.0032
204 28.5602
205 25.6669
206 25.6811
207 25.6808
208 23.6744
209 23.4444
210 22.4355
211 21.2834
212 21.1024
213 19.7409
214 17.2298
215 16.5612
216 15.9281
217 16.3723
218 15.6229
219 15.617
220 15.6142
221 15.4846
222 14.7418
223 14.3596
224 12.7205
225 12.3115
226 12.1666
227 11.8166
228 11.8195
229 11.4273
230 11.3269
231 11.3269
232 11.2746
233 11.2212
234 10.8886
235 10.6724
236 10.6543
237 10.5655
238 10.2995
239 10.2018
240 10.2017
241 10.0971
242 9.97574
243 9.86806
244 9.03807
245 9.03769
246 9.01698
247 8.80474
248 8.72998
249 8.09877
250 8.02556
251 7.74597
252 7.69192
253 7.63823
254 7.4803
255 7.48027
256 7.41476
257 7.36239
258 7.3556
259 7.26422
260 7.17561
261 7.11549
262 7.06441
263 6.99135
264 6.93531
265 6.92788
266 6.8793
267 6.83564
268 6.60705
269 6.56761
270 6.56315
271 6.53348
272 6.52856
273 6.52778
274 6.49741
275 6.44644
276 6.41036
277 6.40182
278 6.33554
279 6.30351
280 6.6058
281 6.60254
282 6.55918
283 6.50771
284 6.48993
285 6.49478
286 6.48806
287 6.56949
288 6.56044
289 6.33312
290 6.29233
291 6.29211
292 6.28796
293 6.28534
294 6.28659
295 6.28673
296 6.26387
297 5.72863
298 5.72741
299 5.69608
300 5.68217
301 5.64199
302 5.64109
304 5.6499
305 5.64949
306 6.3942
307 6.38247
308 6.40279
309 6.38366
310 6.36156
311 6.35181
312 6.35173
313 6.44551
315 6.04711
316 6.00332
317 5.98318
318 5.98279
319 6.00695
320 6.00448
321 5.98491
322 5.99656
323 5.99586
325 5.96354
326 5.98142
327 5.98108
328 5.9199
330 5.9535
331 5.97392
332 5.98144
333 5.94303
334 5.92306
335 5.93378
336 5.92659
338 6.49705
339 6.5221
340 6.53345
342 6.54863
343 6.52697
344 6.49216
345 6.49396
347 6.48024
348 6.33956
349 6.42426
350 6.42305
352 6.45565
353 6.40987
354 6.40985
355 6.42114
357 6.50321
358 6.54551
359 6.51505
360 6.49417
361 6.52746
363 6.49964
364 6.53916
365 6.38153
366 6.33401
368 6.41537
369 6.41351
371 6.49211
372 6.45531
373 6.94852
374 6.9212
376 7.00699
377 7.00693
379 6.97819
380 6.95845
381 6.91197
383 6.92732
384 6.98201
385 7.00907
387 6.94017
388 6.93967
389 6.96622
390 6.92406
392 6.99602
393 7.04158
395 7.11393
397 7.11595
398 7.15642
399 7.19294
400 7.24738
402 7.2043
404 7.28952
405 7.34647
406 6.89634
407 6.84406
409 6.93436
411 6.98842
412 6.99856
414 6.96467
415 7.08746
416 7.08859
418 5.99714
420 5.94883
421 5.95379
422 5.96895
423 6.48816
426 6.49549
427 6.46099
428 6.2438
430 6.30942
432 6.33004
433 6.28702
434 6.34251
436 6.38469
437 6.38247
439 6.38209
441 6.40412
443 6.3185
444 6.31853
446 6.24823
448 6.2519
449 6.21059
450 6.2553
452 6.40414
453 6.36618
454 6.35752
456 6.39816
458 6.33869
460 6.42755
461 6.43986
463 6.42365
465 6.43215
468 6.40847
469 6.44687
470 6.44198
471 6.39188
473 6.39429
475 6.44563
477 6.39822
479 6.48724
480 6.12532
481 6.07602
483 6.08548
485 6.05415
486 6.0595
487 5.91916
490 6.09132
492 6.00159
493 6.0016
496 6.11404
497 6.11466
499 6.13949
501 6.14202
503 6.09697
504 6.05918
507 5.2393
508 5.23793
510 5.34363
511 5.35369
513 5.2526
516 5.27253
518 5.21846
520 5.21692
521 5.21201
524 5.13445
525 5.1773
528 5.14779
529 5.13083
530 5.09833
531 5.03465
533 5.04425
536 4.99767
537 4.94091
538 4.38282
542 4.41002
543 4.41597
545 4.38952
547 4.41001
551 4.29319
552 4.25619
555 4.47981
556 4.39622
559 4.41731
560 4.40458
562 4.37784
563 4.39108
565 4.35395
568 4.32047
569 4.33907
571 4.24225
574 3.69785
575 3.73012
577 3.72926
580 3.69751
581 3.69595
584 3.6111
585 3.58973
588 3.55936
589 3.55927
591 3.76672
593 3.66273
597 3.61707
599 3.62689
601 3.60781
602 3.5867
605 3.58232
606 3.98269
607 4.00686
610 3.93402
613 4.0401
615 3.89384
618 3.96707
619 4.02982
623 3.44142
624 3.43181
625 3.42014
628 3.41647
632 3.37779
633 3.39469
634 3.54863
638 3.57007
640 3.53887
644 3.57292
645 3.55988
646 3.55385
649 3.61133
651 3.58484
653 3.45714
655 3.44532
656 3.42814
661 3.43752
664 3.46798
665 3.44425
668 3.46561
669 3.46563
672 3.49089
674 3.46586
677 3.51037
680 3.48155
683 3.54059
687 3.55045
688 3.42318
689 3.4219
693 3.39293
696 3.25652
698 3.34306
699 3.32458
703 3.3749
704 3.38917
706 3.41111
710 3.29547
712 3.25776
714 3.6322
718 3.68709
719 3.8376
720 3.81872
725 3.80743
728 3.9352
729 3.90891
731 3.96179
734 3.9669
737 3.97891
739 3.84468
743 3.7969
746 3.83916
748 3.79042
752 3.85475
754 3.60913
755 3.58806
758 3.55042
764 3.5351
765 3.62278
767 3.62434
771 3.65687
772 3.63057
776 3.54484
777 3.54477
782 3.66318
784 3.65703
786 3.69197
788 3.69167
790 3.4898
795 3.58439
797 3.6331
799 3.7562
804 3.9258
805 3.92896
806 3.50341
811 3.51633
816 3.39684
817 3.38388
821 3.27866
822 3.27726
824 3.26045
829 3.27158
832 3.30078
834 3.10837
837 3.05581
842 3.0509
843 3.40007
846 3.38475
849 3.34487
852 3.35317
857 3.40441
860 3.39644
863 3.44927
864 3.44415
870 3.50666
873 3.74574
874 3.7738
880 3.75556
881 3.73021
886 3.7448
888 3.71626
889 3.7179
895 3.77951
897 3.75537
898 3.65883
902 3.63974
907 3.61038
913 3.65722
914 3.32399
915 3.31724
919 3.12387
921 3.15129
926 3.28896
928 3.14555
929 3.16394
935 3.16113
940 3.17186
941 3.16719
945 3.2205
950 3.20145
954 3.22603
955 3.24292
961 3.30069
965 3.22752
967 3.32693
970 3.30767
973 3.37261
975 3.45864
980 3.76158
982 3.67257
988 3.7398
989 3.72073
994 3.62149
996 3.60368
1002 3.41391
1003 3.42101
1010 3.25827
1011 3.25834
1017 3.30616
1020 3.30076
1022 3.32831
1025 3.30689
1031 3.2667
1033 3.26586
1038 3.30321
1042 3.34409
1044 2.97758
1049 3.01448
1052 2.99037
1056 3.09786
1059 3.03085
1066 3.01592
1067 3.099
1070 3.05083
1076 2.74474
1081 2.79975
1084 2.74034
1085 2.73896
1091 2.77526
1097 2.74898
1098 2.82221
1103 2.80558
1104 2.75983
1109 2.77543
1115 2.73628
1119 2.74344
1122 2.70743
1125 2.71983
1131 2.56798
1134 2.58639
1138 2.55955
1140 2.57541
1144 2.52594
1150 2.57505
1155 2.5226
1156 2.52251
1164 2.46802
1165 2.46539
1168 2.36045
1173 2.36769
1180 1.99438
1182 2.04571
1189 1.92188
1190 1.92168
1193 1.91223
1203 1.92324
1206 1.96728
1207 1.97365
1213 1.94097
1215 1.9422
1221 1.89717
1224 1.90234
1232 2.0901
1235 2.08411
1241 2.10978
1246 2.09982
1247 2.11397
1253 2.12039
1256 2.04187
1259 2.05675
1267 1.9513
1270 1.96807
1274 1.95377
1278 1.94332
1284 2.16604
1291 2.12296
1292 2.19503
1297 2.20279
1298 2.1457
1309 2.16314
1313 2.15041
1314 2.15853
1322 2.19089
1324 2.1936
1328 2.15924
1334 2.15434
1341 2.18209
1350 2.11534
1351 2.25704
1353 2.27147
1361 2.33187
1365 2.3465
1369 2.31587
1371 2.30881
1380 2.27475
1381 2.2752
1382 2.20685
1394 2.22651
1397 2.35208
1401 2.31627
1410 2.24753
1411 2.24716
1419 2.2289
1428 2.26983
1430 2.09895
1439 2.06451
1440 2.10685
1446 2.1149
1450 2.07688
1454 2.08743
1461 2.05711
1465 2.0544
1466 2.21294
1474 2.21452
1480 1.9647
1488 2.01374
1492 1.92808
1493 1.92825
1503 1.8863
1510 1.89379
1512 1.87463
1515 1.87579
1519 1.99949
1525 1.99826
1532 2.02841
1536 2.02041
1542 1.99368
1550 2.01194
1552 1.86894
1561 1.92236
1568 1.94333
1570 1.94096
1579 2.01176
1580 2.02409
1587 2.13223
1594 2.14129
1601 2.00562
1604 2.01048
1610 2.02614
1615 2.01051
1624 2.02889
1626 2.06127
1637 2.0074
1639 2.01496
1646 1.96057
1656 1.97322
1660 1.98945
1665 2.06872
1669 1.89089
1673 1.90214
1677 1.98551
1685 1.93867
1687 1.99422
1697 1.99473
1705 2.02605
1715 2.04827
1720 1.92575
1721 1.91932
1732 1.88359
1733 1.8802
1743 1.97353
1746 2.00787
1755 1.92627
1768 1.94544
1770 2.00506
1779 2.06472
1781 1.95466
1783 1.9611
1784 2.02288
1797 2.00526
1801 2.01956
1810 2.01629
1820 2.05872
1822 2.05989
1826 1.9334
1836 1.95098
1843 1.84304
1848 1.85537
1859 2.01494
1861 2.01131
1873 2.29643
1875 2.32232
1883 2.2819
1894 2.50067
1899 2.43772
1901 2.44592
1912 2.32726
1919 2.28707
1925 2.3805
1929 2.36316
1933 2.48168
1942 2.44464
1951 2.34285
1957 2.36153
1969 2.31513
1970 2.30814
1980 2.21764
1985 2.21424
1996 2.17825
2003 2.18154
2011 2.13792
2012 2.12678
2022 2.08196
2032 2.06456
2040 2.10418
2041 2.10234
2044 2.12327
2056 2.05997
2069 2.13589
2070 2.14551
2084 1.98724
2086 1.96893
2093 1.83898
2104 1.87913
2111 1.91177
2117 1.91629
2129 1.81922
2131 1.80983
2142 1.70564
2145 1.71548
2158 1.79689
2165 1.77363
2172 1.81659
2180 1.82218
2185 1.79867
2192 1.80718
2203 1.77648
2211 1.78989
2220 1.81767
2222 1.83277
2235 1.79444
2249 1.79186
2253 1.80447
2256 1.81647
2268 1.66015
2272 1.66225
2280 1.62707
2286 1.63186
2300 1.57098
2311 1.57134
2318 1.59056
2323 1.58173
2334 1.67244
2345 1.68658
2351 1.63601
2354 1.6283
2358 1.58244
2369 1.57012
2382 1.54679
2396 1.54495
2401 1.57012
2417 1.53826
2418 1.58177
2424 1.57336
2435 1.60401
2437 1.59931
2453 1.56729
2457 1.54771
2469 1.57311
2474 1.55959
2488 1.57608
2491 1.57294
2506 1.54317
2511 1.5561
2524 1.50144
2526 1.51173
2535 1.46399
2544 1.48226
2559 1.45045
2563 1.4503
2579 1.41221
2586 1.41929
2597 1.39438
2601 1.38888
2614 1.4135
2617 1.40143
2621 1.33631
2643 1.35029
2650 1.3314
2655 1.33953
2666 1.3834
2674 1.35855
2684 1.34456
2693 1.35155
2710 1.32624
2711 1.32631
2730 1.30287
2732 1.30545
2749 1.26558
2750 1.26555
2764 1.25649
2770 1.25898
2781 1.27894
2789 1.27045
2805 1.24552
2809 1.25479
2824 1.26694
2836 1.25203
2846 1.23433
2856 1.24357
2861 1.21239
2884 1.23521
2885 1.22432
2896 1.22529
2906 1.23902
2913 1.23775
2926 1.23261
2931 1.2401
2945 1.23142
2952 1.23821
2968 1.26852
2977 1.2665
2985 1.25151
2995 1.26594
3005 1.29211
3016 1.28087
3024 1.2712
3046 1.28258
3056 1.26603
3059 1.26918
3063 1.24636
3089 1.24054
3099 1.28125
3103 1.27062
3123 1.28396
3125 1.28846
3145 1.30355
3149 1.3049
3161 1.28438
3179 1.31125
3190 1.29694
3193 1.30258
3201 1.2834
3222 1.30504
3231 1.30129
3242 1.30848
3256 1.29854
3263 1.32299
3271 1.31266
3288 1.33289
3300 1.2879
3321 1.30692
3323 1.30024
3341 1.30875
3353 1.29889
3359 1.31002
3378 1.26899
3391 1.27257
3402 1.26427
3403 1.26157
3418 1.24025
3430 1.24444
3447 1.25176
3453 1.25521
3463 1.21836
3477 1.22742
3486 1.21772
3524 1.18915
3525 1.21453
3532 1.2072
3543 1.21969
3557 1.21208
3575 1.22454
3578 1.22287
3600 1.25862
3605 1.26491
3613 1.25953
3630 1.26466
3652 1.2504
3653 1.2457
3677 1.22588
3685 1.22095
3702 1.22923
3713 1.22052
3722 1.24347
3732 1.2219
3745 1.20901
3777 1.21871
3783 1.19603
3785 1.21147
3795 1.23551
3817 1.22822
3832 1.21273
3843 1.21527
3866 1.24588
3869 1.24891
3891 1.24081
3918 1.24431
3921 1.22672
3923 1.22452
3944 1.20784
3967 1.20855
3977 1.19616
3981 1.19569
4004 1.13323
4017 1.13121
4034 1.1361
4037 1.13568
4055 1.11772
4070 1.12373
4091 1.13827
4093 1.13758
4108 1.16717
4123 1.16234
4136 1.1706
4159 1.16765
4177 1.16251
4182 1.16273
4204 1.17576
4219 1.16688
4239 1.21055
4243 1.21215
4264 1.18838
4278 1.18429
4289 1.20721
4308 1.18093
4330 1.20551
4336 1.20065
4351 1.20509
4384 1.21183
4387 1.20467
4419 1.21867
4425 1.18848
4427 1.1907
4439 1.17311
4478 1.19137
4488 1.16697
4516 1.17204
4517 1.16197
4523 1.15698
4549 1.17197
4557 1.17558
4568 1.16657
4597 1.17321
4604 1.16623
4623 1.16774
4647 1.17528
4652 1.17241
4683 1.18278
4704 1.18404
4717 1.1757
4718 1.17575
4736 1.15386
4754 1.15566
4780 1.17867
4792 1.17496
4804 1.18986
4833 1.17792
4842 1.18476
4854 1.17968
4884 1.16384
4890 1.1663
4920 1.15486
4938 1.16145
4957 1.15236
4958 1.1475
4980 1.13407
4993 1.13451
5016 1.11991
5034 1.12603
5041 1.11525
5078 1.12306
5097 1.109
5103 1.11739
5132 1.10413
5138 1.10623
5169 1.13694
5178 1.13342
5210 1.15982
5211 1.15938
5218 1.16926
5249 1.16325
5281 1.15862
5303 1.15625
5320 1.16927
5332 1.17491
5358 1.14996
5383 1.14716
5398 1.15418
5401 1.16185
5431 1.14311
5455 1.14051
5475 1.15452
5488 1.15082
5505 1.15668
5515 1.1547
5544 1.16031
5570 1.15067
5579 1.1591
5594 1.15289
5619 1.14064
5645 1.14178
5669 1.15209
5689 1.14606
5709 1.138
5738 1.13808
5755 1.1495
5772 1.15925
5794 1.14219
5827 1.14622
5834 1.14085
5849 1.14475
5872 1.12716
5880 1.14217
5909 1.15207
5930 1.15627
5960 1.13442
5964 1.13432
6000 1.16786
6029 1.15947
6045 1.16528
6055 1.17274
6091 1.14064
6092 1.14081
6123 1.14749
6156 1.14205
6165 1.13334
6180 1.13734
6220 1.12986
6230 1.13275
6255 1.12586
6268 1.13197
6311 1.14411
6315 1.14679
6327 1.13577
6367 1.14284
6393 1.13228
6412 1.13478
6435 1.14966
6460 1.14686
6493 1.12942
6512 1.13347
6516 1.12498
6551 1.13099
6579 1.11187
6595 1.11116
6612 1.12012
6640 1.11606
6672 1.12239
6693 1.12809
6712 1.12142
6740 1.1223
6759 1.12995
6777 1.12757
6817 1.11271
6825 1.11412
6832 1.12561
6878 1.12268
6903 1.11482
6930 1.12103
6941 1.11389
6973 1.117
7019 1.12629
7025 1.12647
7065 1.10591
7090 1.10235
7120 1.10859
7128 1.10691
7172 1.12221
7190 1.11899
7196 1.12412
7224 1.11958
7268 1.13413
7284 1.13249
7290 1.14001
7328 1.13365
7370 1.12191
7390 1.12763
7430 1.11676
7459 1.12336
7469 1.11606
7485 1.12098
7515 1.11168
7548 1.11498
7570 1.12736
7598 1.12207
7644 1.10912
7667 1.11286
7685 1.10893
7743 1.10494
7754 1.11422
7758 1.11314
7780 1.10407
7813 1.11174
7865 1.12359
7867 1.12186
7912 1.13454
7932 1.13128
7964 1.1208
7985 1.12114
8030 1.13467
8063 1.13537
8088 1.12281
8098 1.12433
8134 1.11335
8171 1.12627
8199 1.10431
8212 1.10629
8240 1.11514
8269 1.11089
8316 1.12341
8327 1.11885
8368 1.11129
8407 1.12495
8442 1.11208
8458 1.11391
8493 1.10127
8518 1.10672
8536 1.12019
8567 1.11911
8613 1.12666
8628 1.12622
8684 1.14527
8691 1.14194
8736 1.13016
8753 1.13661
8809 1.12263
8824 1.12769
8845 1.11708
8889 1.12329
8939 1.11253
8944 1.10979
9001 1.12916
9004 1.12924
9053 1.11875
9094 1.11374
9122 1.12072
9151 1.13009
9178 1.11893
9207 1.11338
9260 1.12512
9287 1.11486
9306 1.1314
9334 1.12486
9391 1.10658
9448 1.1146
9460 1.10815
9462 1.1078
9498 1.11394
9544 1.10678
9564 1.11666
9601 1.10665
9665 1.11789
9685 1.11955
9706 1.10894
9775 1.11599
9797 1.10888
9814 1.11665
9832 1.10394
9877 1.10913
9944 1.12182
9945 1.12162
9988 1.13282
10032 1.1316
10065 1.12022
10108 1.13039
10144 1.11499
10192 1.12237
10229 1.11278
10237 1.10875
10265 1.11984
10336 1.11968
10376 1.11019
10397 1.09905
10443 1.1109
10477 1.09842
10519 1.10698
10537 1.10267
10600 1.11246
10619 1.10652
10676 1.11837
10718 1.11484
10739 1.12552
10773 1.12015
10811 1.12981
10838 1.12983
10900 1.11911
10922 1.12613
10965 1.11415
11007 1.11089
11040 1.11788
11083 1.11388
11110 1.10686
11141 1.10838
11213 1.09176
11221 1.09256
11287 1.10041
11328 1.09383
11380 1.10927
11416 1.11655
11447 1.10447
11464 1.1062
11509 1.09649
11557 1.09389
11593 1.10211
11637 1.09646
11708 1.11186
11716 1.10877
11767 1.11659
11816 1.10971
11855 1.13129
11940 1.13683
11959 1.12642
12017 1.13156
12046 1.11414
12073 1.1188
12127 1.10286
12134 1.10208
12198 1.10923
12227 1.10535
12281 1.11315
12311 1.10597
12365 1.12493
12416 1.12114
12439 1.12997
12515 1.13885
12564 1.12558
12572 1.13236
12645 1.1215
12668 1.12921
12750 1.11625
12758 1.11373
12802 1.13011
12848 1.12335
12906 1.114
12968 1.12821
13009 1.11125
13054 1.11351
13115 1.13515
13149 1.13484
13211 1.1529
13245 1.15759
13305 1.13253
13306 1.13313
13390 1.11053
13401 1.11687
13466 1.10554
13497 1.10623
13592 1.13168
13635 1.11897
13688 1.13715
13696 1.13925
13785 1.11518
13792 1.11535
13866 1.13473
13900 1.13072
13963 1.12319
14000 1.12919
14051 1.10982
14097 1.11639
14182 1.14249


==> figures/tikz/data/disc_b1_full.dat <==
k ratio
70 15.4253
71 15.4032
72 14.8314
73 14.8251
74 14.81
75 14.3565
76 14.3346
77 13.9938
78 13.9938
79 13.6636
80 13.5008
81 13.1278
82 13.1278
83 13.1263
84 12.8475
85 12.8026
86 12.6384
87 12.6317
88 12.6115
89 12.6105
90 12.1354
91 12.1354
92 12.1354
93 12.1352
94 11.9054
95 11.7564
96 11.6999
97 11.6244
98 11.5113
99 11.4821
100 11.1414
101 10.7769
102 10.7768
103 10.7665
104 10.6252
105 10.3538
106 10.3527
107 10.3526
108 10.3526
109 10.3223
110 10.3221
111 10.3221
112 10.2982
113 10.2982
114 10.2979
115 10.2979
116 9.76855
117 9.76044
118 9.76044
119 9.76044
120 9.54681
121 9.36472
122 9.30664
123 9.20781
124 9.20755
125 9.2032
126 9.18218
127 9.14162
128 9.14161
129 8.99912
130 8.92642
131 8.92636
132 8.92616
133 8.8283
134 8.82223
135 8.82228
136 8.71886
137 8.71202
138 8.71092
139 8.60751
140 8.56787
141 8.55512
142 8.55932
143 8.55875
144 8.55876
145 8.58198
146 8.58522
147 8.59194
148 8.63246
149 8.27711
150 8.235
151 8.23498
152 8.22163
153 8.21514
154 8.21569
155 8.21576
156 8.23874
157 8.25239
158 8.2903
159 8.24239
160 8.24239
161 8.24594
162 8.29289
163 8.31346
164 8.31441
165 8.30815
166 7.88413
167 7.88413
168 7.84074
169 7.85567
170 7.92478
171 7.92484
172 7.96174
173 7.98283
174 7.98283
175 7.98799
176 7.98521
177 7.98743
178 7.98759
179 7.9876
180 7.98758
181 8.02812
182 8.02814
183 8.07493
184 8.09182
185 8.09196
186 7.88491
187 7.88528
188 7.88545
189 7.88545
190 7.909
191 7.91361
192 7.96856
193 7.97046
194 7.98247
195 7.96021
196 8.00155
197 8.05094
198 8.05199
199 8.10739
200 8.08775
201 8.11075
202 8.19185
203 8.2208
204 8.2208
205 8.25667
206 8.27855
207 7.97422
208 7.97358
209 7.87323
210 7.74925
211 7.79297
212 7.64946
213 7.62997
214 7.65039
215 7.65049
216 7.67462
217 7.70477
218 7.10411
219 6.91743
220 6.91742
221 6.90952
222 6.79914
223 6.77794
224 6.77792
225 6.77758
226 6.7776
227 6.77706
228 6.77825
229 6.97648
230 6.74455
231 6.61755
232 6.61745
233 6.57454
234 6.57454
235 6.53233
236 6.53544
237 6.5415
238 6.52777
239 6.52557
240 6.52609
241 6.52636
242 6.54293
243 6.54293
245 6.54293
246 6.54302
247 6.56023
248 6.52497
249 6.52997
250 6.53027
251 6.59443
252 6.60514
253 6.62253
254 6.62256
255 6.67947
257 6.70429
258 6.71583
259 6.53857
260 6.59576
261 6.61555
262 6.58866
264 6.62903
265 6.61914
266 6.63347
267 6.58073
268 6.63336
270 6.53703
271 6.42815
272 6.42822
273 6.435
274 6.43543
276 6.46508
277 6.50609
278 6.52659
279 6.53216
280 6.54095
281 6.34383
283 6.30557
284 6.2723
286 6.29006
287 6.29574
288 6.1123
289 6.09667
290 6.06649
292 6.07872
293 6.08978
294 6.08982
296 6.10721
297 6.1442
298 6.14881
299 6.15068
300 6.21028
302 6.26371
304 6.26368
305 6.26365
306 6.26365
307 6.04414
309 5.92181
310 5.82234
312 5.75092
314 5.82946
315 5.72822
316 5.72304
318 5.63247
319 5.63118
320 5.63118
321 5.62524
322 5.62256
324 5.6237
326 5.63823
327 5.64055
328 5.64174
330 5.61106
332 5.59967
334 5.54057
335 5.55398
337 5.54305
338 5.61265
339 6.65693
341 6.42097
342 5.92613
344 5.61278
345 5.74885
347 5.47217
349 5.33111
350 5.41382
351 5.39562
353 5.25673
355 5.19496
356 5.2442
357 5.38214
360 5.15651
361 5.11444
363 5.08691
364 5.08065
366 5.08066
367 5.08033
368 5.08033
370 5.0774
372 5.13916
373 5.05676
374 5.64388
377 5.16427
379 5.16427
380 4.98023
383 4.8221
384 4.79286
385 4.82613
387 4.77438
389 4.75574
392 4.74725
393 4.77466
394 4.76686
396 4.74842
399 4.73675
400 4.72886
401 4.72884
402 4.74513
405 4.74029
407 4.76208
410 4.752
411 4.79723
412 4.75512
413 4.72779
415 4.72788
418 4.58876
420 4.58624
422 4.57156
423 4.57156
424 4.98923
426 4.87164
429 4.51042
430 4.51033
433 4.48736
436 4.42337
437 4.42197
438 4.37557
441 4.35054
442 4.34154
443 4.35415
447 4.32916
448 4.32512
452 4.33949
453 4.29979
454 4.26039
457 4.24513
458 4.24256
459 4.24645
462 4.25877
465 4.31499
467 4.3143
469 4.37255
471 4.3721
472 4.40035
474 4.39942
477 4.40623
478 4.41537
481 4.42203
483 4.39071
486 4.25841
487 4.25841
489 4.25989
494 4.16993
495 4.30785
496 4.30748
499 4.27479
500 4.2173
503 4.13937
506 4.09189
508 4.11132
509 4.10714
512 4.04687
513 4.04424
516 4.02034
518 4.03605
520 4.04274
523 4.03909
524 4.06066
530 4.07041
531 4.08362
533 4.07897
536 4.09206
537 4.07925
540 3.97411
541 3.96387
544 3.94333
546 3.95448
550 3.96688
551 3.97286
554 4.06415
556 4.06407
560 3.96868
561 3.95058
562 3.94694
566 3.92722
570 3.94691
572 3.94656
575 3.95779
576 3.87289
580 3.89384
584 3.92816
585 3.85669
588 3.87637
591 3.84145
592 3.84237
595 3.8
597 3.79408
598 3.7736
602 3.78637
605 3.80996
607 3.84562
612 3.66819
613 3.84937
617 3.78707
618 3.78285
620 4.12685
624 3.75488
628 3.58166
629 3.54574
633 3.49681
636 3.53925
640 3.46466
643 3.45342
645 3.452
646 3.4613
647 3.45113
655 3.44526
657 3.45422
658 3.45497
662 3.46284
667 3.46791
669 3.48597
670 3.48607
671 3.48518
675 3.5057
680 3.48755
683 3.49935
687 3.51181
688 3.51222
693 3.51872
695 3.51714
699 3.4503
702 3.45689
703 3.40645
706 3.40809
711 3.41074
715 3.49529
718 3.32338
720 3.33788
724 3.21407
726 3.19981
729 3.31595
731 3.25247
734 3.21635
738 3.23267
740 3.1874
746 3.16374
747 3.13145
752 3.14786
757 3.19158
762 3.23512
764 3.18519
765 3.17753
770 3.08195
771 3.08196
777 3.09988
781 3.10272
784 3.09402
787 3.08751
791 3.10553
792 3.07617
795 3.0713
799 3.07132
805 3.46634
806 3.46634
812 3.24233
813 3.15129
820 2.97022
821 2.96845
824 2.96645
829 2.96689
832 2.97816
836 2.94885
842 2.96729
844 3.0249
849 2.85117
851 2.84387
856 2.85432
858 2.85358
864 2.81085
865 2.81072
872 3.29431
873 3.2933
880 2.86409
882 2.75515
883 2.88468
889 2.76958
896 2.69166
899 2.69789
903 2.67321
904 2.66942
905 2.69886
918 2.67695
920 2.67019
926 2.67628
928 2.64259
929 2.64244
932 2.67378
940 2.67029
941 2.63562
945 2.62536
949 2.6148
954 2.61681
960 2.62278
963 2.60861
967 2.68873
975 2.65639
977 3.0475
979 3.0472
987 2.63256
988 2.63253
995 2.51427
998 2.47803
1004 2.51142
1010 2.49405
1011 2.53303
1015 2.51349
1021 2.4224
1026 2.43708
1027 2.42361
1034 2.42454
1037 2.43166
1042 2.42576
1050 2.43369
1055 2.4605
1060 2.42167
1065 2.40642
1068 2.46775
1070 2.46413
1079 2.39539
1081 2.40783
1084 2.38869
1091 2.42402
1098 2.38218
1099 2.41513
1102 2.37898
1114 2.40439
1116 2.38397
1119 2.38493
1124 2.36624
1128 2.38002
1137 2.34187
1145 2.35192
1147 2.32068
1149 2.3201
1153 2.35034
1160 2.33904
1168 2.31248
1173 2.3237
1176 2.30792
1182 2.31358
1188 2.29189
1198 2.28946
1199 2.29636
1202 2.29455
1205 2.35755
1211 2.28579
1221 2.25681
1224 2.25364
1231 2.4594
1233 2.44467
1236 2.36962
1244 2.37127
1252 2.20191
1259 2.18323
1260 2.1944
1269 2.22386
1274 2.18539
1282 2.36278
1288 2.17035
1292 2.16346
1299 2.11026
1303 2.11159
1305 2.10711
1313 2.10794
1320 2.12076
1324 2.12608
1327 2.11362
1335 2.1184
1345 2.12402
1347 2.12402
1352 2.2592
1359 2.17131
1369 2.088
1374 2.10082
1380 2.08738
1383 2.0878
1390 2.15357
1397 2.09113
1403 2.04852
1414 2.04769
1419 2.0787
1424 2.05513
1426 2.03368
1433 2.03562
1441 2.08937
1446 2.08717
1451 2.025
1463 2.03132
1467 2.17317
1471 2.16768
1480 2.03896
1485 2.06617
1496 2.00073
1501 2.01846
1510 1.99428
1515 1.99015
1517 2.0734
1524 2.03686
1532 1.99946
1538 2.01025
1541 1.98491
1552 1.9857
1563 1.93933
1574 1.94223
1577 1.93149
1580 1.92314
1582 2.02195
1593 1.94446
1602 1.90646
1610 1.91162
1618 1.89716
1627 1.95569
1635 1.89452
1636 1.89479
1650 1.91883
1655 1.91648
1665 1.93844
1667 1.88279
1678 1.92392
1688 1.90244
1694 1.87551
1696 1.86071
1698 1.92164
1713 1.88123
1723 1.8734
1728 1.86379
1737 1.91837
1743 1.87553
1752 1.82532
1756 1.82515
1771 1.97052
1780 2.05132
1785 1.8297
1788 1.83053
1790 1.80822
1809 1.82917
1810 1.78673
1820 1.80089
1834 2.24053
1837 1.95607
1851 2.29118
1856 1.96348
1864 2.56102
1872 4.37393
1884 1.86195
1888 3.25765
1898 1.72685
1904 1.7034
1912 1.954
1925 1.74847
1934 2.71333
1936 2.6314
1950 1.64405
1955 2.21109
1968 1.61311
1974 2.04142
1987 1.58589
1991 1.58459
1997 1.66203
2007 1.87266
2012 1.57839
2024 1.93537
2029 1.60793
2053 1.56057
2058 1.7434
2067 2.8317
2073 1.49602
2087 1.80543
2094 1.50603
2097 1.91252
2114 1.50022
2130 1.46074
2131 1.6026
2151 1.46907
2152 2.37609
2153 2.36335
2168 1.45906
2172 1.78652
2184 1.4508
2201 1.41381
2203 1.60587
2215 1.42302
2216 1.94477
2230 1.43685
2249 1.68643
2251 1.87439
2260 1.40144
2270 1.4017
2283 1.50282
2299 1.41192
2307 1.73235
2318 1.3971
2325 1.77375
2335 1.75359
2351 1.37489
2358 1.37388
2369 1.62145
2389 1.50191
2393 1.35836
2399 1.53333
2413 1.34273
2419 1.70073
2433 1.33245
2443 1.34072
2458 1.51696
2468 1.75831
2477 1.33823
2480 1.35626
2499 1.29138
2502 1.29178
2511 1.90843
2525 1.32346
2526 1.68771
2551 1.28008
2562 1.3122
2584 1.44571
2591 1.27841
2603 1.57384
2615 1.28215
2626 1.27823
2628 1.76585
2647 1.28394
2654 1.40212
2662 1.64815
2675 1.27628
2698 1.36763
2706 1.2581
2715 1.26549
2720 1.34015
2741 1.27775
2743 1.34988
2779 1.24243
2781 1.64378
2784 1.37933
2802 1.24689
2818 1.26269
2820 1.47435
2849 1.24866
2856 1.51929
2864 1.81212
2877 1.23746
2885 1.23666
2893 1.34165
2912 1.40027
2925 1.23398
2935 1.23459
2940 1.42992
2966 1.42492
2985 1.22801
2992 1.39879
3013 1.21936
3026 1.22726
3036 1.31803
3056 1.21479
3066 1.56265
3082 1.21984
3093 1.5617
3098 1.56368
3121 1.22752
3123 1.40965
3149 1.20985
3163 1.34713
3172 1.20187
3179 1.58437
3192 1.19359
3206 1.5433
3214 1.20702
3246 1.20818
3262 1.50075
3280 1.43581
3291 1.19757
3292 1.19701
3302 1.49617
3335 1.20268
3337 1.33832
3355 1.25727
3379 1.1905
3381 1.19036
3390 1.29712
3413 1.26037
3432 1.18329
3458 1.17964
3465 1.34799
3472 1.40618
3502 1.20114
3526 1.53197
3533 1.18724
3534 1.3274
3564 1.18273
3573 1.18052
3574 1.33128
3600 1.47371
3610 1.16896
3630 1.22959
3638 1.16785
3670 1.26
3672 1.17054
3713 1.16283
3722 1.31442
3729 1.15891
3752 1.23595
3776 1.3905
3785 1.16057
3801 1.32048
3811 1.17055
3842 1.1702
3845 1.32706
3864 1.35791
3894 1.15155
3898 1.14862
3899 1.19166
3939 1.15019
3958 1.22054
3982 1.14574
3997 1.31981
4000 1.31752
4016 1.16104
4057 1.3592
4071 1.15843
4072 1.14215
4103 1.37601
4127 1.15074
4132 1.26805
4149 1.15812
4161 1.29267
4185 1.24128
4211 1.14031
4218 1.14397
4235 1.32423
4262 1.13617
4281 1.36832
4322 1.31837
4331 1.13576
4355 1.28594
4366 1.12921
4370 1.12927
4389 1.18642
4428 1.13479
4429 1.19942
4449 1.30785
4466 1.15084
4502 1.13701
4516 1.24891
4528 1.27371
4567 1.13025
4571 1.12782
4608 1.21678
4618 1.13559
4644 1.26089
4682 1.14724
4683 1.32783
4691 1.18417
4714 1.12226
4754 1.14202
4760 1.25683
4789 1.1314
4790 1.15658
4836 1.12178
4837 1.27904
4880 1.23356
4901 1.12536
4916 1.11784
4930 1.16749
4955 1.12895
4964 1.2305
4997 1.16383
5007 1.12397
5036 1.24815
5074 1.1254
5099 1.12643
5102 1.28443
5140 1.30686
5164 1.12656
5184 1.31859
5189 1.12863
5217 1.1663
5259 1.12372
5263 1.21336
5299 1.11833
5310 1.16206
5344 1.11132
5370 1.12943
5385 1.27208
5425 1.11242
5437 1.21344
5459 1.26072
5480 1.11303
5544 1.11532
5546 1.23838
5569 1.11677
5581 1.19407
5610 1.2041
5645 1.12355
5657 1.11932
5666 1.2824
5741 1.11011
5742 1.34813
5760 1.13605
5783 1.11044
5813 1.11154
5824 1.19195
5857 1.11285
5879 1.26995
5924 1.10465
5925 1.245
5959 1.12718
5966 1.31748
6034 1.18499
6042 1.10479
6110 1.10672
6113 1.27952
6118 1.22956
6154 1.10562
6206 1.14731
6219 1.11067
6258 1.10497
6279 1.28069
6299 1.10701
6306 1.15787
6357 1.10271
6360 1.20477
6415 1.18102
6451 1.11291
6465 1.10108
6508 1.27005
6534 1.09948
6535 1.15015
6567 1.10498
6609 1.27448
6656 1.10617
6665 1.25359
6714 1.19969
6737 1.10479
6770 1.20478
6802 1.10178
6804 1.10121
6827 1.2627
6901 1.09865
6902 1.21495
6928 1.21354
6979 1.09469
6990 1.10367
7017 1.22067
7090 1.0997
7107 1.1463
7133 1.27257
7167 1.10986
7215 1.09652
7227 1.25377
7239 1.0976
7286 1.24161
7310 1.26822
7367 1.09483
7374 1.15783
7392 1.09201
7459 1.09664
7483 1.24543
7552 1.09322
7554 1.25521
7568 1.24675
7632 1.10445
7648 1.21504
7700 1.09683
7722 1.094
7753 1.15992
7782 1.1027
7783 1.21705
7853 1.09897
7900 1.17003
7973 1.09266
7976 1.2297
7988 1.25652
8043 1.09703
8077 1.09668
8113 1.13746
8136 1.21873
8189 1.10167
8234 1.18871
8258 1.09697
8277 1.24128
8312 1.09936
8345 1.14082
8363 1.09741
8417 1.16157
8487 1.09414
8497 1.09168
8531 1.25454
8564 1.2385
8623 1.09597
8664 1.23062
8689 1.09088
8735 1.23498
8765 1.10112
8860 1.23353
8872 1.09135
8878 1.09222
8946 1.17179
8978 1.24982
8991 1.09449
9086 1.08953
9088 1.14343
9133 1.10341
9136 1.25821
9221 1.09443
9263 1.15975
9300 1.24078
9317 1.10044
9368 1.09787
9370 1.21264
9483 1.09099
9497 1.21795
9597 1.09275
9608 1.20043
9622 1.23762
9692 1.08978
9705 1.08897
9760 1.13263
9800 1.08767
9860 1.20264
9881 1.24864
9951 1.09109
9959 1.1005
10036 1.24084
10067 1.20771
10130 1.08792
10133 1.08748
10163 1.18312
10253 1.14091
10312 1.09837
10386 1.09351
10402 1.16226
10482 1.09153
10483 1.23948
10547 1.23541
10576 1.09573
10600 1.14989
10645 1.08962
10710 1.09369
10732 1.23968
10801 1.21199
10846 1.09408
10942 1.09424
10943 1.21705
11024 1.09812
11045 1.24226
11099 1.0923
11111 1.23025
11219 1.22139
11266 1.09127
11326 1.08963
11332 1.22055
11379 1.22291
11429 1.08866
11525 1.20422
11570 1.09197
11644 1.09421
11670 1.21312
11694 1.23289
11760 1.09852
11827 1.09143
11842 1.2192
11906 1.09362
11913 1.16674
12009 1.0965
12040 1.13727
12097 1.20107
12115 1.09151
12257 1.15703
12301 1.09413
12313 1.09506
12335 1.2284
12441 1.10573
12522 1.23128
12551 1.14331
12624 1.09896
12687 1.17416
12700 1.09911
12785 1.2418
12855 1.10197
12901 1.09654
12960 1.17374
13013 1.20103
13049 1.10444
13103 1.21977
13194 1.10319
13231 1.24914
13280 1.10443
13366 1.09583
13400 1.23578
13452 1.1057
13564 1.23389
13617 1.10425
13675 1.23487
13703 1.23065
13771 1.10594
13821 1.23817
13914 1.10535
13944 1.15404
14029 1.11219
14090 1.10754
14102 1.22561


==> figures/tikz/data/disc_b20_L1.dat <==
k ratio
70 13.8161
71 10.8722
72 19.0008
73 11.4887
74 9.31715
75 11.0477
76 8.95192
77 9.529
78 10.4183
79 7.5599
80 15.8993
81 27.3993
82 12.8257
83 10.3268
84 6.62374
85 10.7966
86 20.0191
87 7.90289
88 20.1656
89 6.82403
90 14.3746
91 6.61006
92 36.5862
93 8.69335
94 8.10223
95 12.8507
96 14.2793
97 5.6323
98 7.71572
99 10.0174
100 22.8618
101 14.848
102 12.3638
103 15.0402
104 7.13178
105 17.0455
106 4.27975
107 12.1878
108 24.3743
109 5.31072
110 4.01405
111 2.96189
112 6.40653
113 2.99448
114 13.2138
115 20.6992
116 2.57952
117 16.2866
118 4.3659
119 4.81203
120 2.44834
121 3.81706
122 14.6269
123 4.23913
124 8.99097
125 5.23762
126 4.48433
127 2.67756
128 18.8955
129 7.27632
130 11.2567
131 5.88283
132 4.46401
133 14.8314
134 15.7935
135 9.82043
136 3.68362
137 3.00503
138 2.21082
139 16.0123
140 16.9861
141 10.561
142 3.25073
143 3.09007
144 4.87981
145 2.58162
146 11.3055
147 3.01373
148 2.58302
149 6.0494
150 9.33095
151 4.85852
152 3.79377
153 7.55328
154 1.82532
155 2.56547
156 5.11763
157 8.80428
158 3.26403
159 2.14286
160 9.78309
161 2.24764
162 1.74447
163 12.785
164 2.0637
165 1.6311
166 2.73976
167 3.70456
168 7.6335
169 3.85068
170 3.39454
171 4.76637
172 2.53444
173 7.0031
174 3.1698
175 2.85175
176 10.6035
177 2.10843
178 3.56071
179 3.40647
180 2.83332
181 1.7843
182 3.30888
183 1.90653
184 4.33092
185 5.33052
186 10.454
187 3.404
188 5.2589
189 2.58915
190 2.0867
191 6.5674
192 3.58819
193 8.97068
194 1.97026
195 3.73661
196 3.05018
197 9.60622
198 2.33442
199 1.83765
200 2.10612
201 6.37402
202 8.39676
203 9.25579
204 2.00089
205 3.30353
206 2.29387
207 3.57345
208 3.0292
209 4.76432
210 3.22789
211 3.416
212 6.87006
213 2.66651
214 1.66755
215 2.34676
216 9.44623
217 1.58027
218 2.99374
219 3.39992
220 6.32642
221 2.09762
222 3.60501
223 5.11254
224 4.39361
225 1.54697
226 3.40996
227 3.06185
228 1.56091
229 1.58339
230 2.63941
231 5.23583
232 9.08168
233 2.20024
234 3.06773
235 2.51553
236 2.38966
237 2.85389
238 2.82777
239 2.39936
240 9.46012
241 6.02731
242 1.66259
243 5.50087
244 1.72066
245 2.41602
246 1.70928
247 4.53675
248 2.77884
249 1.38907
250 3.50032
251 10.1989
252 7.89495
253 2.45595
254 3.9592
255 4.63111
256 2.60041
257 1.80047
258 4.10991
259 2.42666
260 2.79457
261 2.09826
262 4.58415
263 2.39841
264 3.90615
265 1.57712
266 4.9951
267 6.05924
268 1.54167
269 4.19981
270 3.09144
271 6.77799
272 3.67898
273 2.05546
274 5.5707
275 2.22809
276 1.54396
277 1.91975
278 1.91781
279 1.94348
280 1.38994
282 3.42317
283 2.77181
284 4.16268
285 3.03309
286 2.41649
287 5.26045
288 2.18859
289 1.48129
290 1.63612
291 4.30219
293 4.53057
294 1.42986
295 2.34881
296 2.22855
297 2.62975
298 3.85892
300 9.49326
301 5.10714
302 2.19199
303 1.81693
304 3.62361
305 2.58953
306 3.45149
307 1.52706
309 1.39968
310 2.09781
311 1.29728
312 3.57217
313 4.66916
314 2.69722
316 2.0787
317 1.83004
318 4.68285
320 1.49706
321 5.41062
322 2.04734
323 2.87405
325 1.67244
326 1.32792
327 2.16312
329 3.37304
330 1.87677
331 3.48495
332 1.33595
333 1.38145
335 2.31592
336 3.55591
337 4.63658
338 3.8179
339 3.15362
341 2.15603
342 1.70625
343 1.95172
345 3.82025
346 1.34796
347 2.00581
349 2.72384
350 3.75055
351 1.28434
352 5.69199
354 1.25602
356 2.60443
357 3.69681
358 1.48577
359 3.64312
360 2.23013
362 1.41115
363 1.5892
365 1.90029
366 3.36772
368 3.46247
370 1.29976
371 1.28971
372 1.29277
373 2.63608
375 2.2509
376 2.26971
378 1.70301
380 1.93013
381 1.42938
382 5.34341
384 1.30706
386 2.00347
387 1.55397
388 1.25963
390 2.81883
392 3.13446
393 1.33834
395 2.78376
396 1.45754
397 4.24026
399 1.64438
401 1.94988
402 1.48892
403 1.98739
404 1.21823
406 3.2725
408 1.22098
409 1.41419
411 3.43944
413 2.46378
415 4.03097
417 1.22289
418 1.64309
419 1.16772
420 3.97424
423 2.35176
424 1.53944
425 2.86924
427 1.20033
428 1.53498
429 1.23439
432 2.12943
434 1.31162
436 1.60231
437 2.23092
439 3.08299
440 1.84906
443 1.68709
444 2.89015
446 4.50646
448 1.28453
449 2.89645
450 1.79151
453 1.44711
454 1.89956
456 2.13747
458 1.27926
459 1.23082
460 2.12069
462 3.17055
464 1.17058
466 1.48308
468 3.11976
471 2.16605
472 1.20829
474 1.78963
475 1.13566
478 2.96914
479 1.14488
481 2.53645
483 1.18343
484 2.49834
486 1.33142
489 3.59323
490 1.25962
492 1.12169
494 1.35578
495 3.39568
496 1.37969
501 1.16632
502 3.05129
505 2.36072
506 1.1999
509 1.11517
510 1.65359
511 1.3581
514 2.40921
516 1.35513
517 2.48601
519 1.6883
521 1.11377
524 1.2732
525 2.33633
527 3.52345
529 1.40461
533 1.24673
534 2.68636
536 1.64454
538 1.29993
539 1.10701
542 1.65997
543 1.32172
545 2.78178
548 2.73823
549 1.12347
551 2.98941
554 1.15066
555 2.57234
558 1.16445
560 1.22006
563 1.7972
565 2.43525
566 1.15861
571 2.8171
572 1.1902
573 1.86218
575 1.1659
577 2.14944
580 1.12079
583 1.29751
584 2.9074
588 3.06187
589 1.16436
590 1.90008
594 1.10581
596 2.40649
598 1.37207
599 1.14408
602 2.6419
607 1.54224
608 1.09724
609 1.17861
611 2.14979
614 3.10399
616 1.15538
621 1.16103
622 2.60516
625 1.43954
626 2.53207
628 2.69575
629 1.30916
633 1.15718
636 2.02191
638 2.22905
639 1.2029
644 2.06701
645 1.17332
649 2.1349
650 1.39421
652 1.14007
654 3.0044
657 1.73934
660 1.09728
663 1.15886
664 2.20183
667 1.96695
670 1.22296
672 1.09116
676 1.50634
677 1.60358
681 1.1501
683 1.31003
687 2.18462
690 1.50904
691 2.01762
693 1.36633
697 2.73048
701 1.18717
703 2.42566
706 1.87806
707 1.19053
709 1.57505
710 1.10925
716 1.22791
719 2.98228
721 1.65893
723 1.2241
727 1.79484
730 1.13998
733 1.13514
734 1.79371
737 1.87048
739 1.07203
745 1.91392
746 1.13811
749 1.71682
751 1.07028
756 1.16963
758 1.84449
761 2.01875
762 1.15986
765 1.13673
768 1.74297
775 1.09429
776 1.78362
777 1.11368
778 1.78983
784 2.0508
787 1.25307
790 1.10987
792 1.92649
795 1.12243
796 1.63546
801 1.16004
806 1.85515
809 1.10145
812 2.09801
815 1.57654
818 1.12
820 1.19393
822 1.83829
826 1.71381
831 1.14363
835 1.11047
836 2.13325
839 2.26974
840 1.14131
848 1.90241
851 1.11125
852 2.00946
855 1.12052
858 1.12567
862 1.58544
867 1.1449
870 2.37983
872 1.12343
876 1.76386
879 1.13968
881 1.67171
885 1.10058
889 1.59419
894 1.66612
896 1.05219
900 1.95232
903 1.24996
905 1.10726
907 1.9816
913 1.16926
915 1.61336
921 1.7222
925 1.08032
927 1.76062
928 1.14655
936 1.18154
939 2.10001
944 1.12422
946 2.16323
949 1.16018
953 1.50624
956 1.08916
959 1.55844
968 1.88432
969 1.09791
970 1.12644
974 1.63451
979 1.12986
980 1.63192
987 1.72983
988 1.14085
994 1.08544
998 1.8848
1004 1.93763
1005 1.16926
1009 2.39528
1010 1.14066
1015 1.7893
1021 1.24694
1025 1.88001
1028 1.10711
1032 1.12524
1037 1.37333
1039 1.10013
1043 1.7393
1049 1.08812
1051 1.5828
1055 1.13533
1059 1.78574
1064 1.3625
1069 1.10433
1073 1.08667
1076 1.96422
1081 1.64008
1084 1.06508
1090 1.06886
1091 1.87183
1101 1.09381
1102 1.63847
1105 1.92891
1107 1.09483
1116 1.60643
1120 1.07649
1122 1.0969
1124 1.69469
1133 1.09441
1137 1.49541
1139 1.43194
1146 1.063
1148 1.13497
1149 1.58114
1160 1.3518
1162 1.09425
1170 1.65126
1173 1.11215
1177 1.79869
1178 1.08031
1184 1.07523
1185 1.72766
1196 1.07021
1197 1.91863
1201 1.47164
1202 1.07264
1216 1.49665
1217 1.1282
1222 1.65368
1223 1.07021
1229 1.57334
1231 1.13295
1242 1.33919
1245 1.10317
1253 1.65466
1256 1.07793
1259 1.69464
1263 1.09743
1274 2.09415
1275 1.06698
1276 1.67879
1279 1.11442
1294 1.08418
1295 1.66641
1302 1.07135
1304 1.51098
1310 1.70649
1315 1.06682
1323 1.5369
1324 1.07313
1328 1.47544
1335 1.07022
1342 1.10067
1343 1.43216
1347 1.08979
1350 1.50373
1357 1.08959
1359 1.58471
1376 1.32583
1377 1.07756
1379 1.33845
1384 1.06344
1393 1.3486
1394 1.07455
1403 1.04171
1405 1.62895
1410 1.07529
1415 1.44926
1424 1.05917
1425 1.51114
1437 1.08389
1439 1.57492
1447 1.0686
1451 2.02817
1457 1.57727
1459 1.06423
1465 1.10316
1475 1.74068
1479 1.8272
1480 1.07628
1488 1.45706
1489 1.08617
1503 1.77287
1507 1.06715
1518 1.07392
1520 1.54944
1523 1.41058
1525 1.06313
1539 1.08261
1541 1.54791
1550 1.0794
1551 1.61944
1559 1.47465
1562 1.06611
1571 1.60965
1573 1.08238
1586 1.11747
1587 1.57548
1600 1.10135
1601 1.70048
1612 1.08591
1615 1.42268
1623 1.04107
1625 1.49058
1638 1.46253
1640 1.05653
1647 1.4403
1648 1.05657
1656 1.07015
1660 1.31534
1669 1.07705
1671 1.45928
1680 1.0645
1689 1.43416
1698 1.40491
1705 1.08687
1706 1.46564
1709 1.12721
1722 1.40182
1724 1.07411
1735 1.44671
1744 1.06654
1747 1.43193
1748 1.09604
1761 1.06196
1766 1.42153
1782 1.43198
1784 1.06662
1795 1.51872
1798 1.08141
1808 1.57477
1811 1.07653
1818 1.34247
1825 1.0619
1835 1.07802
1838 1.4937
1849 1.46644
1854 1.07067
1863 1.0915
1868 1.56973
1870 1.08781
1877 1.46309
1892 1.09142
1894 1.39202
1905 1.06209
1907 1.39553
1923 1.25452
1925 1.05826
1937 1.06673
1940 1.4378
1946 1.07694
1948 1.49045
1959 1.44712
1972 1.06907
1974 1.47379
1982 1.0547
1990 1.33048
1999 1.06464
2010 1.40198
2012 1.08089
2018 1.48635
2019 1.05034
2041 1.09806
2047 1.42565
2050 1.08911
2063 1.4088
2072 1.07458
2078 1.54882
2092 1.08333
2095 1.2684
2104 1.05905
2110 1.29346
2126 1.43662
2128 1.04888
2134 1.07696
2142 1.30981
2149 1.07717
2151 1.64811
2164 1.07444
2167 1.26984
2180 1.3159
2194 1.05143
2195 1.05606
2201 1.26633
2218 1.07136
2225 1.4039
2235 1.49953
2242 1.0638
2249 1.06566
2261 1.39408
2278 1.35622
2280 1.05184
2285 1.06359
2290 1.24792
2307 1.04655
2311 1.23477
2318 1.36723
2321 1.06896
2344 1.42971
2350 1.071
2364 1.02448
2365 1.38312
2371 1.06183
2381 1.34877
2394 1.3601
2396 1.0722
2408 1.02178
2417 1.33811
2429 1.31416
2435 1.05742
2444 1.27196
2454 1.0654
2470 1.05199
2476 1.39245
2482 1.38097
2498 1.08142
2501 1.31177
2515 1.02008
2534 1.06126
2536 1.28986
2539 1.05087
2552 1.28188
2561 1.37803
2572 1.05254
2589 1.25982
2594 1.05716
2601 1.04258
2602 1.23227
2617 1.03843
2630 1.29927
2642 1.05775
2648 1.21252
2660 1.25182
2666 1.05705
2687 1.05972
2690 1.2688
2700 1.05934
2718 1.29208
2720 1.06317
2736 1.24204
2747 1.24965
2751 1.03571
2762 1.0591
2769 1.2746
2782 1.22989
2786 1.04723
2803 1.25842
2809 1.0706
2833 1.06365
2841 1.31373
2846 1.27456
2851 1.06329
2869 1.32749
2872 1.07446
2905 1.03275
2906 1.25734
2915 1.21965
2917 1.04785
2937 1.23367
2949 1.04936
2964 1.27974
2972 1.0424
2981 1.04882
2982 1.23515
3015 1.05597
3022 1.24885
3025 1.05336
3031 1.29206
3059 1.04589
3061 1.25216
3075 1.04068
3082 1.15331
3103 1.26101
3110 1.03455
3125 1.23654
3135 1.063
3156 1.03199
3166 1.23773
3180 1.30392
3187 1.04878
3191 1.04112
3214 1.23688
3231 1.28779
3237 1.04167
3256 1.05767
3263 1.2214
3273 1.05861
3274 1.17103
3291 1.04486
3297 1.24059
3319 1.22212
3333 1.0587
3341 1.25059
3365 1.05008
3368 1.02994
3390 1.21315
3398 1.27594
3401 1.05577
3434 1.03697
3439 1.22865
3464 1.0508
3467 1.28248
3475 1.07484
3479 1.22063
3521 1.21526
3522 1.04607
3543 1.21927
3544 1.04962
3556 1.22275
3563 1.05742
3590 1.03938
3597 1.28714
3612 1.23927
3632 1.04951
3634 1.17777
3651 1.03827
3686 1.04804
3688 1.20206
3715 1.25043
3717 1.06629
3732 1.29104
3738 1.044
3756 1.06024
3764 1.29583
3782 1.22154
3803 1.05695
3823 1.29442
3829 1.04623
3842 1.20421
3858 1.03218
3868 1.03055
3873 1.27095
3899 1.21377
3910 1.02042
3926 1.03914
3937 1.27397
3961 1.2312
3982 1.04019
3983 1.0398
4008 1.32263
4033 1.16559
4042 1.03729
4046 1.0443
4047 1.21346
4078 1.04397
4084 1.19791
4134 1.04418
4135 1.17313
4150 1.31884
4168 1.01728
4176 1.05208
4201 1.20197
4202 1.15662
4216 1.02321
4246 1.27478
4253 1.03426
4273 1.03485
4286 1.19942
4304 1.25208
4316 1.03352
4332 1.15673
4351 1.04712
4367 1.02959
4383 1.18625
4423 1.2058
4431 1.04464
4452 1.24411
4456 1.04614
4476 1.03441
4484 1.20055
4514 1.04756
4517 1.21959
4557 1.21958
4568 1.02841
4594 1.04898
4600 1.20277
4620 1.04432
4621 1.15436
4668 1.05071
4674 1.19017
4703 1.03747
4708 1.16335
4715 1.19235
4740 1.03803
4748 1.0227
4769 1.20109
4819 1.17671
4820 1.04644
4821 1.04845
4844 1.17967
4861 1.25624
4882 1.03508
4924 1.16737
4931 1.03491
4941 1.20151
4951 1.0312
4988 1.21827
4998 1.04023
5026 1.19023
5045 1.04079
5070 1.03765
5082 1.1715
5101 1.04186
5115 1.12633
5148 1.04987
5163 1.15754
5174 1.19598
5201 1.02803
5207 1.03383
5242 1.17647
5250 1.02116
5253 1.15565
5284 1.02381
5312 1.19988
5333 1.15265
5343 1.03622
5383 1.04254
5390 1.17166
5421 1.03828
5434 1.1983
5463 1.03201
5485 1.16055
5504 1.20427
5528 1.04161
5567 1.0461
5573 1.21707
5589 1.04706
5607 1.15375
5625 1.03095
5626 1.23097
5665 1.17587
5686 1.03919
5712 1.04099
5714 1.16889
5749 1.17062
5788 1.05638
5794 1.05344
5812 1.12764
5838 1.15516
5844 1.03929
5905 1.19551
5906 1.04102
5926 1.16175
5950 1.03204
5981 1.02961
5993 1.17176
6020 1.16287
6034 1.02426
6076 1.04912
6090 1.15104
6128 1.03653
6152 1.16072
6168 1.01949
6196 1.19547
6219 1.17234
6240 1.04482
6270 1.17473
6297 1.04015
6329 1.04368
6332 1.17535
6354 1.13978
6391 1.0449
6396 1.02019
6423 1.14597
6451 1.03715
6465 1.15144
6519 1.18513
6531 1.01927
6548 1.20608
6561 1.01695
6621 1.01818
6623 1.14813
6653 1.15796
6694 1.03827
6697 1.16908
6707 1.04071
6786 1.16919
6789 1.04317
6799 1.16252
6801 1.03726


==> figures/tikz/data/disc_b20_L200.dat <==
k ratio
200 34.5164
201 23.9833
202 21.0662
203 18.6967
204 16.6844
205 15.5381
206 14.8039
207 14.138
208 13.4443
209 12.9515
210 12.4661
211 12.0387
212 11.6164
213 11.2874
214 10.9271
215 10.6501
216 10.5628
217 10.3077
218 10.122
219 9.83642
220 9.68674
221 9.50008
222 9.35199
223 9.18933
224 9.02209
225 8.89454
226 8.75504
227 8.63485
228 8.4921
229 8.36308
230 8.26762
231 8.19773
232 8.13574
233 8.06692
234 7.96298
235 7.86909
236 7.76578
237 7.69238
238 7.60477
239 7.52602
240 7.48568
241 7.42961
242 7.3445
243 7.29538
244 7.24486
245 7.16008
246 7.09312
247 7.05579
248 6.99587
249 6.94408
250 6.8659
251 6.86271
252 6.84505
253 6.77432
254 6.73546
255 6.6671
256 6.62944
257 6.58234
258 6.52692
259 6.45655
260 6.42804
261 6.39957
262 6.3767
263 6.32705
264 6.27921
265 6.24606
266 6.23282
267 6.21824
268 6.19695
269 6.17861
270 6.14777
271 6.14565
272 6.11044
273 6.09318
274 6.08597
275 6.05475
276 6.02511
277 6.00105
278 5.97072
279 5.94606
280 5.9128
281 5.85802
282 5.83263
283 5.81793
284 5.81169
285 5.79245
286 5.7517
287 5.7465
288 5.7054
289 5.68025
290 5.65286
291 5.64439
292 5.44203
293 5.41548
294 5.37915
295 5.3308
296 5.27717
297 5.26435
298 5.25149
299 5.2227
300 5.14262
301 5.09128
302 5.04578
303 4.95813
304 4.9425
305 4.85374
306 4.85174
307 4.78511
308 4.67299
309 4.65066
310 4.63931
311 4.6293
312 4.6121
313 4.62243
314 4.56759
315 4.48945
316 4.48436
317 4.40953
318 4.41156
319 4.40169
320 4.39682
321 4.40575
322 4.33317
323 4.32412
324 4.29065
325 4.27323
326 4.26331
327 4.26234
328 4.19021
329 4.16965
330 4.12162
331 4.10864
332 4.10056
333 4.01739
334 3.95947
335 3.91724
336 3.91672
337 3.9257
338 3.93064
339 3.87552
340 3.80813
341 3.75405
342 3.7441
343 3.73923
344 3.73014
345 3.73608
346 3.68441
347 3.67811
348 3.67306
349 3.65743
350 3.62702
351 3.61214
353 3.59504
354 3.58963
355 3.58537
356 3.57484
357 3.54789
358 3.537
359 3.54524
360 3.50274
361 3.50494
362 3.49901
363 3.43777
364 3.43077
365 3.43172
366 3.43438
367 3.42822
369 3.39008
370 3.38115
371 3.36136
372 3.3614
373 3.33926
374 3.3369
375 3.33106
376 3.29434
377 3.29059
378 3.27917
380 3.26213
381 3.2594
382 3.26868
383 3.27185
384 3.25868
385 3.23839
386 3.19401
387 3.18476
389 3.15869
390 3.16218
391 3.13423
392 3.13166
393 3.08469
394 3.08479
396 3.07476
397 3.0492
398 3.0475
399 3.0465
400 3.0444
401 3.02162
403 2.94718
404 2.94629
405 2.93572
406 2.94018
407 2.92917
408 2.92288
410 2.90407
411 2.90367
412 2.87748
413 2.87677
415 2.89319
416 2.85114
417 2.8501
418 2.84258
420 2.82624
421 2.827
422 2.82049
423 2.80745
424 2.79471
426 2.78981
427 2.78502
428 2.78427
430 2.77751
431 2.75567
432 2.72126
433 2.71896
435 2.70487
436 2.70083
437 2.69727
439 2.70046
440 2.67174
441 2.65138
442 2.65353
443 2.63064
444 2.63471
446 2.644
448 2.61955
449 2.62554
450 2.61389
451 2.57084
453 2.54454
454 2.53183
456 2.51709
457 2.51317
458 2.50085
459 2.49763
461 2.4929
462 2.48356
464 2.465
465 2.46351
467 2.42897
468 2.43357
469 2.42665
470 2.41776
472 2.37927
473 2.37413
475 2.35071
477 2.34499
478 2.34964
479 2.34661
480 2.34791
481 2.35089
483 2.32957
484 2.32524
486 2.31582
487 2.29443
489 2.30606
490 2.30814
492 2.29317
494 2.27405
495 2.2805
496 2.27652
498 2.26569
499 2.2425
501 2.18187
502 2.18512
504 2.17744
505 2.17612
507 2.16756
509 2.15527
510 2.1517
511 2.15342
513 2.13002
514 2.12889
516 2.11718
517 2.12212
519 2.09136
520 2.08977
522 2.06576
524 2.0548
525 2.05848
526 2.0587
527 2.06612
529 2.05621
531 2.04762
533 2.04673
534 2.05041
535 2.04575
537 2.02359
538 2.01252
541 1.9897
542 1.98952
544 1.97529
546 1.96416
547 1.96117
548 1.96774
550 1.94943
551 1.95509
552 1.93621
555 1.94355
557 1.92872
558 1.92926
560 1.91633
561 1.90762
563 1.90825
565 1.91311
567 1.90171
568 1.88801
569 1.88883
571 1.8954
573 1.88873
574 1.88346
577 1.8738
579 1.87454
580 1.87248
581 1.87233
583 1.85014
585 1.85655
587 1.8531
588 1.86124
591 1.85374
592 1.84514
594 1.83759
596 1.83633
598 1.81907
600 1.81863
601 1.81542
602 1.82168
604 1.81648
607 1.80636
608 1.80558
609 1.80561
612 1.78593
613 1.78264
615 1.774
616 1.77242
619 1.77637
620 1.7657
623 1.75551
624 1.75508
625 1.74744
627 1.75498
630 1.76219
631 1.76534
633 1.75691
636 1.75951
638 1.7497
639 1.74055
641 1.73083
642 1.72989
645 1.72399
646 1.71525
648 1.72101
650 1.71443
652 1.71058
654 1.7152
655 1.72021
659 1.71675
661 1.71102
663 1.7012
664 1.70526
667 1.70473
668 1.7007
669 1.69609
671 1.69181
673 1.69239
674 1.68925
677 1.69327
680 1.68539
683 1.68346
684 1.6775
685 1.67495
687 1.68156
690 1.66932
692 1.67457
694 1.67796
695 1.66706
699 1.66909
701 1.67243
703 1.66903
705 1.66184
707 1.66355
709 1.66686
712 1.66466
713 1.65906
714 1.65506
717 1.64632
718 1.65115
721 1.65919
724 1.65687
726 1.65232
727 1.64306
730 1.63867
731 1.63333
735 1.62712
737 1.62624
739 1.62377
740 1.62287
742 1.61993
744 1.62093
748 1.60822
750 1.61192
752 1.60507
753 1.60304
756 1.59036
758 1.58982
759 1.5843
762 1.58827
765 1.57732
768 1.5792
769 1.57239
772 1.56873
773 1.56564
776 1.56872
777 1.56398
780 1.56434
784 1.55868
785 1.56
788 1.55313
790 1.55202
793 1.55919
794 1.56156
798 1.55187
799 1.5535
802 1.54453
803 1.54404
806 1.54896
808 1.54716
811 1.5403
813 1.53869
814 1.53199
818 1.52999
822 1.52457
825 1.52374
826 1.51973
827 1.51899
831 1.50633
833 1.50674
836 1.50228
838 1.49746
841 1.50402
842 1.50044
844 1.49636
848 1.49281
851 1.48741
852 1.4904
855 1.47611
857 1.47561
860 1.47701
862 1.47688
864 1.4719
868 1.46591
870 1.47125
872 1.47046
876 1.47367
881 1.47109
882 1.46768
883 1.46811
887 1.45623
889 1.45453
892 1.44717
893 1.44606
897 1.43701
902 1.44055
903 1.43412
906 1.43074
908 1.43618
910 1.43491
913 1.43404
914 1.43119
919 1.41813
923 1.41893
924 1.41813
928 1.41214
930 1.41554
931 1.41397
933 1.41873
937 1.41615
941 1.4219
943 1.42255
945 1.41794
947 1.42215
951 1.41658
954 1.41962
958 1.4152
959 1.41678
961 1.41211
965 1.41442
969 1.41148
970 1.40821
975 1.40996
977 1.40844
979 1.40433
982 1.40817
985 1.39991
987 1.40281
992 1.39532
993 1.39356
997 1.38931
1000 1.38907
1004 1.39213
1005 1.38961
1009 1.39689
1012 1.39268
1016 1.39556
1017 1.3953
1020 1.39856
1023 1.3948
1027 1.3905
1029 1.39001
1030 1.3931
1035 1.39415
1039 1.3831
1041 1.38113
1043 1.38404
1047 1.3822
1050 1.37705
1053 1.3793
1058 1.37696
1059 1.37819
1065 1.37284
1067 1.37328
1070 1.36533
1072 1.36548
1077 1.36261
1080 1.3662
1084 1.36273
1086 1.36461
1090 1.36126
1091 1.36341
1093 1.36681
1098 1.36499
1101 1.3563
1105 1.36005
1108 1.35147
1115 1.35103
1116 1.35374
1117 1.3522
1123 1.34316
1125 1.34516
1129 1.34348
1131 1.34353
1135 1.33723
1138 1.33831
1143 1.33046
1144 1.33101
1148 1.32282
1151 1.32614
1155 1.32381
1158 1.32598
1162 1.32134
1164 1.3232
1168 1.31725
1171 1.32174
1174 1.3173
1181 1.31911
1183 1.32226
1185 1.32361
1187 1.31949
1195 1.31936
1197 1.32333
1201 1.32426
1204 1.31989
1207 1.31668
1212 1.31065
1214 1.30984
1219 1.30397
1222 1.30535
1225 1.3019
1229 1.30436
1231 1.30111
1235 1.30374
1238 1.30239
1242 1.3032
1248 1.29669
1249 1.29754
1252 1.29304
1257 1.29402
1261 1.29693
1264 1.29573
1270 1.29964
1272 1.2999
1274 1.30595
1281 1.30294
1285 1.30043
1289 1.30371
1293 1.29882
1297 1.29973
1301 1.29647
1303 1.29498
1305 1.29149
1310 1.29507
1316 1.28905
1319 1.28812
1323 1.29161
1328 1.28976
1332 1.28652
1333 1.28675
1340 1.28015
1341 1.28046
1346 1.2853
1349 1.28335
1352 1.28446
1358 1.28261
1362 1.28632
1366 1.28689
1372 1.28052
1373 1.28069
1380 1.27403
1381 1.27433
1385 1.26569
1389 1.26586
1391 1.26347
1397 1.26086
1403 1.25812
1406 1.26087
1413 1.25779
1415 1.25837
1419 1.25669
1425 1.25579
1429 1.25205
1431 1.25231
1438 1.24835
1439 1.24927
1443 1.2472
1447 1.24717
1451 1.2529
1457 1.25222
1460 1.24704
1465 1.2491
1469 1.24514
1473 1.24439
1481 1.23817
1485 1.24022
1489 1.23677
1491 1.23752
1498 1.23455
1499 1.23401
1503 1.23624
1508 1.23443
1514 1.23111
1519 1.23147
1524 1.23515
1526 1.23405
1530 1.23116
1535 1.23359
1542 1.2376
1547 1.23675
1550 1.23359
1553 1.23404
1559 1.2322
1563 1.23252
1570 1.23033
1577 1.23472
1580 1.23214
1581 1.23113
1588 1.23452
1593 1.23323
1599 1.23719
1600 1.23538
1604 1.23861
1610 1.23849
1616 1.23552
1619 1.23716
1621 1.23427
1629 1.23532
1636 1.23203
1641 1.23237
1647 1.23455
1648 1.23283
1656 1.22472
1660 1.22423
1664 1.22012
1673 1.22234
1675 1.22034
1678 1.22369
1685 1.21962
1688 1.21928
1696 1.22278
1702 1.22422
1706 1.22022
1710 1.22049
1716 1.22292
1719 1.22477
1724 1.22134
1727 1.22293
1734 1.22151
1740 1.22158
1742 1.21976
1750 1.22115
1752 1.21949
1758 1.22056
1765 1.21658
1769 1.21852
1776 1.21716
1786 1.21935
1788 1.21629
1792 1.22009
1799 1.21678
1800 1.21718
1807 1.21252
1812 1.21321
1817 1.21013
1825 1.20988
1830 1.21364
1832 1.2128
1834 1.21438
1847 1.21218
1851 1.21652
1853 1.21641
1861 1.21469
1867 1.2144
1869 1.21747
1875 1.21644
1878 1.21479
1891 1.21589
1896 1.21296
1904 1.21223
1906 1.21044
1909 1.21166
1919 1.20813
1920 1.20699
1930 1.20366
1932 1.20386
1942 1.2004
1944 1.1994
1953 1.19667
1955 1.19746
1958 1.19613
1970 1.196
1975 1.19417
1978 1.19417
1987 1.19063
1991 1.1899
2000 1.18652
2002 1.18626
2009 1.1838
2018 1.18656
2024 1.18475
2026 1.18629
2034 1.18138
2038 1.18254
2047 1.18452
2051 1.18172
2058 1.18467
2063 1.18477
2072 1.18118
2073 1.18086
2077 1.17694
2089 1.17845
2094 1.17669
2099 1.17788
2108 1.17485
2114 1.17689
2119 1.17566
2124 1.17454
2131 1.17682
2137 1.17622
2140 1.17439
2150 1.17482
2157 1.17671
2160 1.17625
2170 1.17392
2173 1.17503
2179 1.17294
2187 1.17423
2195 1.17043
2203 1.17307
2211 1.17063
2212 1.17161
2220 1.16798
2229 1.16763
2235 1.1704
2239 1.16987
2250 1.16744
2252 1.1676
2258 1.16421
2268 1.16324
2277 1.16584
2278 1.16552
2289 1.16107
2292 1.16168
2302 1.15691
2308 1.15687
2315 1.1539
2325 1.15734
2331 1.15487
2343 1.15341
2345 1.15526
2347 1.15464
2355 1.15645
2360 1.15583
2365 1.15786
2380 1.15705
2383 1.15881
2389 1.15837
2393 1.15631
2407 1.15775
2414 1.15519
2423 1.15682
2425 1.15528
2431 1.15627
2439 1.15394
2445 1.15503
2457 1.15244
2461 1.15052
2469 1.15283
2473 1.15185
2487 1.15605
2491 1.15472
2502 1.15875
2511 1.15849
2514 1.15942
2517 1.1591
2527 1.15573
2533 1.15723
2546 1.15461
2547 1.15422
2560 1.1506
2564 1.15063
2572 1.14819
2577 1.14852
2588 1.14655
2596 1.14891
2601 1.14669
2615 1.14866
2618 1.14704
2625 1.14817
2634 1.14478
2640 1.1454
2646 1.14249
2655 1.14288
2661 1.14478
2671 1.14361
2685 1.13966
2691 1.14009
2701 1.13675
2714 1.13558
2717 1.13642
2719 1.13748
2721 1.13598
2740 1.13762
2743 1.136
2750 1.13633
2764 1.13324
2768 1.13252
2771 1.13402
2788 1.13367
2796 1.13122
2799 1.13133
2809 1.12953
2818 1.1309
2825 1.12907
2836 1.13031
2847 1.13437
2857 1.13249
2863 1.13409
2870 1.13402
2881 1.13183
2884 1.1322
2889 1.13407
2911 1.13224
2916 1.13383
2921 1.13316
2930 1.13132
2939 1.13126
2946 1.1333
2957 1.13283
2967 1.13536
2969 1.1341
2977 1.13144
2991 1.13266
2997 1.13116
3005 1.13124
3020 1.12798
3022 1.12893
3038 1.12655
3039 1.12646
3047 1.12523
3057 1.12597
3069 1.12235
3075 1.12241
3090 1.11999
3095 1.11988
3109 1.12399
3112 1.12328
3121 1.12106
3133 1.12362
3148 1.12136
3149 1.12216
3165 1.11945
3167 1.12033
3177 1.12346
3187 1.12196
3201 1.12338
3206 1.12313
3218 1.12549
3236 1.12411
3242 1.12295
3250 1.12339
3261 1.12232
3262 1.12239
3280 1.12476
3288 1.12573
3298 1.12424
3309 1.12297
3319 1.12524
3323 1.12507
3337 1.12257
3348 1.12424
3355 1.123
3363 1.12442
3375 1.12041
3389 1.11899
3398 1.12106
3409 1.12144
3415 1.11937
3424 1.12072
3438 1.11911
3439 1.12001
3459 1.12264
3461 1.12335
3464 1.12165
3488 1.12237
3494 1.12398
3502 1.12303
3519 1.1205
3521 1.12091
3532 1.11842
3547 1.11911
3562 1.11731
3563 1.11672
3575 1.119
3587 1.11833
3595 1.11609
3609 1.11586
3620 1.11733
3627 1.11684
3647 1.11201
3648 1.11181
3669 1.10822
3670 1.10791
3686 1.10359
3691 1.10387
3712 1.10593
3713 1.10567
3732 1.10773
3738 1.10684
3754 1.10802
3760 1.10693
3770 1.10826
3779 1.10864
3795 1.112
3806 1.11057
3823 1.11239
3825 1.11184
3846 1.11366
3847 1.11334
3856 1.11513
3870 1.11413
3887 1.11744
3892 1.11606
3913 1.11393
3920 1.11418
3935 1.112
3940 1.11172
3961 1.11346
3965 1.11387
3984 1.1104
3986 1.11025
4002 1.10907
4009 1.10978
4027 1.10715
4038 1.10779
4046 1.10558
4056 1.10641
4070 1.10883
4085 1.10824
4103 1.10678
4110 1.10735
4121 1.10599
4136 1.10711
4147 1.10481
4156 1.10619
4176 1.10205
4177 1.10191
4188 1.10366
4202 1.10324
4216 1.10157
4233 1.10117
4246 1.10323
4252 1.10224
4276 1.09889
4286 1.09994
4298 1.09892
4309 1.09974
4326 1.09869
4343 1.0993
4352 1.09789
4368 1.09808
4373 1.09704
4392 1.09645
4400 1.09834
4405 1.09804
4429 1.1
4432 1.09922
4454 1.10058
4464 1.0999
4475 1.10099
4483 1.09983
4504 1.09801
4517 1.09963
4523 1.0981
4543 1.09772
4561 1.09953
4568 1.09894
4576 1.10066
4593 1.10137
4609 1.09881
4617 1.09972
4643 1.0983
4647 1.09845
4670 1.09505
4674 1.09545
4698 1.09744
4707 1.09633
4725 1.09813
4743 1.09896
4754 1.09728
4756 1.09784
4776 1.09646
4785 1.09721
4804 1.09473
4819 1.09553
4829 1.0944
4840 1.0955
4864 1.09889
4870 1.09944
4895 1.09718
4907 1.09816
4923 1.09612
4939 1.09572
4954 1.09737
4957 1.09774
4983 1.0945
4987 1.09395
5013 1.09557
5019 1.09443
5034 1.09611
5043 1.09562
5066 1.09164
5075 1.09148
5093 1.09274
5127 1.09085
5131 1.09197
5140 1.09194
5149 1.08992
5165 1.09127
5185 1.09482
5198 1.09447
5223 1.09187
5225 1.09213
5250 1.09038
5265 1.09178
5286 1.08913
5292 1.08833
5313 1.09083
5318 1.0905
5338 1.09165
5350 1.09127
5379 1.08954
5385 1.08836
5403 1.09
5413 1.08894
5440 1.09146
5446 1.0909
5450 1.09177
5480 1.09138
5507 1.09431
5526 1.09451
5537 1.09346
5542 1.0932
5574 1.09511
5575 1.09504
5587 1.09688
5625 1.09607
5635 1.09756
5659 1.09647
5672 1.09831
5675 1.09854
5706 1.09768
5711 1.09809
5727 1.09591
5770 1.09751
5774 1.09623
5777 1.09676
5808 1.09414
5825 1.09561
5837 1.09339
5859 1.09441
5877 1.09263
5878 1.09223
5911 1.08913
5920 1.08905
5927 1.09046
5948 1.08953
5982 1.08756
5987 1.08759
6008 1.08942
6029 1.0882
6051 1.08696
6065 1.08574
6088 1.08736
6105 1.08633
6111 1.08753
6125 1.0872
6149 1.08594
6170 1.08526
6197 1.08689
6209 1.08591
6219 1.08779
6240 1.08607
6264 1.08816
6280 1.08866
6288 1.08782
6322 1.08703
6342 1.08831
6349 1.08866
6382 1.08749
6383 1.08767
6419 1.0849
6430 1.08462
6446 1.08575
6459 1.08519
6473 1.08344
6505 1.08336
6530 1.08495
6558 1.08492
6571 1.08352
6574 1.08393
6596 1.08604
6613 1.08576
6647 1.08762
6652 1.08768
6684 1.08947
6713 1.08948
6726 1.08785
6750 1.08658
6765 1.08823
6773 1.08846
6796 1.08656
6810 1.08676
6848 1.08594


==> figures/tikz/data/disc_b20_full.dat <==
k ratio
70 16.5065
71 16.1521
72 15.9155
73 15.5907
74 15.4064
75 15.1957
76 14.9841
77 14.8268
78 14.5552
79 14.3356
80 14.2148
81 14.0185
82 13.7133
83 13.5332
84 13.3211
85 13.1663
86 13.0231
87 12.8102
88 12.6886
89 12.4633
90 12.3394
91 12.2484
92 14.6745
93 13.3985
94 12.8041
95 12.5024
96 12.1684
97 11.7325
98 11.5123
99 11.3986
100 10.9481
101 10.5328
102 10.2819
103 10.1896
104 9.78595
105 9.59331
106 9.45119
107 9.22695
108 8.96538
109 8.87018
110 8.61694
111 8.55517
112 8.53535
113 8.37507
114 8.4166
115 8.20776
116 8.01256
117 8.01604
118 7.83903
119 7.78849
120 7.74138
121 7.75297
122 7.74017
123 7.53461
124 7.48021
125 7.37992
126 7.36778
127 7.31092
128 7.32142
129 7.10052
130 7.02044
131 6.9108
132 6.85925
133 6.81387
134 6.80087
135 6.73922
136 6.55181
137 6.44745
138 6.3935
139 6.41301
140 6.29141
141 6.22537
142 6.18535
143 6.02816
144 6.00092
145 5.96268
146 5.94756
147 5.86105
148 5.82706
149 5.83119
150 5.78696
151 5.70849
152 5.67319
153 5.67
154 5.60965
155 5.62692
156 5.63885
157 5.57916
158 5.50076
159 5.48484
160 5.51454
161 5.38944
162 5.38775
163 5.42
164 5.25882
165 5.27058
166 5.30967
167 5.29264
168 5.25098
169 5.1593
170 5.14138
171 5.13231
172 5.11323
173 5.08442
174 5.0418
175 5.04494
176 5.03411
177 4.93835
178 4.95132
179 4.95941
180 4.96135
181 4.92975
182 4.95129
183 4.94275
184 4.95288
185 4.90142
186 4.8216
187 4.73373
188 4.68445
189 4.67299
190 4.66619
191 4.67367
192 4.6404
193 4.58241
194 4.52535
195 4.48426
196 4.48114
197 4.49475
198 4.41841
199 4.40241
200 4.42809
201 4.45121
202 4.36595
203 4.30635
204 4.31325
205 4.25309
206 4.22599
207 4.22437
208 4.21361
209 4.19073
210 4.17979
211 4.15628
212 4.14167
213 4.07386
214 4.06313
215 4.08273
216 4.08102
217 3.98849
218 4.0117
219 3.99769
220 3.99188
221 3.96229
222 3.96898
223 3.93264
224 3.91516
225 3.91347
226 3.91557
227 3.87758
228 3.85834
229 3.87644
230 3.88672
231 3.86788
232 3.80043
233 3.76482
234 3.74257
235 3.71786
236 3.70778
237 3.70284
238 3.69447
239 3.69543
240 3.69094
241 3.64097
242 3.60702
243 3.59599
244 3.56399
245 3.56326
246 3.5674
247 3.58854
248 3.55268
249 3.52963
250 3.53907
251 3.49638
252 3.46277
253 3.46327
254 3.40162
255 3.40763
256 3.37998
257 3.33828
258 3.33336
259 3.3295
260 3.32276
261 3.30863
262 3.30499
263 3.27297
264 3.2789
265 3.24258
266 3.24213
267 3.2282
268 3.1997
269 3.19466
270 3.204
271 3.18243
272 3.17697
273 3.13485
274 3.10639
275 3.09742
276 3.07733
277 3.05784
278 3.05881
279 3.06217
280 3.053
282 3.06172
283 3.0465
284 3.03358
285 3.03465
286 3.00057
287 3.00024
288 2.96873
289 2.95747
290 2.9655
292 2.93281
293 2.92747
294 2.90736
295 2.90619
296 2.90531
297 2.89445
298 2.89227
300 2.85329
301 2.88209
302 2.8995
303 2.82342
304 2.78746
305 2.78227
306 2.76853
307 2.78577
309 2.74568
310 2.74041
311 2.72586
312 2.73449
313 2.72993
315 2.68598
316 2.67208
317 2.66515
318 2.66292
320 2.62643
321 2.6141
322 2.60504
323 2.5886
325 2.57279
326 2.5643
327 2.56487
329 2.56447
330 2.55854
331 2.55533
332 2.53507
334 2.53394
335 2.53291
336 2.53607
337 2.51388
338 2.50279
340 2.49081
341 2.48396
342 2.47064
343 2.4777
345 2.4431
346 2.43384
348 2.41871
349 2.41837
350 2.4095
351 2.39281
353 2.39813
354 2.37802
355 2.38277
357 2.38598
358 2.35665
359 2.35535
361 2.33529
362 2.32176
363 2.32032
365 2.3203
367 2.29862
368 2.29482
370 2.27834
371 2.27506
372 2.27662
373 2.27676
375 2.26462
376 2.26089
378 2.25312
379 2.25403
380 2.24185
382 2.2369
384 2.21838
385 2.21708
386 2.21903
388 2.21176
390 2.22043
391 2.19985
393 2.18691
395 2.1974
396 2.18353
397 2.17939
399 2.16428
400 2.15589
401 2.15185
403 2.15773
405 2.1487
406 2.14921
408 2.13167
409 2.13427
411 2.13691
412 2.11843
414 2.10031
416 2.10351
418 2.08456
419 2.08787
421 2.07581
422 2.0643
424 2.06148
425 2.05293
427 2.04761
428 2.04763
429 2.04037
432 2.04451
434 2.03222
435 2.03441
436 2.02758
438 2.02436
441 2.00044
442 1.99663
444 1.98628
446 1.98752
448 1.97464
449 1.97367
451 1.9642
452 1.96467
454 1.96057
455 1.97718
457 1.95917
459 1.96891
461 1.96341
462 1.96031
464 1.93599
468 1.94339
469 1.92692
470 1.92257
472 1.91943
473 1.92402
475 1.91863
477 1.92164
479 1.90922
480 1.91113
483 1.90032
484 1.90446
487 1.88751
488 1.88611
489 1.88401
492 1.88409
494 1.87506
496 1.88435
498 1.86365
499 1.85795
501 1.86187
503 1.85215
505 1.845
507 1.84719
509 1.844
511 1.84443
512 1.83871
515 1.83347
517 1.83224
518 1.84109
521 1.81951
522 1.82002
525 1.80852
527 1.80466
530 1.79181
531 1.79385
534 1.7805
535 1.77731
538 1.77373
539 1.77271
542 1.77863
543 1.77605
546 1.76988
547 1.76124
549 1.74998
553 1.75602
554 1.75855
555 1.76094
559 1.73688
560 1.73588
563 1.72322
564 1.72137
567 1.71489
568 1.71999
571 1.71192
574 1.71572
576 1.70276
578 1.70286
580 1.69802
581 1.698
585 1.68926
586 1.68718
587 1.68457
590 1.68816
592 1.67821
597 1.68404
598 1.67405
600 1.6779
602 1.67047
605 1.66637
608 1.66279
610 1.66295
611 1.66007
615 1.67699
617 1.65739
619 1.64535
622 1.64043
624 1.64782
626 1.63142
627 1.63048
629 1.63999
632 1.64224
636 1.61715
639 1.62316
641 1.6143
642 1.62057
643 1.60755
647 1.59948
651 1.59363
652 1.59583
656 1.61719
657 1.6026
659 1.58483
662 1.58479
665 1.57686
667 1.57766
669 1.59308
672 1.57598
676 1.56765
679 1.56533
681 1.57152
682 1.56819
687 1.55991
690 1.56531
692 1.55459
694 1.55031
695 1.55231
698 1.55217
703 1.53934
704 1.53917
708 1.52846
711 1.52935
713 1.52668
715 1.53496
718 1.52166
720 1.54681
724 1.51411
726 1.51224
728 1.50681
732 1.50881
736 1.50288
738 1.50357
741 1.49988
743 1.50385
745 1.49803
749 1.51228
753 1.49799
754 1.50016
758 1.49413
761 1.50118
763 1.48596
765 1.48735
770 1.48275
772 1.47989
774 1.48462
778 1.48312
782 1.47322
784 1.47564
788 1.46782
793 1.46779
794 1.46121
795 1.4649
799 1.45834
802 1.46072
806 1.4654
809 1.45582
812 1.4509
814 1.44918
818 1.4515
820 1.44969
824 1.44231
828 1.44329
829 1.44107
834 1.4522
836 1.44176
842 1.44577
844 1.43564
845 1.43471
850 1.42836
853 1.43134
855 1.42224
859 1.42246
863 1.41909
865 1.41903
870 1.41586
873 1.41488
876 1.41843
878 1.41469
882 1.41074
887 1.41629
890 1.40866
891 1.41409
894 1.40625
901 1.41034
904 1.39922
908 1.40653
911 1.39444
915 1.39597
918 1.39089
919 1.39231
925 1.38624
926 1.38624
930 1.38987
936 1.39008
938 1.38556
944 1.38656
945 1.38104
948 1.37939
952 1.37229
955 1.37096
961 1.37544
962 1.38111
969 1.36797
974 1.37285
975 1.36473
979 1.36571
982 1.36064
986 1.366
990 1.35782
992 1.35779
993 1.36356
1002 1.35563
1006 1.35998
1010 1.35569
1012 1.35078
1016 1.35265
1022 1.34715
1025 1.3512
1029 1.34148
1035 1.34504
1038 1.33946
1042 1.33952
1046 1.33574
1052 1.33947
1054 1.33423
1060 1.33561
1062 1.33059
1067 1.33129
1069 1.32829
1077 1.33272
1078 1.32697
1080 1.32973
1084 1.32541
1090 1.32355
1094 1.33489
1096 1.32724
1103 1.31922
1106 1.32121
1111 1.31685
1116 1.32252
1119 1.3143
1121 1.31447
1128 1.31076
1132 1.31219
1136 1.30875
1138 1.30939
1145 1.30593
1150 1.30466
1155 1.30846
1158 1.31122
1159 1.30488
1166 1.30638
1173 1.29952
1177 1.30472
1182 1.29716
1183 1.29939
1191 1.29584
1196 1.29383
1198 1.30042
1202 1.29891
1209 1.29015
1215 1.29682
1218 1.28708
1219 1.28803
1226 1.28471
1230 1.29037
1236 1.28507
1243 1.29157
1246 1.28312
1247 1.28552
1256 1.27918
1260 1.29002
1266 1.278
1268 1.28289
1274 1.27473
1277 1.27798
1280 1.27209
1287 1.27232
1294 1.26767
1298 1.26828
1304 1.26579
1307 1.26714
1314 1.26524
1319 1.26719
1323 1.26494
1328 1.26993
1329 1.26361
1336 1.26505
1342 1.26069
1352 1.26737
1356 1.25943
1359 1.25929
1362 1.26799
1372 1.26013
1377 1.25376
1379 1.2536
1384 1.25503
1388 1.25391
1398 1.25037
1400 1.2543
1408 1.24878
1415 1.25196
1417 1.24669
1420 1.24721
1427 1.25076
1433 1.25191
1437 1.24516
1442 1.24759
1445 1.24376
1455 1.24271
1461 1.24625
1467 1.24015
1469 1.24488
1480 1.2419
1483 1.23826
1489 1.23683
1495 1.24253
1501 1.23595
1507 1.24802
1510 1.24265
1520 1.23348
1524 1.24004
1531 1.2307
1538 1.23017
1541 1.23242
1548 1.23178
1550 1.22818
1560 1.2325
1568 1.22599
1573 1.22481
1577 1.22852
1581 1.22573
1592 1.22185
1597 1.22468
1603 1.2208
1609 1.22387
1614 1.22145
1619 1.21962
1629 1.2179
1633 1.22022
1638 1.21697
1644 1.22197
1652 1.2152
1655 1.21636
1665 1.21379
1672 1.21436
1676 1.21806
1682 1.21464
1685 1.21098
1694 1.21373
1700 1.2087
1706 1.21263
1716 1.20734
1720 1.20989
1729 1.20551
1733 1.212
1743 1.20406
1747 1.203
1754 1.20689
1761 1.21017
1771 1.20212
1777 1.20036
1783 1.20468
1787 1.20401
1798 1.19831
1802 1.19843
1810 1.19634
1819 1.19535
1824 1.19897
1827 1.19911
1841 1.19379
1849 1.19532
1854 1.19093
1863 1.19304
1866 1.19012
1879 1.19374
1882 1.18914
1890 1.18732
1897 1.19314
1901 1.18713
1910 1.19339
1918 1.19033
1923 1.18344
1933 1.18686
1937 1.18306
1953 1.18801
1957 1.18112
1960 1.18066
1971 1.1865
1977 1.18647
1987 1.17901
1988 1.17901
2002 1.18149
2006 1.18538
2015 1.17738
2019 1.17627
2027 1.18548
2039 1.17518
2047 1.1819
2049 1.17714
2064 1.1728
2069 1.17354
2078 1.17174
2086 1.17097
2090 1.17693
2106 1.17028
2109 1.17785
2121 1.17625
2128 1.16861
2140 1.16789
2143 1.16967
2153 1.17136
2159 1.16568
2164 1.16667
2174 1.16398
2181 1.17177
2193 1.16376
2200 1.1634
2211 1.16964
2212 1.16964
2224 1.16158
2233 1.16775
2244 1.16208
2257 1.16427
2260 1.16014
2263 1.16264
2272 1.15919
2283 1.1652
2294 1.15994
2300 1.15958
2313 1.16905
2318 1.17036
2324 1.15916
2338 1.15718
2346 1.16314
2358 1.1603
2367 1.15464
2377 1.15876
2385 1.15332
2391 1.15219
2400 1.15412
2408 1.15199
2414 1.15657
2424 1.15485
2440 1.15059
2449 1.15276
2456 1.14871
2472 1.15532
2478 1.14895
2487 1.14949
2496 1.14598
2500 1.14616
2515 1.14924
2522 1.14943
2537 1.14549
2547 1.14431
2556 1.14859
2558 1.14633
2564 1.14371
2583 1.14683
2592 1.14283
2600 1.14555
2616 1.14193
2624 1.14236
2628 1.14059
2641 1.14203
2648 1.13945
2672 1.1436
2675 1.13931
2680 1.14474
2697 1.1378
2713 1.13697
2718 1.1391
2719 1.14173
2738 1.13527
2748 1.13475
2758 1.13668
2769 1.13455
2781 1.13827
2788 1.14201
2796 1.1339
2811 1.13316
2818 1.13675
2833 1.14098
2838 1.13226
2863 1.13457
2864 1.13178
2869 1.13642
2889 1.1299
2892 1.1313
2897 1.12932
2921 1.13358
2932 1.1297
2945 1.13083
2955 1.12824
2961 1.12966
2963 1.12695
2985 1.12993
3000 1.12618
3002 1.1263
3023 1.12889
3029 1.12776
3047 1.12528
3055 1.12752
3065 1.1249
3075 1.1241
3086 1.12733
3095 1.12722
3116 1.12289
3123 1.12259
3127 1.12579
3153 1.12541
3161 1.12171
3170 1.1214
3187 1.12474
3191 1.12422
3211 1.12032
3223 1.12041
3237 1.12281
3256 1.12037
3264 1.12287
3284 1.11833
3289 1.12215
3290 1.12215
3298 1.11787
3327 1.11751
3331 1.12279
3344 1.11932
3364 1.11691
3373 1.1175
3390 1.11629
3395 1.11633
3410 1.12358
3422 1.11866
3432 1.11557
3461 1.11944
3467 1.11422
3483 1.12256
3495 1.114
3499 1.11681
3516 1.11263
3538 1.11682
3547 1.11168
3561 1.11162
3566 1.11418
3579 1.11286
3604 1.11124
3613 1.1106
3616 1.11168
3648 1.1104
3653 1.11248
3676 1.10975
3683 1.11274
3699 1.11242
3714 1.10889
3736 1.10825
3746 1.11112
3755 1.11269
3774 1.10915
3779 1.10941
3801 1.11657
3811 1.11712
3832 1.10668
3845 1.10863
3856 1.10652
3864 1.1066
3887 1.10996
3905 1.10546
3914 1.11411
3938 1.10691
3951 1.10409
3962 1.11086
3975 1.1035
3990 1.10821
3999 1.10435
4013 1.10761
4029 1.10536
4045 1.10659
4056 1.1035
4076 1.10679
4083 1.10311
4121 1.1059
4125 1.10195
4138 1.10402
4150 1.10228
4185 1.10124
4190 1.10526
4202 1.10203
4214 1.10392
4234 1.10219
4257 1.10046
4271 1.10679
4282 1.10004
4300 1.10045
4311 1.10272
4348 1.1005
4362 1.10509
4380 1.09912
4397 1.10226
4410 1.09918
4424 1.10274
4448 1.09838
4464 1.10057
4484 1.09767
4492 1.10078
4502 1.09752
4513 1.1018
4541 1.09789
4558 1.10116
4575 1.09761
4596 1.10204
4620 1.09975
4630 1.09575
4647 1.09561
4672 1.0976
4679 1.09571
4691 1.0983
4716 1.09791
4738 1.09524
4766 1.09494
4782 1.097
4791 1.09753
4817 1.09455
4841 1.09476
4845 1.09942
4870 1.09746
4878 1.09351
4901 1.09331
4925 1.09574
4949 1.09618
4954 1.09217
4989 1.09269
5006 1.09627
5027 1.09264
5033 1.09875
5058 1.09667
5075 1.09249
5097 1.09207
5113 1.09639
5142 1.09133
5155 1.09461
5180 1.09402
5183 1.09076
5204 1.09243
5228 1.0905
5243 1.09089
5262 1.09447
5302 1.09054
5323 1.09594
5324 1.09639
5363 1.09012
5370 1.09027
5402 1.09232
5412 1.09258
5425 1.08973
5461 1.09158
5462 1.08948
5508 1.09336
5527 1.08999
5546 1.09089
5572 1.08909
5595 1.09103
5608 1.08879
5620 1.09155
5652 1.08863
5686 1.09138
5693 1.08747
5715 1.08786
5735 1.0914
5756 1.09636
5769 1.08745
5796 1.08712
5813 1.08894
5864 1.08657
5873 1.09042
5891 1.09434
5918 1.0882
5927 1.09194
5964 1.08723
6001 1.08939
6010 1.08625
6017 1.08552
6024 1.08695
6067 1.08711
6092 1.08569
6117 1.08922
6152 1.0852
6180 1.09153
6193 1.08583
6213 1.08574
6234 1.08997
6272 1.08849
6295 1.08401
6298 1.08457
6300 1.08558
6347 1.08527
6389 1.0884
6395 1.08551
6413 1.08836
6468 1.08806
6483 1.08376
6494 1.08438
6533 1.09245
6547 1.08608
6548 1.08441
6597 1.08603
6631 1.08361
6647 1.0898
6685 1.08277
6713 1.08652
6738 1.08275
6763 1.08814
6788 1.0837
6838 1.08607
6840 1.08331


==> figures/tikz/data/final_error_b10_L1.dat <==
x y
10940 0.09539889593123654
12020 0.09144538456752392
11720 0.09173197719118634
12160 0.09371391668471682
12500 0.09123708531206369
10300 0.09743395738761301
11380 0.09172093497526482
10180 0.10000302980213534
11600 0.09111480205167828
9420 0.099639688397944
10160 0.10348466440639861
10400 0.10195414048490133
10420 0.09794756894300179
9900 0.09498977226398608
12180 0.08958369569286387
9840 0.09888997812226288
13280 0.08931572399597232
11080 0.09580956365241272
11340 0.09372840326507524
11100 0.09733206962371217
10900 0.09509230751448733
9100 0.10217831594777102
10560 0.09650599740464143
12840 0.09225650767814214
11880 0.09216912434735741
8680 0.1026907755202584
7960 0.11025558446751357
9560 0.09892049018047504
9680 0.10065029820366504
10820 0.09251066910650951
8380 0.10956868842656808
10920 0.09479857015892379
11940 0.08885992848568719
11560 0.09817405213220971
9820 0.09751580651711764
10840 0.0973110551315332
11060 0.0914042980047747
11060 0.09690752714394307
10820 0.09827882517398415
11240 0.0899769000073425
11360 0.09458227248339407
11540 0.08927165547573729
10860 0.09322700739912619
11640 0.09448258926001353
12220 0.09317671124295449
11800 0.09392225929907469
11020 0.09696719067366084
10780 0.0944976671636296
12540 0.0904985437481187
11360 0.09214892249723317
12060 0.09441648443571056
12900 0.09254489762958296
10220 0.09625259024114971
11080 0.09198458206200066
10780 0.09449775939877772
13000 0.09267724539911193
11440 0.09469822956313236
10500 0.09704508733669964
11580 0.09129025908865956
9380 0.1010272081815696
9820 0.0974893616037712
10840 0.09513550800037356
10380 0.09720798759183882
10860 0.09476417954043251
12560 0.09098767992000137
10660 0.0958605545346936
9920 0.09975624857260125
12780 0.0885953122892683
10980 0.0995057940224363
10900 0.09416132218411957
11140 0.09504789338883728
12520 0.09077072672085151
12140 0.09098561647056391
9760 0.09606458916582256
10640 0.09732638679317901
10180 0.10117267694419013
11140 0.09488530039800828
11160 0.09685209570762024
7220 0.11261433056845505
11000 0.09385265039246944
10960 0.0936876975638019
11320 0.09316544461344613
7420 0.11399411883927772
9940 0.10264831441001518
11760 0.09073837866105924
10320 0.10160131284625037
12120 0.08920861437387811
7340 0.11524038015473648
11480 0.09532742620811847
9380 0.10260179118661618
9220 0.10047860660845512


==> figures/tikz/data/final_error_b10_L10.dat <==
x y
23860 0.07574930747892286
38280 0.06684860702019096
39320 0.06483950277924436
48060 0.06253121848457838
42680 0.06445053371508098
33320 0.06856590526347354
38020 0.06616730815314018
41020 0.06465268023095525
40180 0.0648092751749804
44040 0.06317107335410249
40280 0.0658411623992115
31860 0.06991688281208312
37180 0.06675365319340483
27720 0.07029560624549507
36040 0.06869245703835423
50740 0.06159942498622007
36400 0.06764368636002809
46440 0.06387861633868668
37560 0.06676174112796278
44760 0.06342579195197173
37200 0.06721889820739604
39760 0.0644769753097661
35360 0.06753460125294579
48920 0.06324443531224404
37700 0.06623751048062361
39560 0.06549034260436012
35600 0.06798596642786975
32680 0.06886962233604466
29280 0.07140742162669354
37400 0.06554544957141871
38600 0.06740936857865179
41600 0.0646814275655174
42220 0.06434914464205793
45420 0.06407351702334926
38460 0.06629435266012919
46100 0.06272179514612031
43600 0.06295593243959617
39060 0.06579382672590661
36180 0.06818181604505594
25820 0.07198402270948562
46100 0.06392729401020082
35900 0.06512240141423192
37860 0.06688148622756997
43920 0.06482723596676179
36660 0.06792510524797761
32820 0.0700038524219668
43480 0.06489301586408625
35040 0.0672076132373575
42920 0.06460272234843412
33780 0.06813091166994134
31920 0.07026685383868257
39880 0.06630998371781167
34740 0.0678204971612823
29480 0.07132157361419306
28580 0.07166960557743793
34760 0.0694855405275707
39960 0.06659479128247013
53320 0.0612397124141664
35860 0.06667630646478076
38740 0.06736331094202239
43820 0.06374434422436152
42580 0.06468922250585026
35700 0.06848053817191502
36980 0.06753479240499728
38620 0.06573845284734332
37880 0.06721135583206957
43920 0.06420293822844544
37300 0.06584184668076677
46920 0.06399765384514584
41420 0.06573065144772645
43620 0.06421277546521904
47660 0.062365564167083026
29580 0.07030632643275014
49440 0.061664699949455594
32160 0.07022116852595181
43020 0.0660640770732325
33460 0.06921997618986096
29680 0.07318538360497162
40220 0.06600285333083264
50520 0.0619986124348895
41300 0.0642499351754388
38700 0.06636975801201546
49120 0.06212121780217653
34780 0.06954508251901932
37040 0.06665056757628625
34460 0.06978763157483617
36980 0.06691296913916393
20420 0.07922769994532242
43900 0.0644630179436783
30100 0.07021339498289197
44320 0.06441213712948013


==> figures/tikz/data/final_error_b10_L100.dat <==
x y
77740 0.055678585173732274
85580 0.05367495874388399
79640 0.05423789617697475
84520 0.05385693945440153
82300 0.054232514250947515
88480 0.052914639036844846
85780 0.05392854763570146
72340 0.055706002431983724
82000 0.05390616674915716
76700 0.05439541240798976
84900 0.0538716490839679
81900 0.0549212072597237
83580 0.053763399020460255
76020 0.05470930277263275
83680 0.05418871330592499
84800 0.05425294315196939
82200 0.05438140245782024
82580 0.054800679206542816
78000 0.05498856637501353
90220 0.052446851339254724
85400 0.053947651188395
81340 0.054054049585816
77200 0.054811646777008435
86000 0.053790265892423576
84540 0.0534843115263717
85380 0.05353643611960331
79860 0.05462684203105422
86380 0.053254137944790725
89680 0.05279727756319982
82620 0.05388297559637568
83660 0.05430446160424002
82460 0.053955869090572366
81820 0.054046430411225796
76180 0.05532221519116198
81960 0.0542801502194853
72120 0.05582937665367926
74700 0.05498783191314174
86620 0.05349432782215113
85500 0.054053301397847885
91360 0.052458931596792345
81420 0.05477763550380378
75940 0.05432345865408779
81780 0.05460792972170331
88960 0.05351492246789538
87040 0.05334995746322321
79680 0.05515174322306562
82380 0.054529449589588136
73240 0.05582220493543458
85660 0.05398869448002158
80040 0.05453007965888282
87620 0.05359701605225963
82960 0.054356397308186866
78220 0.05455566120779258
78860 0.05504039662820049
81700 0.053860887084331184
78360 0.055648052739094116
86380 0.054117303969819924
80960 0.05476846067737062
84200 0.053473175723098176
82400 0.054419631436459164
75480 0.05540408479625999
73980 0.05602889419767288
78840 0.05481300951718579
71920 0.05654332824383321
92980 0.05230949152088456
87620 0.05301818245554053
78800 0.054746988153306586
82360 0.053775869862014616
83620 0.05437551804520472
84880 0.05385062253811595
75580 0.055576540969019365
83160 0.05405465217614218
79460 0.054396691070549424
87260 0.05351034874717485
86740 0.053663936001532776
83380 0.05488452358781443
85060 0.05397855210831052
76220 0.05652636034638773
86680 0.053840208859069275
87420 0.0536817760321632
77000 0.054979475359634294
87460 0.052848131703401274
86620 0.05363897100317236
83040 0.05451021716363484
83780 0.05367988750291327
86500 0.05403180469554083
78880 0.05452709341347547
88760 0.05302710083591857
86300 0.05370371509228132
78300 0.05521326866268165
75560 0.055415224398176956


==> figures/tikz/data/final_error_b10_L150.dat <==
x y
84860 0.05442378295394041
89240 0.05308950307507392
80440 0.054218975100106814
85140 0.05379859059165795
83880 0.05397845558374612
88500 0.052914639036844846
87020 0.05377884314410335
73100 0.05562892118597855
82960 0.053792998176045714
83300 0.05349850125333802
92140 0.05275233330131001
90120 0.05364864718469249
84600 0.05361418641079227
77320 0.05440773284054095
85360 0.05390835277771342
85700 0.05410875561400587
82420 0.05432338373014306
93900 0.05273947665900389
82780 0.054280762886016735
90560 0.0524271102754537
89460 0.053386669804446216
82020 0.05397702157689698
90740 0.052724042420452075
86860 0.053746715356733504
85180 0.05342173742834792
85960 0.05355184202568644
81120 0.054488123940791465
87700 0.05308188654191119
90440 0.05266958582125615
83500 0.05376704758566818
84280 0.05426230641016628
88140 0.05287295256288733
91460 0.05248942785946728
86100 0.05337623841735011
82640 0.05428312932511216
79000 0.05456336517460171
82140 0.05378907153418285
90720 0.05277393567804214
86200 0.054027673293451525
92140 0.05241116288159355
82700 0.05457004989840148
80580 0.05357021372622849
88580 0.053494189100407624
89360 0.05344164167766157
87860 0.05321331212839774
81680 0.05485009225856139
85960 0.0539736099166164
83940 0.053777710946509946
89620 0.0533817757450095
80700 0.05443485055540238
92540 0.05291616514210958
85880 0.053959070948133084
78100 0.05458706605880343
88640 0.05343620192878772
82800 0.05370906102988264
85400 0.05447218535988816
86400 0.054117303969819924
84660 0.0540633507972289
84700 0.0533742423829013
83280 0.054256988057655164
81940 0.054116473687134924
81680 0.054580380103945385
80000 0.054635843733909895
89920 0.05313053385922417
93180 0.05228914829225509
89060 0.052860883337325776
85740 0.0535998734592213
90160 0.052561813046696514
85640 0.054042369425297984
87760 0.05351206946623644
88520 0.05352536169836011
84340 0.0539295169010248
87120 0.0531780774700208
87780 0.05341538994943654
87100 0.05362733311484357
85300 0.05462713855227436
91740 0.05311915043875147
87920 0.054195230144596825
86500 0.05384764059772755
88900 0.05346314224458526
88700 0.053050824316342955
88500 0.052713109170597516
87740 0.05341990213358583
89420 0.05338397128791392
84540 0.053598585672698935
91240 0.05334670743641517
85200 0.053597624061437296
89780 0.05282723939546932
86540 0.05367782050130438
80220 0.05479492644729011
76780 0.055267510233106144


==> figures/tikz/data/final_error_b10_L2.dat <==
x y
12980 0.09053556195546043
12020 0.09144538456752392
13140 0.08949523124335149
17720 0.08292656064335463
16100 0.08368089496880629
16660 0.0825567434783506
13780 0.0862950093653967
10260 0.09958158505983532
11600 0.09111480205167828
10900 0.09521511746565979
10160 0.10348466440639861
15240 0.08873962378349437
12500 0.09167803666517853
14480 0.08594907183183896
12900 0.08806476738627679
13600 0.089021182314938
15560 0.08374925829763413
13880 0.08894545794552876
15340 0.0844792641685676
11200 0.09740760029055927
12100 0.09215134712105834
13620 0.08734223282085797
12740 0.0906454947921093
12860 0.09225650767814214
16680 0.08211218640478894
13220 0.08808399391582007
16160 0.08280793437538377
16440 0.08191373448229661
11500 0.09429792567371104
17360 0.07983579750778712
15780 0.08629405912016896
11500 0.09370782490983262
13180 0.0870396611623109
12880 0.09418357389490487
13440 0.08916663467506786
18680 0.0809525024779515
13540 0.0864585148401199
15360 0.08464509305238804
15760 0.08898656362039947
11240 0.0899769000073425
16880 0.08445955834125907
15240 0.08133037201162682
16020 0.08353319674329075
15940 0.085064043702608
18020 0.08157856633400563
15260 0.08672062446859598
11860 0.09399216659693664
13660 0.08757741014132472
13740 0.08792178078969876
16180 0.08217245689326014
13780 0.08913046334765148
16260 0.0856078965770541
13520 0.08814378521780503
12980 0.08736160459631903
16120 0.08452717763832547
17040 0.0870451273947475
17660 0.08422771170082805
14000 0.08966287511490517
16420 0.08239704502579906
14480 0.0870876349554287
12980 0.0878991636616982
12240 0.09077951203905847
10380 0.09720798759183882
13680 0.0878702439982552
18920 0.08034703221255289
12680 0.08996573075012106
16020 0.08347310806519964
13940 0.08635425161186895
16380 0.08571157297589758
14660 0.08486566488630216
14080 0.08679357181399992
12760 0.09058281401417677
14440 0.08558926895078321
14820 0.08454014253382969
14500 0.08699502583337
14840 0.08890619203808448
14540 0.08572741691598582
14240 0.0898103650923776
11100 0.09442808197015319
14600 0.08485721941130003
14520 0.08529071230218489
12580 0.08985653434003321
13160 0.09023123911982374
13360 0.09079888700288362
15480 0.08255744766655213
15060 0.08828572387733347
14300 0.08537917081115988
16640 0.08313757361418514
11860 0.093983506622893
17060 0.08364819603356263
13420 0.089077754311753


==> figures/tikz/data/final_error_b10_L20.dat <==
x y
51920 0.06212257519970042
38480 0.06684518934055148
53120 0.06041081302379568
60540 0.05874519459294212
46340 0.06305887889112209
55080 0.059898470628527205
55980 0.06015866918712
47060 0.06244133932095576
57400 0.059298803760312005
58160 0.05833066387109755
61100 0.05878291567621966
59580 0.059764604294481175
51060 0.06147712315702293
58940 0.05809861370299177
50980 0.061732000907577356
50800 0.061585494866872
66060 0.05738309216959296
55440 0.061037256162459176
60300 0.05856997872429057
56080 0.05959871427535338
49260 0.06260775626166064
47620 0.06192582392043718
56720 0.05923891733151941
68220 0.05735445192230526
47860 0.06248016346894907
54040 0.06054818599470442
66280 0.05703357016037896
50400 0.06157805095572655
48980 0.062113198723342415
60420 0.05821528703857066
53340 0.06169230118266908
52220 0.060918042117895865
61020 0.058013090397284285
62920 0.05832375269768476
62880 0.057853234554810964
63760 0.05751025914429417
58380 0.05853007180393066
52180 0.060898478774065824
64360 0.05836400166608639
58980 0.05859324175248014
56600 0.06024587444965457
54060 0.05896177130926833
59860 0.05916627255293057
69120 0.05730012322722169
59020 0.059328958420495785
56820 0.06037563447181968
43740 0.06484586483350736
60900 0.05832964384775966
58060 0.0598307565677575
54120 0.060219044539707625
65300 0.05760163640481612
62260 0.058888089020784705
54320 0.059995727464493755
55080 0.0601910454374178
64520 0.05704116805939672
59280 0.05987525955330692
55200 0.06151498811989323
60200 0.05945088899158943
62000 0.057662586174952506
54340 0.06114639048284878
64920 0.057372396323424515
56340 0.060118329830560174
44040 0.06415861005707306
53820 0.061411693968477774
58340 0.058930828781867575
48080 0.06314870599439058
47480 0.0629137959508989
54140 0.05957174621242198
66540 0.05769376214776047
43780 0.06481258360558613
55260 0.060233658559914215
57320 0.05943684538747011
46480 0.062223734435893456
65320 0.0572592825486705
50680 0.06194523091488628
56780 0.06075965113893987
54880 0.06063951101165276
64820 0.05892070929031755
64700 0.05796975219772351
58280 0.059488251457987834
55660 0.05967387391887353
55220 0.06006111747986166
62140 0.058247436968173034
57260 0.06001912834706603
53320 0.060442086658353454
56360 0.06108545197645728
56480 0.0599883323583738
58680 0.059199771305909345
62180 0.05867657282343039
60740 0.05892740559948949
49580 0.06262758113455874


==> figures/tikz/data/final_error_b10_L200.dat <==
x y
91940 0.053487072520095276
89680 0.053034498440077946
80600 0.0541889422741588
90140 0.05291827101479647
84220 0.05385113202887619
89360 0.05287244165063981
87780 0.05368009532658327
85680 0.05321576667382054
88340 0.053021038005848044
84220 0.05342725682614881
92780 0.05269020994122553
90120 0.05364864718469249
85760 0.05337330633168696
81960 0.05369901725340329
92220 0.0528051578015508
86760 0.053931516298109335
82920 0.05430436536443034
94440 0.05270342132275851
88160 0.05355786534633932
90540 0.0524271102754537
90720 0.05323365203805177
86560 0.05322318498832046
91560 0.05256140035791286
88520 0.05350184180868764
86400 0.05328659225127356
86960 0.05344302812667112
86180 0.05369078493294438
89060 0.05282790293902658
91680 0.05248305848047492
84500 0.05370472087089938
91920 0.053119097412879165
88280 0.05285213298069501
95660 0.05205414034901711
86460 0.05332422244485551
83980 0.05401659962867117
86680 0.0532934265753011
88220 0.05298753004790539
91620 0.05261598907111367
91680 0.05328876635029457
93500 0.05223560314567351
83420 0.05460241763286839
81960 0.0533548970558075
94880 0.052662361014337834
90020 0.05335870615099475
88800 0.05315081769722885
92200 0.053175587816292294
92620 0.052848772876604354
84860 0.05368577312718151
91160 0.053303616905964066
82200 0.05410732278320736
94380 0.052535464265615464
85840 0.05393017756119181
86780 0.05319259136846241
89720 0.053383840026270606
87380 0.05310800170374652
94740 0.052905501654219284
87060 0.054055134737060126
86580 0.0537865780509647
85640 0.05327434702759257
84280 0.05420375253503704
82000 0.054116473687134924
83340 0.054354138887449416
90620 0.053019306980692814
93400 0.052801654017425356
93320 0.05228587845814633
89800 0.05278807902849808
86360 0.053501756644431256
91080 0.05238711668676526
97700 0.052299799697086216
87660 0.05351206946623644
89860 0.0534191237461135
93260 0.05249126075504362
88060 0.05311196500103338
92300 0.052751178103658584
88180 0.05355125201928933
98620 0.052500984858718736
92340 0.053055505021969804
92860 0.05341187235928068
86700 0.053840208859069275
89440 0.053378472527225614
89420 0.052973247006110086
89500 0.05260394380500271
88720 0.05329575131530335
90200 0.053353917097476826
85540 0.053541557901636276
91700 0.05336215163562881
91100 0.05274671843155472
90620 0.052854925916933276
87660 0.05351261432709603
80820 0.05468450039539091
78560 0.054976525583483773


==> figures/tikz/data/final_error_b10_L250.dat <==
x y
91860 0.053523658153751125
89640 0.0530317671807841
82700 0.05394856149276036
91160 0.0528285788281372
85640 0.05370047028864913
89620 0.05285565867775651
88100 0.05369967253570094
85980 0.05321339622168533
89580 0.05282609274863789
84220 0.05342725682614881
93300 0.05265062453076258
93700 0.053146200424954194
87760 0.05317629585574571
84620 0.053333539658002464
93200 0.05270388275094713
93260 0.052945315611697685
83140 0.054283787713676195
94640 0.05270763206481955
88960 0.05352388811714748
90680 0.0524141581196513
91460 0.05311780303931612
87980 0.053056468364311014
92380 0.05249406345824928
90400 0.053158693202878034
89420 0.05294098886860212
88160 0.05319561749190976
91420 0.05284620393704318
92160 0.052495625867962914
92500 0.052435425387874934
85560 0.05355303023872428
92480 0.053057023426638025
88520 0.0528586111397194
96540 0.05200764507958416
87300 0.05326208364455106
85140 0.05383578458913496
87640 0.053127466743363154
88740 0.05294279640382267
92340 0.052581319027179996
89640 0.05354916684592667
93680 0.05221320790936356
90060 0.05346425693681428
82980 0.053194481278607944
95940 0.05250224997122004
91000 0.05324948910264026
89380 0.053091446140505844
93200 0.05300323065865347
93400 0.05277313058305115
85260 0.053611979362161534
92020 0.05323076546491947
83300 0.05393191434883746
95380 0.05251607607800969
92960 0.05294412118445206
89000 0.05283624801097101
90660 0.053192190950254944
93240 0.05223703576402431
95480 0.05281616016910833
97160 0.052461408333811584
97300 0.05229594328691546
85920 0.053293175617390706
85320 0.05407163931279352
83540 0.05389152612347586
95260 0.05270407748202812
93300 0.05255293510267921
94320 0.05265618465669079
96160 0.051825702730286506
92320 0.052386030997770186
87520 0.053331122963803594
91220 0.05235415815232827
98680 0.05222793327430758
87880 0.05350491982924767
95820 0.05251494293565717
94260 0.052401465768091245
88840 0.05303175259283076
92120 0.05282271067272299
95380 0.05249717740235639
99320 0.05237098853696645
93540 0.05291668173509846
93880 0.05326714169021147
87540 0.0537276774110717
90580 0.053235811701066636
89680 0.052943904746266875
90560 0.0523680566462138
89900 0.05320686648592749
90760 0.05333899471784385
86540 0.05335287571803754
92160 0.053241176895031654
91320 0.052756707494763466
94120 0.05232676688675676
88780 0.05337237585913347
81260 0.05465613396364491
93980 0.052703673211417036


==> figures/tikz/data/final_error_b10_L3.dat <==
x y
23560 0.07584008065006653
12020 0.09144538456752392
15660 0.08488400429086917
18740 0.08205056803572859
21060 0.0779356287078982
20980 0.07840139557293092
13780 0.0862950093653967
15200 0.08546199501804816
17740 0.08029569367341062
20420 0.07695977444156636
18760 0.08111291686362078
15240 0.08873962378349437
18660 0.08070787580754792
22160 0.07505655315479066
12900 0.08806476738627679
15520 0.08475758098484674
19120 0.07985908936498963
15700 0.08610449746637217
17560 0.0817904030311369
15680 0.08545716290544404
21680 0.07710675373739721
14620 0.08609400232590088
21580 0.0766903115024187
16400 0.0848916033886963
16680 0.08211218640478894
15800 0.08309646700884275
17220 0.08075721862048309
16900 0.08158096595889121
18420 0.08010764590995673
18760 0.07752178508187688
17340 0.084369159130688
19540 0.07900268881429413
18620 0.07943226408635973
18040 0.08340922772574173
15160 0.08632403419215612
20960 0.07830232527877432
14760 0.0842661525798833
16640 0.08301702388883342
19560 0.08214588270518541
18760 0.07808899455619946
18020 0.08262439624718472
16640 0.07990264423486154
16020 0.08353319674329075
17380 0.08249715833629619
19000 0.08097237814798948
16200 0.08537648630153429
17100 0.08271594636030535
13660 0.08757741014132472
16940 0.08197025727316029
16200 0.0822103495460263
17520 0.08202274851556289
19540 0.0813963412310532
19960 0.07789768497033968
16700 0.08193944561449842
16880 0.08358121383779736
18300 0.08464774658994768
21200 0.0797327837534508
18120 0.08255999339451611
17620 0.07948344350035194
16400 0.08312657935911835
13000 0.08791932802844135
15900 0.08506289412296864
18160 0.0834038436970406
13800 0.08743317503066933
21880 0.07672631756850215
19120 0.08038741523412227
18080 0.08094783908079715
17360 0.08101458418143122
16920 0.08535341901230283
14740 0.08471400990906765
18200 0.07974555703157096
19460 0.0802378589279299
18180 0.08116968832707404
16120 0.0828615484389348
20840 0.0781424901798915
19160 0.08229772060033139
16680 0.08309560885953193
14260 0.08980288634189734
16760 0.08308055514668528
17040 0.08096935858008464
18980 0.0799643706084773
13760 0.08741551841628571
17300 0.0833207579976873
15580 0.08680972161105739
18540 0.0790575512969875
22920 0.07880333482671327
19120 0.07884201249732736
14760 0.08572893967765713
20020 0.07872256269867933
17100 0.08359642111088098
20440 0.07926701919857446


==> figures/tikz/data/final_error_b10_L30.dat <==
x y
60540 0.05946494726693187
64900 0.057878372416426155
67820 0.05641054782635913
64460 0.057658428453399344
64320 0.05802778183138765
61520 0.057961181000561274
65720 0.05796267739301069
64560 0.05698431365203419
57480 0.059298803760312005
61120 0.05759327422343805
61500 0.05867463738454791
68040 0.05763084962998527
70800 0.056041162333722604
59020 0.05809411699562325
63400 0.05859404095588197
67800 0.057681585109203425
72680 0.05605505783789546
71920 0.05676830361537861
60500 0.05849734412024393
68980 0.05619808039741386
64760 0.05808788623607209
64100 0.057249248148395215
58400 0.05888974105762208
72660 0.05626315501572125
60440 0.058589370603383234
54240 0.0604634336877697
66480 0.05697189447895004
60700 0.058564137041606894
49180 0.06211202555487929
65780 0.057001254153960325
63000 0.058943773122692104
52260 0.06093827267301042
63440 0.05754239310477305
64800 0.057871722425945335
75060 0.055410464494956915
70720 0.05598618370969891
66600 0.05636040259755705
63960 0.057859106932637495
69500 0.05726588859726109
66880 0.056990707665128364
66780 0.05769351575651323
59320 0.057319100881241467
60160 0.05910692439313346
69760 0.057150491957753305
67240 0.057213472753942056
64220 0.05834232807306072
61360 0.05903596529149716
60900 0.05832964384775966
74400 0.05593545397946496
67600 0.0566468378309912
66000 0.05750560674140867
71500 0.05637563600987414
74940 0.055019695345461195
66720 0.057518782798847604
71420 0.05553995530359816
67040 0.057983325041709124
55360 0.06152637305375396
69840 0.0568975007547099
63080 0.057509399312009275
70780 0.05639854868124799
64920 0.057372396323424515
60260 0.05895151573300037
66940 0.05693237135487959
69760 0.05680667316330816
68840 0.05631152277307206
65500 0.057696020475166095
60540 0.05861144096050135
54340 0.0596190394208912
70200 0.05702281993426777
72940 0.05606231960899311
58640 0.0595689859007303
65220 0.05747390749053546
65000 0.057330423345402934
67740 0.056947249890391564
61400 0.058561577503395044
56860 0.06077437129864284
60860 0.05927942052686829
65020 0.05896495492169594
65000 0.05794078217454929
71080 0.056380021418189936
55680 0.05967387391887353
62760 0.05742789870849365
68980 0.05694938768127808
64280 0.05826394735885533
67320 0.05690201684125104
65180 0.058908910675577145
56680 0.059960792094375624
61580 0.05847898047254519
69940 0.05694398279909275
60900 0.058891176500718484
49780 0.06264572858052626


==> figures/tikz/data/final_error_b10_L300.dat <==
x y
92720 0.05340191163401482
89640 0.0530317671807841
92700 0.05236931673437726
91960 0.052729157472907594
86220 0.05363719178514193
90080 0.05279119525310265
88640 0.05356529344000799
86520 0.05316451869799289
91540 0.05250461433987917
85780 0.053112106604233086
94380 0.05252344976747649
93880 0.05314367015934217
87460 0.05317909048327031
84760 0.05332601502110409
94580 0.05239954866183618
93780 0.05288918156652715
86340 0.05380290483919681
95280 0.05261966146278675
89640 0.05342514647863019
91440 0.052344457107712995
92700 0.052921183009461845
89000 0.05284734872384495
92920 0.052409406047079894
90440 0.05316190091620071
89420 0.05294098886860212
88580 0.05311476345340885
88820 0.05331881823881239
91800 0.052516787175069635
92800 0.05237890722124429
86320 0.05343531057094797
92620 0.05305422043190054
89400 0.0527248039768167
97860 0.0519246743224587
90140 0.05282489632910263
86380 0.0537215907682481
89920 0.05275728376457816
89620 0.05284637401629157
92800 0.05258822069757187
93700 0.052929396856160875
93760 0.0522074216568619
90900 0.05333195151535064
83860 0.053145775650118965
100280 0.05179109670672515
97500 0.052351543259998655
89260 0.05311604723823121
93620 0.05299978102374925
93420 0.05277818615259842
86860 0.053403112181489854
92800 0.05315163320262553
88700 0.053137139023848826
95760 0.05250268362236493
93380 0.052847292596298556
90000 0.052742525539198754
91320 0.05309096321475321
94220 0.052100217433886556
96460 0.05268191991378189
98140 0.05239174879281117
97900 0.05229369950740546
87660 0.05298209031724571
86280 0.0540085008827262
86840 0.053308237729200986
96280 0.052603221345166686
92860 0.05260467415200611
96200 0.05242301189814559
96980 0.05173244356958397
92300 0.052386030997770186
88220 0.053254939705708
93020 0.05219877702078011
97720 0.052299799697086216
88460 0.053437167451039415
93540 0.052805258535082354
95160 0.05226523298773293
88800 0.05303175259283076
92420 0.05275305710867644
96380 0.05238121049774542
99820 0.05235710852815193
94340 0.052746065684532314
91540 0.053719530644519536
90700 0.053257289017150496
90920 0.05315213578218257
89660 0.052943904746266875
91500 0.05223326328820023
90840 0.05306245564696829
92100 0.053115852517256736
87600 0.0531456992267709
93100 0.053118210304894574
92040 0.052695220144280554
94260 0.05236236363532052
89400 0.05325863946301751
82260 0.054615440202142804
94820 0.052584178008882126


==> figures/tikz/data/final_error_b10_L350.dat <==
x y
93840 0.05310803381130746
91940 0.052808203641367055
93120 0.05233822223196208
92900 0.052626281222049084
87240 0.05343692503740113
91140 0.05255078228542119
91100 0.0532065016642204
86620 0.053157858904934595
92300 0.05244048393668469
86240 0.05309846083938257
95260 0.05247779863447945
97860 0.05258130220659806
88180 0.053168015589273275
87700 0.052824535074130784
95220 0.05229187720704416
94740 0.05277536693682023
87360 0.05369441294090475
95700 0.052592817278056606
91020 0.05306716804691319
92440 0.05220341681162414
93720 0.05284325796931867
95560 0.05211273607064192
92760 0.05244167333573703
91000 0.0530679797209055
89800 0.05290875624312356
89520 0.053077358508520245
93480 0.05251245226961482
92080 0.05249059289187085
93280 0.05229629378040785
87960 0.05310891815315561
92180 0.05310360951033643
90120 0.05262672966396994
98560 0.05177887523292443
89960 0.052877702797003184
86960 0.05370323336286153
89680 0.0527929331808134
89840 0.052794269918553245
92880 0.05258822069757187
91780 0.05328876635029457
93880 0.05218017238966809
91380 0.053256004249949446
84920 0.05301887457107879
98000 0.05209570043818463
97400 0.05235754010005349
90500 0.05296436886679652
101140 0.0519117033195518
94620 0.052684377114722895
88120 0.05311787041925414
98520 0.052135850244128576
89500 0.053029520732157345
96540 0.052350991515076606
94340 0.052699208352024816
91120 0.0525451789484815
92180 0.052967137159696885
92700 0.05226023295391604
96900 0.05264060854223669
98300 0.052356618918912544
98820 0.052086598604570926
88020 0.05297914218980038
87480 0.05371588427580528
87460 0.05328409042491601
97360 0.05243198597961176
93420 0.05255293510267921
96140 0.05242301189814559
98000 0.05154425977209304
92620 0.05234492647189561
89000 0.05319407061209193
93540 0.05217997019144242
98680 0.05222793327430758
89340 0.05339855985368541
94800 0.052681103567938065
96140 0.05214480615849187
90240 0.05285641927915012
92420 0.05275305710867644
97140 0.05219936410556803
99940 0.05234249397841168
96040 0.05237181378429995
96340 0.053056952935452026
90460 0.05331290189054688
91180 0.05316310304486576
89860 0.05293912607845513
92320 0.05214510381157099
92280 0.052872108533881995
92100 0.053115852517256736
88500 0.05305587964321806
94060 0.05299829761381568
92500 0.05270801687783595
94360 0.0523922090684703
89760 0.053257155009160194
84580 0.054277858699832295
93980 0.052703673211417036


==> figures/tikz/data/final_error_b10_L4.dat <==
x y
23740 0.07567442499688881
23100 0.075721942626829
25540 0.07315451743782686
22640 0.07671343857645337
26020 0.07410059690219688
19700 0.0796744093262561
20680 0.07814794379904892
15220 0.08546199501804816
21260 0.07643936432476282
23640 0.07409450210745896
24120 0.07544261436468953
18980 0.08220189931361936
18680 0.08070787580754792
22180 0.07505655315479066
15800 0.08481698831648966
16800 0.08287858637441718
27500 0.07267765370299151
19000 0.083079028726464
17580 0.08184997538986596
21480 0.07823487416433805
21680 0.07710675373739721
14620 0.08609400232590088
24080 0.07394399141681861
16420 0.08483880978134574
16680 0.08211218640478894
18000 0.08029201208571575
23900 0.07476597962116358
19740 0.07851972822465282
19040 0.079074503734897
19860 0.07664773581340836
20860 0.08029625355797645
19560 0.07899497576622375
18620 0.07943226408635973
24800 0.07636733529735235
15180 0.08632403419215612
24120 0.07487624487711718
14780 0.0842661525798833
17880 0.08123696335238771
19580 0.08216677981630258
18780 0.07808899455619946
20400 0.08057500887687624
21540 0.07520061491708695
26740 0.07274742714671466
17400 0.08248641701883133
23280 0.07617989400656708
18300 0.08208098412937716
17120 0.08274483383286863
24820 0.07312631471427071
23500 0.0756981531110282
19800 0.07850035580918255
23700 0.0755158802902393
19540 0.0813963412310532
26000 0.07304621340035461
17080 0.0815778564919872
16900 0.08357770554791015
18320 0.08460582704087205
24100 0.07753116559967227
18900 0.08197843545816944
22680 0.07475447068045149
29540 0.0717328783527698
24680 0.07470662351977003
15900 0.08506289412296864
21860 0.07718538907440309
21180 0.0778986276266725
21880 0.07672631756850215
23380 0.07634768203882579
18100 0.08091886815797285
19200 0.07847739497132113
21220 0.08076839933127608
23220 0.07511831792881088
24920 0.07494695350588326
19460 0.0802378589279299
19160 0.0806592226583984
18800 0.07918814881215516
20840 0.0781424901798915
21480 0.07961763027744022
17300 0.08279840867149957
19440 0.08220134713176011
18180 0.08148856612024565
17060 0.08096267676572445
19000 0.0799643706084773
18560 0.07963146297648221
23660 0.07547397998100096
20460 0.07978071038255988
18640 0.0789385695753204
24400 0.07711833908839502
19140 0.07884201249732736
20360 0.07924765818153573
20020 0.07872256269867933
17100 0.08359642111088098
20440 0.07926701919857446


==> figures/tikz/data/final_error_b10_L40.dat <==
x y
76560 0.05582824238719764
65120 0.0578167388893853
76300 0.05471244219245894
72400 0.05603623394235351
64400 0.058030493909408246
61720 0.057946901589806955
75480 0.05557014934144903
64520 0.0569690840862221
57800 0.0592407434029555
75180 0.054605907275338275
61520 0.05867463738454791
67980 0.057645003184753844
72180 0.0558021358299536
72240 0.055253622413545096
65260 0.058030131684666156
67840 0.057681585109203425
79020 0.054641935451055446
73720 0.05646369898227221
67580 0.056925245331052914
70660 0.055885222273654035
66120 0.05774334274780406
64360 0.057051795142105385
68900 0.0566094762034203
74500 0.055852268767118886
60940 0.05857939704391867
63540 0.057827137471496114
72000 0.0560180623831232
63100 0.0580756732698212
72440 0.05608173975984369
69180 0.05628517866914222
81920 0.05461124892258834
77960 0.0547240259603386
66480 0.05686770121601828
70840 0.05637197462337057
75160 0.05540727688631191
70920 0.05591960569281263
67980 0.056215986610014854
77780 0.05502972518404469
76220 0.055896204609838976
67000 0.05696649759247679
69980 0.05682985470523368
71760 0.054849656946612015
71540 0.056230254346635915
69760 0.057150491957753305
71120 0.05614162552678798
73080 0.05629264214349759
64040 0.058162369882495006
72100 0.05604852634039242
74620 0.05591399089135345
67780 0.05667452722072964
66120 0.05751454031476846
71560 0.05634770549205038
75260 0.055015587530779606
71700 0.05646817764244269
71720 0.05543351973249104
69620 0.05755436295362874
55460 0.061524356375539914
70140 0.05676898762350845
68520 0.05633444526133225
70940 0.056391032117866946
69280 0.05632813776361239
60340 0.05896332086138325
70880 0.05616244876694121
70620 0.05668689658093179
73560 0.0553752984852349
65680 0.057670252134095275
64740 0.05763694730002111
54540 0.059566338245966105
76040 0.05581954760454405
77460 0.055246893619667045
74280 0.05567328977649446
70280 0.05672379728413309
71000 0.05597010150433153
73200 0.05569341404345266
69220 0.05678555530100926
56920 0.06077437129864284
76420 0.055517161992440764
75100 0.05664421143110138
73120 0.056306298721997466
74560 0.055786480172900846
62320 0.05793485905792742
62960 0.05741429233424207
70140 0.05687222298687029
73560 0.055932076654071856
67420 0.05686240320081216
76260 0.056034336879694197
73460 0.05556277101503454
61860 0.058415601450435936
62340 0.05867613420233219
74520 0.05575541352954462
64080 0.0583915695161198


==> figures/tikz/data/final_error_b10_L400.dat <==
x y
95920 0.05278563074031808
91860 0.05280409861704855
93500 0.052264123489638555
93880 0.0524282749756034
88700 0.053178231490231376
92100 0.05236462956132604
91880 0.053098312314215246
90320 0.052680628181078125
92740 0.05242993985814765
87780 0.05288334181337279
96040 0.05237383792614918
97440 0.052671155478843996
88520 0.0531739235313125
87700 0.052824535074130784
96080 0.052204242440693105
95680 0.052636761716413814
88220 0.05360127786117362
96440 0.052559488064740326
92080 0.052946906869194524
92760 0.05217605780101866
95720 0.052695435860679804
92960 0.0524253297563838
92960 0.052409406047079894
91860 0.0530808165564081
90140 0.05279927344802923
89360 0.05309221554908955
95800 0.052276583722625974
92400 0.05244046786614999
93320 0.05229629378040785
88880 0.05299205680352633
93060 0.05302130784199258
90620 0.05257367358279161
98800 0.051781395126906854
90300 0.0528309548588424
98680 0.051876106895523334
91980 0.05239290485068835
89280 0.05287366008255042
94140 0.05239374180030239
95180 0.05278499388080952
94080 0.05219366141247301
92400 0.05311861931978332
85820 0.05287340877233371
101320 0.05177976292143428
97460 0.05235754010005349
93920 0.052349772029544835
102260 0.05175327753553683
95620 0.052534893692739164
88920 0.0530270311275527
98360 0.05217453044350199
89480 0.053029520732157345
97560 0.052285750153656836
95340 0.0525592163913462
92020 0.05246219110828782
92820 0.05283786183084631
93240 0.05223703576402431
97460 0.05264690105620213
99580 0.05221662023383464
98960 0.052085044989108945
88680 0.05294865415902049
88320 0.0536169159809739
87460 0.05328409042491601
98220 0.05231455867115218
93820 0.0525053494944508
96180 0.05242301189814559
98560 0.051484008440111334
93100 0.052326356152484724
89860 0.053158302118497626
95220 0.05183026068054089
99120 0.052228236715325206
90260 0.05327029248859063
95640 0.05253852193602891
96840 0.052094972279839585
90620 0.05282323587608541
92880 0.05269823021560022
97140 0.05219936410556803
99740 0.0523370017709279
97080 0.05227018390809442
96560 0.053048156712146716
91500 0.05324293592654594
91560 0.05310469558828072
93520 0.052349479206427
93320 0.052066561186102193
92880 0.052784681496031126
93040 0.053038750390112153
89220 0.05298386333504357
94660 0.052909301492741145
93500 0.0525738461299261
96980 0.05196884395433935
91360 0.053060601062437616
85080 0.05419102986366176
94640 0.0525958699875986


==> figures/tikz/data/final_error_b10_L450.dat <==
x y
95960 0.05278403845957501
92620 0.052679457386068294
93680 0.05227006623091729
94320 0.05240356004756403
90440 0.05289369908330899
93560 0.052182961545692505
92480 0.053079720776174275
90820 0.05258704719738614
93700 0.05232792822486271
88080 0.05282121689620345
96800 0.052307580360431274
97540 0.05264655078613872
88840 0.05316381475324805
88320 0.052740491901279
96780 0.05214012033588681
96520 0.052523415619080374
89140 0.05347742034396704
96820 0.052554878431444386
92860 0.05288323756333449
93660 0.052033800844659674
95720 0.052695435860679804
97580 0.05190178849941642
93040 0.052416483167609926
92420 0.052964115899219406
90300 0.052805466906293445
93200 0.05262334483871376
95920 0.05225799942230804
92900 0.05240196271900415
94040 0.05224155673134775
89640 0.05281695314888957
95760 0.05257137697707826
90540 0.052570506589776286
98720 0.05179999230541589
91300 0.05272267052495878
99000 0.051893199511804315
92200 0.05238681222337051
89840 0.052794269918553245
95080 0.05229590001246167
95660 0.05271007801348221
94280 0.052196049152945026
93380 0.05299485995782567
85380 0.05294615272202992
101540 0.051777986884827175
97760 0.05230235910004205
94020 0.052349772029544835
98700 0.05223986003550171
97440 0.0522752938677762
89860 0.05292097353425526
98920 0.05206199245972098
91840 0.0526687789286524
98760 0.052076808718073526
95520 0.05257065252399541
92780 0.05240030379834499
93100 0.0528421951083351
94220 0.052100217433886556
98500 0.05255089013795737
100080 0.052114995816549756
99380 0.05205513446600405
89540 0.05291073984909054
89320 0.0534552193926428
89460 0.05296821667342511
99100 0.052283855122236454
94640 0.052410640103260214
96180 0.05242301189814559
100000 0.05125904426979585
93340 0.05230302517184951
89860 0.053158302118497626
95960 0.051723233175273275
100060 0.052122194913933446
90940 0.053164564371854454
96360 0.05246509057938654
97120 0.05206017987445047
91780 0.052704672621112475
93520 0.052605524843102915
97600 0.052201891664056296
100100 0.05231106804186045
98020 0.05218964336503163
97960 0.05275376824163152
92080 0.053198145222271745
93020 0.05293894754164488
93800 0.052382165628980557
94520 0.05179118277306903
93460 0.05272471570380261
93980 0.052863374318161724
90540 0.05286857825108517
94780 0.052925547033749534
93160 0.05261738761176821
97260 0.051937186927831
91940 0.05305588969602906
85400 0.05420913344231027
95180 0.05253174496622737


==> figures/tikz/data/final_error_b10_L5.dat <==
x y
23760 0.07565575553880553
23100 0.075721942626829
27660 0.07174367340390453
25020 0.07423496804304483
30980 0.07061477383398218
24720 0.07478394723780563
25780 0.07377031441916279
25200 0.07323903518932255
23200 0.07445773780414422
23660 0.07408083232501683
25300 0.07444023167436711
18980 0.08220189931361936
28520 0.07187270218418561
27300 0.07043425968400006
15800 0.08481698831648966
28600 0.07218855848440861
27520 0.07267765370299151
19020 0.08305384879150278
17600 0.0817930855439934
22960 0.07694131140142439
24380 0.07576678962285913
25260 0.07288443168243752
24100 0.07394399141681861
29360 0.07246395837813584
21680 0.07607279381616243
18000 0.08029201208571575
24300 0.07413845039007629
19760 0.07858271910809121
19040 0.079074503734897
19860 0.07664773581340836
20880 0.08029625355797645
21120 0.07722312969726525
25960 0.07209253721479393
24940 0.07640004995813164
22360 0.07742794650124205
27920 0.07189273514652678
23540 0.0749533240862784
26140 0.07398890875154336
19600 0.08216677981630258
25740 0.07201318321838462
20400 0.08057500887687624
35800 0.06511532789990072
30400 0.07063174266495692
22800 0.07692832260718592
26360 0.07370732095595384
25700 0.07540871675100388
17140 0.08276410581209531
26600 0.0715561807130276
23540 0.07572991279395937
27260 0.0716922760977053
25800 0.07399442434823102
19560 0.0813963412310532
25540 0.07366733183376542
17080 0.0815778564919872
18320 0.08178840287184883
29680 0.07166391875821049
27020 0.07436833810433703
19440 0.08105645271361202
22700 0.0747527312473929
31200 0.07061537148428267
27780 0.07166282176112317
23220 0.07566539090695157
24480 0.07481751338492049
21200 0.0778986276266725
21880 0.07672631756850215
24600 0.07487911401322599
25000 0.07444524130088892
24220 0.07428542368718212
21240 0.08076839933127608
23240 0.07512088418462713
24260 0.07549450284870476
29100 0.07167777781043519
26260 0.07226297574346237
18800 0.07918814881215516
20860 0.0781424901798915
21680 0.07955287981011237
19180 0.08067571492995691
14300 0.08981797837299967
18200 0.08143966012725239
22480 0.07586716425256428
19020 0.07991850105724975
18560 0.07963146297648221
23680 0.07547397998100096
20480 0.07978737860228861
32700 0.06829369094435342
28380 0.07393321176779317
22180 0.0757364497455112
20360 0.07924765818153573
26320 0.07400555848302999
26580 0.07320912541393787
24260 0.07609034516147792


==> figures/tikz/data/final_error_b10_L50.dat <==
x y
76740 0.05583332192234398
82160 0.05421487410660925
79560 0.05423789617697475
77340 0.05497634483870586
72600 0.05604424880054657
68820 0.05646195977959729
82100 0.05447095361691103
72000 0.05570812126503661
71100 0.05599304548119724
75240 0.054605907275338275
77320 0.05521041431020437
68140 0.05763902761954566
78040 0.05458510271906845
72240 0.055253622413545096
70900 0.05665907346864249
67840 0.057681585109203425
79140 0.05464945311637232
77620 0.055804999659117754
67480 0.056953975669381776
78420 0.05424985513333548
71860 0.05644196136671789
64660 0.05702288210117432
76000 0.0550300432084792
74980 0.055788265581522015
61000 0.05857017552079212
73560 0.055562414982140304
72060 0.05601767740092084
83240 0.05376814445066027
72640 0.05607542509160821
69280 0.05627294149153224
82640 0.05458671945472067
81260 0.054028894325420095
76940 0.05477000967493078
75200 0.05554673960532611
75180 0.05540727688631191
71080 0.05586107582227744
68020 0.056215986610014854
77900 0.05502972518404469
76360 0.05585109456068964
69060 0.05645051333458937
70240 0.056737162580027166
71880 0.05482662824724845
76500 0.05539312345699013
69740 0.057150491957753305
67720 0.05709662608407409
78980 0.055139275969175186
73480 0.056330924709378546
72300 0.056037840249312305
80320 0.05481380246872239
68000 0.05669063477263899
73240 0.05621801848283215
72220 0.05628712942186229
75340 0.054976481624129395
77760 0.05517780692168903
72000 0.055419573140228925
77080 0.05579999773366804
78200 0.05563838717081031
80440 0.05481785492314075
69040 0.05626567139169802
74300 0.05588048294765242
74960 0.05544857144130061
60400 0.0589475914480329
73000 0.05588453041729428
70780 0.056723257100598515
73600 0.05534589784118922
84440 0.05340935331577006
76020 0.05519641668038625
54720 0.05953192005829036
81320 0.05467820347280931
77620 0.05522365317313536
74480 0.05569551795429849
70240 0.056736416251769964
67020 0.056949753464608226
73640 0.05563169698466339
69380 0.05679702203186471
71080 0.05727629087424881
76640 0.05556377263442428
75220 0.056651571742719696
82340 0.05445759542429188
74780 0.05577811754030097
76700 0.055022677980483305
72560 0.055420042506576304
73240 0.05619210754052059
73780 0.05597835851855838
67560 0.05689744664281735
84080 0.05439528631905394
73720 0.05553457590894864
70200 0.05643220808543278
77520 0.05533015715911779
74600 0.05575175381918191
75180 0.0554738675678846


==> figures/tikz/data/final_error_b10_L500.dat <==
x y
96500 0.05277404343611868
93400 0.05262727368763517
94740 0.05213180330924082
94220 0.05238762280906736
91260 0.05280711955614019
96020 0.05188023393018598
92640 0.05305755566174224
90840 0.05258704719738614
94180 0.052256026132662683
89220 0.05268383205442089
97200 0.05226764666882419
97720 0.05262030433083275
89020 0.053141579606458045
88580 0.05271887046109917
96700 0.052133825011201035
97620 0.052337714479738236
90360 0.05318130882686613
97980 0.05241309758288535
93320 0.05284771819295168
93120 0.052118646729452815
96720 0.05249452375548075
97480 0.0519127679100477
94620 0.052168797103453755
92400 0.052964115899219406
91180 0.05277305487454751
93380 0.05258748489470771
96460 0.05223638803868776
93720 0.05225529800510085
95060 0.052104385314431775
90980 0.052617880986424434
95300 0.05267776533125658
90560 0.052570506589776286
98940 0.05173722979006567
91920 0.05267755171279442
99300 0.05189450232743204
92620 0.05239495133375746
89940 0.052798193879683326
95560 0.0522342085616865
94600 0.05287770699210554
94580 0.05220892108836921
94580 0.05285486528461538
86260 0.05283890177332067
100980 0.05179848137784765
97460 0.05235754010005349
94860 0.05215377240370508
99620 0.05214643317436691
97620 0.052267559147065046
90840 0.052787672015495876
100280 0.05192349680452327
91940 0.05266592017394273
99780 0.05190397243814997
96140 0.05246256349676687
93220 0.05244390164870344
93700 0.0527787857116141
94620 0.05205842273051113
99400 0.0524328191552528
99920 0.05215893291170665
100340 0.051987977799544276
91820 0.052473432379413425
90320 0.05333464124419551
89460 0.05296821667342511
99140 0.052283855122236454
95560 0.052275910680250844
96620 0.05243694354724063
100740 0.051174355206041224
93420 0.05230302517184951
89940 0.053158302118497626
96280 0.05170392933963567
100640 0.05209810989530947
91660 0.05306680587738069
97020 0.052369589677809504
97100 0.05205153538810512
93260 0.05237792294787863
94520 0.05245520156184391
98060 0.05216542822111754
100740 0.05222770148252973
98640 0.052127469867088716
98940 0.052671445396414523
93220 0.053043204774079436
93540 0.05280520361159021
94740 0.05231545602225734
95460 0.05167914014621838
94180 0.05259500690055669
95080 0.05267035103198762
91500 0.05280803596344955
96860 0.052674975226919385
93240 0.05261657270997072
96980 0.05196884395433935
92660 0.05289397142581409
86260 0.054078848089292184
95280 0.052547057006163016


==> figures/tikz/data/final_error_b10_L6.dat <==
x y
23780 0.07565842048079964
23100 0.075721942626829
32740 0.0682258551862341
29280 0.07160993901546255
35800 0.06735554943821745
24740 0.07481220238241594
25780 0.07377031441916279
25220 0.07323903518932255
28480 0.07060939415391226
21320 0.07620696389315876
34740 0.06831966676343425
31820 0.06991688281208312
28540 0.07185810218947274
27660 0.07029560624549507
29720 0.07172699406277132
28620 0.07223153711760728
27540 0.07267765370299151
30260 0.07164622271804275
26500 0.0728411425391788
27740 0.0731620745559864
37180 0.06721889820739604
26500 0.07242727706984901
24120 0.07392583508436695
29380 0.07245480124503192
29320 0.07020976182865829
30760 0.07002162229061253
32380 0.06952436779200429
29480 0.07062414918499418
29200 0.07144478830573212
19880 0.07664773581340836
20880 0.08029625355797645
21120 0.07722312969726525
27480 0.07132428445165839
30680 0.07185810372932158
34440 0.06826868400351196
31200 0.06978556665027635
25200 0.07336783648718766
26140 0.07398890875154336
19600 0.08216677981630258
25760 0.07197937566211562
20420 0.08059037267070936
35820 0.06511532789990072
30400 0.07063174266495692
27000 0.07329749683458948
32880 0.06996210603919525
25740 0.07543343026394309
19480 0.08060991477811558
29780 0.0705170380251204
27940 0.07224447838992552
26780 0.0720742685674754
25820 0.07399539132814009
19560 0.0813963412310532
34660 0.06778566154087533
17100 0.0815778564919872
28500 0.07166960557743793
29680 0.07166391875821049
39960 0.06659479128247013
19460 0.08101374174401768
22720 0.0747018114694248
30640 0.0708724469796895
28540 0.07118304556867318
34020 0.06840847250485668
24480 0.07481751338492049
21220 0.0778986276266725
21880 0.07672631756850215
34840 0.06832281139222768
31240 0.07071282980573183
30500 0.06934557669493274
21260 0.08076839933127608
23260 0.07512088418462713
28580 0.07215824772915648
29340 0.0715271947030141
19160 0.0806592226583984
25000 0.0737521059515932
20880 0.0781424901798915
21700 0.07955287981011237
30520 0.07112583849810383
28960 0.07324085883926602
18220 0.08144660269003731
23500 0.07503376655614696
32240 0.06853582015637133
18560 0.07963146297648221
30660 0.07070382647989074
28100 0.07371360476759434
32720 0.06829129701457572
34400 0.0697738342276854
24320 0.07453679951292588
20360 0.07924765818153573
26280 0.07399155507934584
26600 0.0731687591570912
24280 0.07609034516147792


==> figures/tikz/data/final_error_b10_L60.dat <==
x y
76860 0.05583549322865567
82380 0.0542170822733713
79560 0.05423789617697475
77520 0.05494543143716628
79100 0.05469826191290016
83140 0.05382088851760858
82340 0.05440805935849098
72160 0.05569358332261021
70920 0.055959547661568305
75440 0.054570323304215816
77580 0.05522218492248222
81160 0.055038582599237794
82580 0.053928959158926794
74980 0.05484476842344568
70960 0.056643924084205474
73200 0.0566284563702172
81460 0.05446205132500835
81640 0.0548670692881425
67660 0.056925245331052914
78480 0.0542431642153173
71940 0.056408023927098754
71800 0.05551436939539755
75800 0.05506229507411808
76940 0.055364837794223666
61040 0.058573274150319536
73520 0.05557664827034034
72180 0.05602768791547013
83320 0.05376814445066027
80680 0.054434081015179304
69380 0.056279849215581886
82860 0.054503971939077404
81340 0.054028894325420095
78480 0.05454063245642436
76180 0.05532221519116198
78540 0.05490081332383324
72020 0.055826617148900005
68020 0.056215986610014854
78140 0.05501476480859569
76500 0.055789353272281364
69440 0.05638773158600225
76080 0.055675442646013575
72060 0.05483608099423746
76800 0.055362368682343684
84100 0.054293101274374415
73660 0.055815280166334275
79180 0.055112738157763234
73480 0.056330924709378546
72460 0.056053974465331294
80520 0.054753195839091065
79240 0.054556718615911985
73260 0.05620949119758937
72420 0.05624603526970483
75540 0.05496257217278509
77940 0.05513413588998644
72040 0.055419573140228925
77300 0.055737441229707356
85740 0.05423202533669878
80380 0.054791761609894025
69040 0.05626567139169802
74300 0.05588048294765242
75160 0.055455426944429495
73940 0.05602889419767288
77960 0.054878303556178044
70980 0.056680169296508834
73540 0.0553752984852349
77420 0.05511161987964864
76200 0.05522969052546513
79160 0.05422356336554552
83280 0.05438914875076249
77800 0.05520842506115595
74680 0.055653809470281985
79920 0.054511695782909576
78660 0.05450881249329524
73180 0.05569341404345266
71440 0.056559216394215836
75900 0.05634818772792927
76880 0.0554922086341376
75500 0.05661702169034366
84440 0.054163847372737946
74980 0.055699884889694795
76820 0.05501553840408323
72720 0.055395897288268034
78160 0.055075865817165615
73980 0.05593508313768783
72460 0.05575065166009063
85620 0.05417264305249136
73920 0.05551160447155808
79420 0.05472040209971472
77120 0.05540423659771524
74800 0.0557631680944686
75360 0.05542351613045572


==> figures/tikz/data/final_error_b10_L7.dat <==
x y
23800 0.07574232018390631
23120 0.07568157098182486
39260 0.0648468355473306
42180 0.06479170941425512
42660 0.06445053371508098
24760 0.07476458807176672
25780 0.07377031441916279
27400 0.07182071612313877
30680 0.06992526201772066
31640 0.06859592155058271
35300 0.0681362519276561
31840 0.06991688281208312
30700 0.07076802556954372
27680 0.07029560624549507
31820 0.07062388137502588
30600 0.07091991099059636
28840 0.07223042902931953
30260 0.07164622271804275
30520 0.07016021152539677
32640 0.07026878276664182
37200 0.06721889820739604
26520 0.07242727706984901
34060 0.06796164899973638
29400 0.0724326119643451
29340 0.07018076762269986
35840 0.06712383909810432
34780 0.06850352125823914
30860 0.06990318373430673
29220 0.07140742162669354
19880 0.07664773581340836
37460 0.06805058199229247
21160 0.07729010805185864
27640 0.07133998541579202
30700 0.07185810372932158
34480 0.06828215731756865
31220 0.06978556665027635
25200 0.07336783648718766
33540 0.06854948151086357
19620 0.08216677981630258
25780 0.07197937566211562
23900 0.07742769721777182
35840 0.06511532789990072
37520 0.06686909376837762
28160 0.07241804328792806
36600 0.06793432126310393
25740 0.07543343026394309
19480 0.08060991477811558
32360 0.06869631687911007
31240 0.0707062463557656
26800 0.0720742685674754
31920 0.07026685383868257
30820 0.07056029481994576
34680 0.0677733052175784
21440 0.07777981291814555
28520 0.07166960557743793
34580 0.06948102275419499
39900 0.06659479128247013
35640 0.06856729871328796
28680 0.07053589827165978
31240 0.07062490525578403
28560 0.07117033347822865
34540 0.06831337956793403
24500 0.07479398019405638
33260 0.06977729736920683
37120 0.06608372799141955
34860 0.06831421275938936
31260 0.07071282980573183
24200 0.07428542368718212
32740 0.07075586991384032
25360 0.07339798211477096
28580 0.07215824772915648
29360 0.07154218222602275
26300 0.07225482924205225
25240 0.07373798023142317
32100 0.07023772402298727
21720 0.07950842390058643
30540 0.07112496967233654
29000 0.07330564271111875
28900 0.07236487697730397
23520 0.07503376655614696
32260 0.06853582015637133
31580 0.06912201179546909
36780 0.06735843617622475
20520 0.07975066719906415
32740 0.06830528322560156
33840 0.0701112964771504
30240 0.07044530174095605
20360 0.07924765818153573
26300 0.07400555848302999
26620 0.07314153283654048
24300 0.07609034516147792


==> figures/tikz/data/final_error_b10_L70.dat <==
x y
77060 0.05581348283454995
82620 0.05416638759653825
79620 0.05423789617697475
77660 0.05494585244456857
79280 0.054644292621451845
83540 0.05381236100716208
85380 0.05392370691244578
72280 0.0556801011927602
71040 0.0559839858242427
76340 0.054405975564633176
77720 0.05515663802545442
81320 0.05502883297626634
82920 0.053878627465156786
75160 0.05482633005876061
83100 0.05429718718687175
84580 0.05425218732709582
81760 0.05434010371137821
81280 0.054870317914211195
67580 0.056925245331052914
79140 0.05418226922393402
75040 0.05599244497228367
71720 0.05550701701001947
75840 0.055060747705086545
83600 0.054176390549179186
61240 0.05852165169261079
73760 0.055489867903946354
72360 0.05601028626740709
83260 0.05376814445066027
80720 0.05440690776781464
69580 0.05620925710554127
83500 0.05433894355137433
81860 0.0540380911953479
78800 0.05448511155502204
76080 0.055323591559227746
81360 0.05436308738615342
71760 0.055789817854221914
71420 0.05562904728270297
82940 0.054186108779582645
76920 0.055705815174824064
69500 0.05641181347481573
76120 0.055672632283541086
72300 0.054772513692991485
77140 0.055328432168641466
88300 0.0536532014835437
84260 0.05376711899754844
79340 0.05514532837708967
73640 0.05633527005869033
72680 0.05595444649899455
80540 0.054753195839091065
79600 0.05454454465039349
73340 0.05624097360675105
72600 0.05615862857219388
75740 0.05492349503184283
78340 0.05504724094105265
81100 0.053889085514574865
77900 0.055716667055980225
85940 0.05420363546142101
80580 0.05482991948948929
79400 0.054161648147456984
74600 0.055806699713314055
75320 0.05542639316799153
73960 0.05602889419767288
78560 0.05485437816171462
71300 0.05658884039990998
73640 0.05534589784118922
87100 0.05307590040658962
76320 0.055193302283087706
80000 0.05415824354190421
83300 0.05438914875076249
78120 0.055149050861949274
74800 0.055653809470281985
80060 0.05449521508052228
78920 0.05447812310604874
75580 0.05532001655057283
71440 0.056559216394215836
76100 0.056297542544402376
82120 0.05449316113832218
75700 0.056590914007981934
84080 0.05415436980056679
80260 0.05486627650148061
76960 0.054979915050221644
72960 0.05533288868003428
78340 0.05505823803406541
74200 0.05588934607735419
83520 0.05372225863323929
89500 0.05360858829883514
78440 0.05460886820650273
79700 0.05463370743243002
78020 0.055295095534526495
78220 0.05520211144536451
75360 0.05542351613045572


==> figures/tikz/data/final_error_b10_L8.dat <==
x y
23820 0.07574232018390631
38240 0.06683963034362801
39280 0.06483126141951938
41300 0.06480042174895824
42660 0.06445053371508098
33280 0.068584110269283
37980 0.06615081318661843
27420 0.07182071612313877
36580 0.06684501835333319
36900 0.06619135190815371
35320 0.0681362519276561
31840 0.06991688281208312
30720 0.07076047722635123
27680 0.07029560624549507
33000 0.07004088738660187
30620 0.07091991099059636
36400 0.06764368636002809
30300 0.07170025346835894
30540 0.07016444626651716
32660 0.07026878276664182
38020 0.0668747059606186
26540 0.07238002533910019
34100 0.06795909455565453
29420 0.0724326119643451
29360 0.07023061408276143
35840 0.06712383909810432
35600 0.06798596642786975
32640 0.06887144885298449
29240 0.07140742162669354
37360 0.06554544957141871
37480 0.0680526746600784
29560 0.0708493911459242
38900 0.06577209278531665
45380 0.06404021034090922
38420 0.06626673357824757
46100 0.06272179514612031
32120 0.06821405398688982
36100 0.0676195894566331
19620 0.08216677981630258
25800 0.07197937566211562
41160 0.06656247390396436
35860 0.06511532789990072
37840 0.06688148622756997
27040 0.07337690847810803
36620 0.06793432126310393
25760 0.07541362055556974
19480 0.08060991477811558
32380 0.06869631687911007
31240 0.0707062463557656
30220 0.07040583938527448
31920 0.07026685383868257
37620 0.06733283952845608
34700 0.0677733052175784
21440 0.07777981291814555
28540 0.07166960557743793
34620 0.06949791333841696
39920 0.06659479128247013
36520 0.0678844372125275
35840 0.06667630646478076
31260 0.07060505717849548
43780 0.06374434422436152
34560 0.06831710793398049
24520 0.07479398019405638
31660 0.07030483540650741
37140 0.06607659864241444
34880 0.06831421275938936
31280 0.07069543772600859
24220 0.07428542368718212
39860 0.06755162354833472
25380 0.0734092750358661
28600 0.07219867287628816
34060 0.06885011946596259
26300 0.07225482924205225
25240 0.07373798023142317
32120 0.07023772402298727
32280 0.07202184962008255
30560 0.07112496967233654
29020 0.07330564271111875
28900 0.07236487697730397
23540 0.0750443013058026
32280 0.06852688955079606
37100 0.06696099575420347
30700 0.07066915133331884
34740 0.06957248032901452
37020 0.06665056757628625
33860 0.0701112964771504
30260 0.07044530174095605
20400 0.07922769994532242
26320 0.07400555848302999
30060 0.0702036847338174
24320 0.07604102971260542


==> figures/tikz/data/final_error_b10_L80.dat <==
x y
77140 0.05581348283454995
85140 0.05367594895532464
79520 0.05423789617697475
84140 0.053916940809696466
79480 0.05464729425875342
83520 0.05381236100716208
85480 0.05392370691244578
72280 0.0556801011927602
77220 0.054727033438896816
76520 0.0544000107918846
77860 0.05510662736641265
81560 0.055023026190041555
83200 0.05383059845892512
75360 0.054776242674359675
83680 0.05418871330592499
73180 0.0566284563702172
81940 0.054348303579066934
81800 0.05488043524574607
77600 0.05505240784942184
79580 0.054061581070787915
84760 0.05402374109937053
72980 0.05539219790173968
76940 0.0548968354728496
83640 0.054176390549179186
84580 0.0534843115263717
84760 0.05371438284204608
79660 0.054690879204818174
86240 0.053274909669545144
80840 0.05441413431910269
69780 0.05617936465455006
83280 0.054351190269156316
81840 0.0540380911953479
78960 0.054460183566856724
76160 0.05532221519116198
81800 0.054349850599879596
71960 0.055838152127819264
68000 0.056215986610014854
88980 0.05304834123719617
85460 0.05406531797333298
69900 0.05626834319157308
81020 0.05487422706074617
72500 0.05470449979321952
77300 0.055320023574525756
87700 0.053760811043565344
84360 0.05375567549479573
79380 0.05514532837708967
73600 0.05633527005869033
72860 0.055858303235885545
85260 0.054008608189762865
79800 0.05455178882504263
77300 0.05555013605258604
79160 0.05504169438046904
75920 0.05491649497009211
78380 0.05504724094105265
81360 0.053876792423240956
78120 0.0557118872348981
86180 0.05414090292768649
80600 0.05482991948948929
79600 0.054159418453769426
74720 0.0557661940676855
75460 0.05540408479625999
73880 0.05605115719138608
78620 0.05485759294263847
71380 0.05654315515582646
73840 0.05524306716065488
85240 0.05331140532352077
76620 0.055095065512810834
81980 0.05386880789942612
83260 0.054393791545107505
84620 0.05385620504024526
75000 0.055604194218765286
80260 0.05446502517048513
79120 0.054459608574107275
75660 0.05535023490380328
71500 0.056572309508805076
83040 0.05492562099050066
84900 0.0539791716810172
75780 0.056590914007981934
85120 0.05403858279149187
85180 0.05403926450073232
77060 0.05497350984349857
73020 0.05533288868003428
86320 0.05361788467674073
81900 0.054573643584135585
83780 0.05367988750291327
86080 0.05408481121907519
78660 0.05454910920662105
79840 0.05462482150048856
78120 0.055253876685588316
77920 0.05525406281580263
75440 0.05541525841823646


==> figures/tikz/data/final_error_b10_L9.dat <==
x y
23840 0.07574232018390631
38260 0.06684475028196066
39300 0.06483126141951938
41320 0.06480042174895824
42660 0.06445053371508098
33320 0.06856590526347354
38000 0.0661437243442125
27440 0.07181929193781275
40160 0.06479866602694247
44000 0.06319862001916672
39440 0.06619903736860205
31840 0.06991688281208312
37160 0.0667751421846616
27700 0.07029560624549507
36020 0.06869245703835423
30640 0.07094595576793639
36400 0.06764368636002809
42140 0.06568551791899443
30560 0.07016444626651716
37940 0.06667201370307874
38040 0.0668747059606186
26520 0.07242727706984901
34100 0.06795909455565453
36720 0.06826533207340693
35220 0.06732186115905404
39540 0.06550139786863922
35600 0.06798596642786975
32740 0.06887377301428524
29260 0.07140742162669354
37380 0.06554544957141871
37500 0.0680526746600784
36960 0.06672400251850016
42200 0.06432543648251153
45400 0.0640381149646201
38440 0.06629435266012919
46100 0.06272179514612031
39480 0.06488612662378948
39060 0.06579382672590661
36140 0.06813570388074122
25800 0.07197937566211562
41180 0.06657555067526214
35880 0.06512240141423192
37860 0.06688148622756997
40780 0.06565337623193876
36640 0.06793432126310393
25780 0.07541066804958127
43460 0.06489494579794769
32400 0.06869198571700945
31260 0.07073874207524054
33760 0.06813091166994134
31920 0.07026685383868257
37640 0.06734290720874497
34720 0.06782753717080164
21440 0.07777981291814555
28560 0.07166960557743793
34760 0.0694855405275707
39940 0.06659479128247013
41060 0.06592787314749016
27520 0.07102147944537002
38720 0.06736331094202239
40920 0.06499486528354782
34580 0.06831710793398049
35700 0.06848053817191502
31660 0.07030483540650741
38600 0.065739911019827
34900 0.06830858246068953
31300 0.07069543772600859
24220 0.07428542368718212
39880 0.06755162354833472
41440 0.06573065144772645
43620 0.06421277546521904
47640 0.062362088516992306
29560 0.07032192231734939
35480 0.06727981611950697
32160 0.07022116852595181
41900 0.06645645707643415
30580 0.07112496967233654
29020 0.07330564271111875
40200 0.06600285333083264
50520 0.0619986124348895
37000 0.06580587998854635
37120 0.0669640752620325
36820 0.06735674927379005
34760 0.06954508251901932
37040 0.06665056757628625
34460 0.06978763157483617
37040 0.0669339073981533
20420 0.07922769994532242
40960 0.06544345398968994
30080 0.0702036847338174
39360 0.06605953876030891


==> figures/tikz/data/final_error_b10_L90.dat <==
x y
77120 0.05581348283454995
85320 0.05371363064759438
79500 0.054240062034664915
84360 0.05386889224859161
79720 0.0545671534434915
83660 0.05378799815885639
85640 0.05393027160442443
72300 0.0556801011927602
77560 0.05470292172666661
76520 0.0544000107918846
84780 0.05390289441188839
81700 0.05498915794746805
83500 0.053763399020460255
75840 0.054726127630788976
83680 0.05418871330592499
84780 0.05425294315196939
82140 0.05438140245782024
82260 0.05477981450108186
77800 0.0550148568767836
79780 0.05406057060583892
84960 0.05404199913091071
75900 0.05510912640391365
77140 0.054811646777008435
83660 0.054176390549179186
84360 0.053465368426913656
84860 0.0537131775524577
79780 0.05462684203105422
86260 0.053274909669545144
89600 0.05281084688880567
82440 0.05388269107614685
83480 0.05433894355137433
81940 0.0540380911953479
81620 0.054064557915662906
76140 0.05532221519116198
81840 0.054349850599879596
72060 0.055826617148900005
68140 0.056106990993973135
86420 0.053569909233958546
85300 0.054111705807036434
80040 0.054288518655072115
81220 0.05482910102113667
72660 0.054705415257200816
81800 0.05460792972170331
88620 0.053579978737892074
86660 0.05342600272750864
79540 0.05516410905761207
82280 0.05454469986217432
73080 0.055828525789808625
85600 0.05396684099820489
79880 0.05454791648141141
86560 0.053792581915199436
79560 0.05490789391112128
76080 0.05491567883247182
78560 0.055025652557133556
81500 0.05388079877316246
78260 0.05568585340618122
86200 0.05414090292768649
80740 0.05481024926372897
84180 0.053473175723098176
74900 0.05570861292923129
75740 0.05532391875157228
74060 0.05598628331178909
78680 0.05485759294263847
71720 0.05652120961883848
74120 0.05526503975774956
87420 0.0530040256956835
78720 0.05471386823647669
82140 0.05385605491534178
83420 0.0543659089527042
84680 0.0538586162694322
75280 0.055635826915979125
80520 0.05448256482408629
79320 0.05442074434618889
87220 0.05351034874717485
86880 0.0536436076851274
83040 0.05492562099050066
84960 0.053948770848016386
75980 0.05654432187122149
84480 0.054115813534904265
87120 0.05381364963056621
76960 0.054979915050221644
79720 0.05418808808769079
86380 0.053579756177796235
83020 0.05451021716363484
83760 0.05367988750291327
86220 0.05405834379186538
78720 0.05454910920662105
83160 0.05408095585161748
86420 0.05368806161701656
78060 0.0552363625496934
75560 0.055415224398176956


==> figures/tikz/data/final_error_b10_full.dat <==
x y
828672 0.05415561599545161
728064 0.055591704132225354
716544 0.055425196683707253
706752 0.05539216599569227
692736 0.05588022946823603
671616 0.0553012418774464
698880 0.0553890173782853
697344 0.05554480372406344
687936 0.055644988543716835
666816 0.055461148497159975


==> figures/tikz/data/final_error_b182_full.dat <==
x y
1246336 0.05603628587555949


==> figures/tikz/data/final_error_b1_L1.dat <==
x y
404 0.15735374973941213
378 0.16869400532072837
838 0.13085248774779382
544 0.1559667083534162
760 0.13262366872161693
854 0.13412863522465202
728 0.14809143617100723
818 0.14621561713968437
658 0.15087932047542396
752 0.13258920333480467
556 0.14080111553614408
708 0.15836208966901294
1024 0.12871677361147862
830 0.14346925019004791
608 0.14737871418712853
750 0.14505254182788396
844 0.12954937862468155
706 0.1522669169550381
636 0.14988872346932172
684 0.14667454546482359
706 0.1371413404599636
968 0.13846737864170341
576 0.15998618495598083
810 0.1484303854306287
766 0.13460977766758356
692 0.13963720391747467
936 0.131823772315262
566 0.14307672449851105
852 0.13416059465052574
684 0.13683145305274783
656 0.154761840747692
766 0.14304049280511463
998 0.11810573959286494
764 0.15172572534374432
368 0.16166520073847374
722 0.15508433115580236
704 0.15004687324527297
626 0.15099889800694685
788 0.14523226967420766
834 0.13871303483234354
814 0.14059089712270031
608 0.1514975695485668
812 0.1525988803149091
732 0.1513158703689142
590 0.15544227044232709
672 0.14555194519419862
752 0.13970596339388733
876 0.12553184170783677
668 0.14242837085048804
832 0.1452575044149165
796 0.14622931671466696
620 0.15491136291890006
706 0.15563600358084506
678 0.1529934907245499
650 0.14420916610315554
934 0.12468125417370378
644 0.1518108162760973
482 0.14512280126041502
836 0.14094091626929434
780 0.14559570494304547
754 0.13918770401415326
738 0.14150490156017842
724 0.15272510631783764
646 0.13685468422054328
698 0.14102413639770928
1014 0.12262138189552718
938 0.13462717091885582
932 0.14088971001531647
700 0.131498198515264
1024 0.13740906859345484
1164 0.13300620131501245
490 0.15328510614497431
504 0.1658979030325415
478 0.1597933609938491
1174 0.1290633774592152
878 0.13455332334746128
848 0.1333919669809032
640 0.14443772298908042
424 0.14933761854600527
656 0.17311284905366717
474 0.14892508667915366
618 0.14667835903633483
966 0.14992439508944103
708 0.14721047449886288
672 0.15441656081557495
986 0.13442246038794614
632 0.14635609491794158
936 0.13533443044829477
736 0.14592341016253665
556 0.14825508632325682
538 0.149923105548662


==> figures/tikz/data/final_error_b1_L10.dat <==
x y
2322 0.10551138989345549
3574 0.09614892081953781
2792 0.10266002311890367
3796 0.09553823774293786
3070 0.10381490335992503
2878 0.10246465210149906
4098 0.08175287732058348
2042 0.1239663095862016
4572 0.0783678804743611
3156 0.09492579897935738
4162 0.08633223416422497
3074 0.09948524561287626
3838 0.09652857448563974
1306 0.1313513931075539
2982 0.10285854596957338
904 0.14271421268513176
3768 0.09012499019933859
4320 0.08585198557555274
2788 0.10257059426791204
2428 0.11482662888454698
3992 0.09391047179881928
2802 0.10031601415407065
3028 0.10529321052756255
1660 0.12549933994736784
4044 0.08744510336373983
2468 0.10587972659108781
4130 0.08748885474905038
3194 0.0960219050586992
2796 0.10073863206273555
3876 0.09882454632866465
1712 0.12590338323834122
3564 0.09488834177364107
3650 0.09249557578470564
3288 0.09525592026514948
3222 0.1021506163744993
2420 0.11345168638191953
4482 0.08023260720868267
3618 0.10065955691084848
4562 0.07860038152056796
3764 0.09393264090340736
2956 0.10612008200330675
1350 0.134574825219972
4364 0.08386511414180584
2524 0.11643177995687827
2672 0.10560560235861592
2850 0.1085548741578522
3734 0.09022870492504732
2620 0.10295079904946472
3642 0.09483322692001324
2320 0.11589073935558299
3118 0.10520474824962514
2726 0.11151400753056362
3330 0.1064337266777702
3972 0.086401231624498
2264 0.11484329751573251
3460 0.09262883924845719
3626 0.10318900301711917
4582 0.0775233859134115
2162 0.11258434547538265
2732 0.10347145477967132
2150 0.11225813367714514
3680 0.10153272265971393
3814 0.09057335454234795
1928 0.1059177571588694
3892 0.09097045306301864
3852 0.0890892413263513
3054 0.10251996335355297
3418 0.1038650373309905
4886 0.07531836344494522
3660 0.09829558188948549
2266 0.11600465420996416
2400 0.11239017346546062
3804 0.10211590141304579
3582 0.10185589856559629
3520 0.09834836128428935
4082 0.0829392258969181
3078 0.09778993224577831
1296 0.12658028408867664
3564 0.09755360363627393
3968 0.09484654923631261
4142 0.09011085901926473
1926 0.11418710895368094
3864 0.09387054395982665
3598 0.10080255401441755
3916 0.09398221857222562
2282 0.11247750220938212
3640 0.09832207037102275
2814 0.10627724604717528
2788 0.10946540385711673
3224 0.10288024471583997
4248 0.08684944856197992


==> figures/tikz/data/final_error_b1_L100.dat <==
x y
7972 0.058973157683004596
11096 0.05197759781593214
11558 0.058344202083377816
10830 0.05560350729201341
8942 0.05778758303569145
8244 0.06162551601826008
11470 0.052276265723659336
11362 0.05438935173203471
12790 0.05162836902968397
11242 0.053378329270193425
8662 0.06041751524997142
10650 0.05387919152717104
10936 0.053865102318361814
13474 0.05043635345010255
8318 0.05993370948421943
7782 0.06024859014908041
10234 0.054235058916645054
15898 0.04675979082934758
11414 0.05376992275045342
13396 0.049352171568948104
16438 0.04827534305787577
8484 0.0602829486310301
11510 0.05141756992807823
10426 0.05728611723122252
12644 0.05131420063134827
10624 0.05192931779808932
10668 0.055012998311776785
12114 0.05303738404458964
11470 0.054385091428152364
12770 0.051423220037431716
13264 0.050930635331192395
9958 0.05436599573671497
11890 0.05140852089105088
10718 0.05534238958924289
11890 0.052024863434536495
8762 0.05795621877143221
11492 0.05317735956397076
13766 0.05021022304341064
12938 0.05015517698193376
11804 0.051698888544963476
10742 0.05570489447037572
10816 0.054455608261291324
13246 0.050744720038907495
13698 0.04990510760061119
7360 0.06699636828637139
12042 0.05261026910992101
11716 0.05192044459737119
10572 0.055115227524136015
12576 0.04951109015281683
8484 0.060850910449129866
9710 0.058669813188102785
12242 0.05248601197139313
11564 0.054020444006375914
11944 0.050978187435805816
12668 0.05181635561362063
11726 0.05222099006047163
11738 0.052447547597661896
9482 0.05699663258552689
14302 0.0495267464677567
11128 0.054437284743318576
13328 0.04951794991444547
10588 0.05411366871689355
13484 0.050502324459952876
9530 0.056336885597503376
12392 0.05287894432140906
7542 0.06041290346241091
14050 0.04867151406507601
11310 0.05308668758449018
11346 0.0537062259528767
8392 0.05852455207731934
11430 0.054679282037112566
10434 0.05554129296016921
7906 0.06580820635315845
13044 0.05153640419260131
12850 0.052777119720290505
13230 0.05092993864659648
8906 0.059051107684051904
12432 0.051303451224011754
8704 0.06022759327789821
11150 0.05505633075756401
11204 0.05360849267881902
9018 0.05897958796286527
13124 0.05239496079909168
11446 0.053018761781555505
12266 0.052718859095810096
12840 0.05134494828378623
11220 0.05267930646988399
9054 0.05798210724705379
10404 0.055246169544205144
14066 0.05000687116105306
13104 0.05145858843543784


==> figures/tikz/data/final_error_b1_L150.dat <==
x y
13170 0.04952720960855999
18064 0.04558431525287416
12028 0.056968194802661555
10930 0.055609668351515845
15228 0.04781750540704273
20298 0.044764261622464774
15086 0.047833080453463024
20236 0.04499696158231255
13524 0.050246042209169325
11342 0.053340966316929514
14842 0.04861916880698406
11664 0.05368665978449388
12246 0.051963796121989383
14568 0.049063701126543416
15836 0.047908557575804984
16486 0.04661686175570977
10362 0.05428408171747094
15996 0.04674668590181388
15364 0.04788031402558667
13456 0.04930280395403271
16486 0.048276310516355676
17058 0.04641066491920081
11608 0.0515202755962843
10872 0.05678378756241496
12770 0.05084588648469388
10722 0.05180939412522543
12686 0.05088124904798032
15202 0.04880722182093565
14030 0.05031786785827076
12840 0.051444441966230166
16726 0.04709410600348503
10070 0.05422785143169178
12582 0.050726941937054196
17656 0.04655894637758544
11924 0.05202530281776004
12796 0.050176939002130355
14274 0.04976940685102383
13884 0.05011610385689293
13028 0.04998284024252664
14236 0.04925947328201151
12046 0.05248994110620833
11776 0.052910442205112256
18168 0.0462092245923721
15238 0.048871934331021195
21038 0.04449308250079365
12118 0.052503760889265144
11816 0.051579410678727386
10780 0.0550420396232609
14020 0.04813642985068578
15642 0.048396999796856535
14204 0.05090223229132402
13260 0.05173258774454786
16670 0.04749807818602657
15734 0.04716313456880018
12778 0.05163460590474241
14308 0.04942253950931609
16978 0.046844011325125494
15306 0.048733231448585365
17886 0.04634102650470373
11232 0.054542373171934666
13806 0.04904139503915989
14508 0.04883682812118749
15334 0.0494119808207424
13444 0.049890397978620105
12802 0.05278398047278099
8010 0.059425281474607614
14510 0.04863151377265365
14636 0.048450247605022964
13716 0.0496815022847736
10520 0.05427761983889121
13666 0.05049354065260049
12710 0.050859717916917346
15394 0.051640119158617596
13146 0.05138432726969059
16650 0.04887435024358714
13266 0.05097409635575733
17616 0.04663513191969945
12528 0.05128868058432584
14684 0.04886325375308417
13478 0.0515818498973425
12710 0.05184240066244303
16694 0.04773479979486866
15268 0.04919134385619006
13658 0.05021196778155431
14624 0.05094127765701779
13426 0.050442463022624756
12646 0.05090195517280064
10464 0.05485636960451286
10506 0.055341058140724673
14676 0.049735880396511334
14546 0.05013536934920516


==> figures/tikz/data/final_error_b1_L2.dat <==
x y
972 0.13215899538829
378 0.16869400532072837
1112 0.12024433910044503
602 0.1542094978623503
1140 0.11916626425820337
1210 0.12639432650752283
728 0.14809143617100723
1032 0.1396592290187025
800 0.14686799371885104
752 0.13258920333480467
558 0.14080111568145912
1440 0.12553281334878888
1026 0.12871677362078865
1296 0.13124646403067644
608 0.14737871418712853
888 0.14270776971245366
844 0.12954937862468155
1080 0.141652035299385
638 0.14988894162436878
808 0.143277596623221
706 0.1371413404599636
1146 0.13643510801323747
578 0.1599884364879074
1264 0.13012400050105005
768 0.1346097777893559
692 0.13963720391747467
936 0.131823772315262
878 0.13462177306697665
878 0.1345100033356694
684 0.13683145305274783
656 0.154761840747692
766 0.14304049280511463
1000 0.11810573959286494
764 0.15172572534374432
700 0.14801623628845445
724 0.15510081309072585
704 0.15004687324527297
628 0.15099889800694685
788 0.14523226967420766
834 0.13871303483234354
1258 0.1290169102004375
686 0.14967075597262797
1040 0.14813576963215858
1440 0.1306551911317453
592 0.15544283838950584
672 0.14555194519419862
754 0.13970598478939797
876 0.12553184170783677
892 0.13689230957721468
832 0.1452575044149165
916 0.14192174077629416
622 0.15491399516103263
706 0.15563600358084506
678 0.1529934907245499
650 0.14420916610315554
952 0.12469816490727374
646 0.15181181099787303
690 0.1370573550359157
912 0.13909056613515408
780 0.14559570494304547
764 0.13919867330199268
758 0.1419159063973032
724 0.15272510631783764
710 0.1371269272681403
698 0.14102413639770928
1014 0.12262138189552718
940 0.1346271702038612
1054 0.13619298472101546
842 0.12925007780707162
1108 0.13602409042555752
1164 0.13300620131501245
1102 0.1292710820184591
506 0.1658982552495657
780 0.15045377356374273
1176 0.12906332915243698
878 0.13455332334746128
850 0.1333921445168069
1088 0.12656467059966348
588 0.1418759578764915
746 0.16478185054264644
1018 0.1334326786876865
620 0.1466783644956866
968 0.14992439508944103
874 0.14552138867469347
972 0.1447281472480199
986 0.13442246038794614
634 0.1464247873911584
936 0.13533443044829477
886 0.14379529808893352
556 0.14825508632325682
578 0.14953158810245856


==> figures/tikz/data/final_error_b1_L20.dat <==
x y
5014 0.07121122901588746
5302 0.0716317999602593
4026 0.08582020999656438
3912 0.09504651291683343
3094 0.10378770381672983
4546 0.07939633118941265
5216 0.07235666931508189
5040 0.0759770631624502
6370 0.06895263181941469
4638 0.07757653337229228
4232 0.0862657533399574
4202 0.08134727842766659
5182 0.07170596287747918
4892 0.07852382163557135
5332 0.07216177647776748
4130 0.08651424946959327
4032 0.08842815037003271
6110 0.06692753297699895
3612 0.09589940404831207
6538 0.06598461121669456
5602 0.07224614645520437
5392 0.06960352296932819
3834 0.09638944549770068
5284 0.0791743925451375
4338 0.07892312168647371
5940 0.06612330288029987
6022 0.06673248730892661
4264 0.08089725565463649
5584 0.06820237944465403
3884 0.09882511585373274
3810 0.09832637896009275
5436 0.06893585739794748
5654 0.07120631924602813
3762 0.08860194644335652
4728 0.07670400147585384
5172 0.07492268743266618
5188 0.07423689044878833
5174 0.07233226208708275
4566 0.07859636553381638
3784 0.09430589770507528
3984 0.09386622690673896
4732 0.08195357803564648
4396 0.08381045689082407
5844 0.07470682641704224
5400 0.07410568492481266
3902 0.08890291548564669
3860 0.09022396011907274
4412 0.08118860899895197
4744 0.0727502253998453
6032 0.07007875944911064
3874 0.09862386662234043
5072 0.07942788740517995
4440 0.08380402663466396
6034 0.06489861467095269
3982 0.0983450335565201
3988 0.08358053400136804
4962 0.0771611552527097
4998 0.07610386070931922
3688 0.09585660036398061
5028 0.07518809761554482
6240 0.06760568749428059
5662 0.07259381175079888
5582 0.07358244165532327
4538 0.08027552411588898
5684 0.07157111792433556
4400 0.08047931065810325
5356 0.0733048980840202
5010 0.07387110424061634
5744 0.07122916086818336
5256 0.07201221286127399
2284 0.1160046094719279
5110 0.07329868363946174
5546 0.07601002935580194
4894 0.07374247692774076
5020 0.08570768560181213
5718 0.06967763861585403
5628 0.06811369969834619
5144 0.07357039449203928
5682 0.07248217876256235
5590 0.07411826679967683
4590 0.08003036377129838
6040 0.06954457126518679
5604 0.07330473893708997
5950 0.06917157205708702
4158 0.09241940831597727
4484 0.07900213964403159
5212 0.07793703059312905
5420 0.07301831996523131
5236 0.07438274803309632
4924 0.08063928636975165
5350 0.07657131776933163


==> figures/tikz/data/final_error_b1_L200.dat <==
x y
14178 0.04858441550305777
21454 0.04389216217607772
12128 0.05711827125643126
17746 0.0480200960331546
15500 0.047926136664838664
158134 0.07597280002399442
15152 0.04782765600633125
21114 0.04483795921328876
16006 0.047987048753972805
15604 0.04772851527938298
18516 0.0464244989339562
15946 0.047238985619642064
15602 0.04845833131498637
15718 0.047823666224589584
17140 0.046613019745273224
15416 0.04806479766036983
15740 0.047609387896041556
17032 0.046239905173332305
15386 0.04786835878735985
13582 0.0493411990503609
16488 0.048276310516355676
17150 0.04630064296478031
16130 0.04683593591115903
10922 0.056768894797291934
12864 0.05082521525985469
11924 0.050760772318126514
18120 0.04615878391688961
19364 0.045811149884770724
14352 0.05008801511724949
17940 0.046524786265661804
18048 0.04647797971514483
16070 0.04679633046876153
12696 0.0507266217274417
22498 0.04410833903762051
12064 0.05196139423740286
15172 0.04791648003909233
14578 0.04948493624017846
20418 0.04580497092501221
156588 0.07595649432381563
11822 0.05169535777907766
12174 0.05228280489464859
14012 0.05058053427516465
20884 0.0452195546451873
17292 0.04688743432698936
21046 0.04449427023303306
12208 0.052515136103976505
11916 0.05156177626693931
10788 0.055044598803314436
14302 0.04809955317552843
16992 0.04771430645791876
14316 0.05082750787586907
23784 0.044127622004651944
17732 0.046551904956475765
18902 0.045799275574317906
16118 0.04861879585177196
18270 0.04630963416080325
17188 0.04679758107179212
15338 0.04877298166165177
17946 0.04633683477415619
11832 0.053233214321067174
14384 0.04859888136182178
18742 0.04539675533418641
16306 0.048116519975451424
14396 0.04861449834148659
12914 0.05287026371003899
14762 0.0489370072249142
14578 0.04851822351707639
14694 0.04845454869538041
13914 0.049721802938933565
18956 0.045969109676159144
20478 0.045463394893185
12734 0.05085996879553262
156942 0.0754325656185976
13242 0.0514402085429472
20012 0.046203826938754265
15634 0.04857444431356946
17754 0.04647929066182146
17936 0.04653577139153383
14814 0.04853395209803006
16396 0.048458286905521834
13584 0.05112571031728889
17726 0.04652593955316973
15300 0.049156901289849314
13726 0.05024842643001543
19546 0.045860775751197215
13488 0.050312897094990226
15132 0.048648374550295095
13630 0.050511451259094314
12984 0.051077680335942
21354 0.04486396664188302
14540 0.05013452095938069


==> figures/tikz/data/final_error_b1_L250.dat <==
x y
20892 0.04439278195117035
26136 0.042155722260348874
12244 0.056974209452459484
17832 0.048071320969673204
15518 0.04780137447962716
158134 0.07597280002399442
17086 0.04631620603955955
21204 0.04481624152720799
22534 0.04529212786336777
16848 0.04666533959221562
18556 0.046290183538391774
20860 0.044578901641806196
17522 0.046858144966529396
26982 0.04269198905275404
16102 0.04774515427999812
19710 0.04478474868790444
20974 0.0445008906952497
17098 0.046212451960466305
23746 0.043524253403715636
13674 0.04936618394686414
16592 0.04821763273554942
17786 0.04621785316957252
16210 0.04686622267773526
16844 0.049127549737214206
12970 0.05083053876724336
11986 0.05071949063154326
12968 0.05036821504629605
19462 0.04577032338813658
18770 0.04727365119618561
18020 0.046483771869944325
18190 0.04650725955507229
16234 0.04678564090492778
15056 0.04868063740445332
22598 0.04412621575584478
12178 0.051984048524569434
15176 0.04791648003909233
18656 0.046739835016393165
20440 0.045806049352535294
156588 0.07595649432381563
17290 0.04679817581241767
12274 0.05178056157651208
14086 0.050516909752697146
21032 0.04506873088155146
17408 0.046735430666200485
21378 0.04418061372542339
12308 0.05246200512905754
18360 0.04647745978972952
10872 0.055044367412932914
15270 0.04764231544116459
22736 0.04433760892532381
14388 0.05080804531462764
23856 0.0441279741547776
17814 0.046557645616968096
19096 0.04558040065476778
16216 0.04872231200763362
25110 0.042870636049914694
17222 0.04680132055441635
15542 0.0487743511335927
18024 0.04631578240140967
13162 0.051387989606896244
14438 0.048571063609434514
20022 0.044968845953428975
16484 0.04798404851941902
19512 0.045177724626824435
16570 0.04884524637824197
14856 0.04886831282783073
14842 0.048156622496581834
17160 0.04714861487151227
13914 0.049721802938933565
20152 0.045521265022255626
160270 0.07615992305758432
12848 0.050982685162952894
156942 0.0754325656185976
13344 0.0511886608911441
20624 0.0458884122432207
15766 0.04836549024364751
17824 0.04655461437239152
21084 0.04472913631640467
161668 0.07659586822220942
20304 0.04652379232286227
16468 0.04785458600912039
17802 0.046459234073265784
15548 0.04904111931850611
13800 0.05029335838259845
20410 0.04521090160623917
13608 0.050323506990390406
21350 0.04448080972131675
13676 0.05026736275698342
13064 0.05098737106467365
23746 0.04388526832708313
17830 0.04697100113600663


==> figures/tikz/data/final_error_b1_L3.dat <==
x y
1176 0.1282963311882083
1226 0.13474651107272417
1114 0.12024434088983477
1214 0.12902325105046844
1140 0.11916626425820337
1214 0.12639482352305606
730 0.14809146244310628
1090 0.1398615304534339
1316 0.1370499377403162
1176 0.12212340496024568
778 0.13978515910318445
1442 0.12553281334878888
1200 0.12903583303002095
1296 0.13124646403067644
610 0.14738426406334765
888 0.14270776971245366
844 0.12954937862468155
1412 0.12864520588826617
1200 0.12752823386762543
1004 0.13907729978228028
708 0.13714134190054036
2018 0.10878416161819555
958 0.13646761370848895
1266 0.13012404195558033
770 0.1346097777893559
692 0.13963720391747467
936 0.131823772315262
880 0.13462177336565
1376 0.1222023950927603
1458 0.11584613441841372
656 0.154761840747692
924 0.1379343723467349
1002 0.11810606311070622
764 0.15172572534374432
1440 0.1252963705652549
726 0.15510081344740997
704 0.15004687324527297
992 0.14276704941931795
814 0.1448197451866397
914 0.13907383207538748
1258 0.1290169102004375
1340 0.13457111619079934
1040 0.14813576963215858
2028 0.12378348417999069
594 0.15544281433830065
672 0.14555194519419862
1204 0.12822213908833252
878 0.12553183951007185
906 0.1369129359585617
834 0.1452575044149165
1170 0.14040962714749355
624 0.15491400144940023
862 0.15187233671454572
678 0.1529934907245499
1006 0.13459438602446747
952 0.12469816490727374
648 0.15181214911239319
732 0.1371800543026051
958 0.13925015881912478
1218 0.12813632988972132
1024 0.13012346459971927
870 0.14035469904416664
2008 0.11395408545244229
710 0.1371269272681403
1088 0.13793132732532568
1016 0.12261897660446763
958 0.13454536537229322
1366 0.1294363474526487
842 0.12925007780707162
1176 0.1355229575312335
1164 0.13300620131501245
1674 0.1191393754407771
828 0.16105191515383216
1046 0.14238781074817913
1178 0.12906348625458175
1024 0.13116252459320457
978 0.1289917709431838
1172 0.12663961193514398
590 0.1418761539754842
1612 0.13314906304046753
1020 0.1334327694133074
1734 0.11638089013121293
1700 0.12522765335601194
968 0.14079324608809213
1058 0.14550190886334938
988 0.1345219703183423
698 0.14335359489555308
950 0.1354036466137901
1056 0.1409126674386439
556 0.14825508632325682
580 0.14953159135619876


==> figures/tikz/data/final_error_b1_L30.dat <==
x y
5152 0.06998882653077186
5322 0.07149799993259391
4516 0.08213448353218777
6294 0.06825095335077978
6152 0.0668831200160517
5294 0.07682692888470193
5822 0.07061339551024085
7920 0.06196441862881444
7708 0.06506042949809021
5892 0.06744960213597388
6010 0.06900865022626833
6800 0.0650661193155038
6660 0.06657240619565759
8682 0.059868743925518816
7442 0.06141714308790419
6684 0.06436058946148433
7232 0.06095464204287125
6114 0.06692776594007
5454 0.0734675875655127
7426 0.06335667540762872
6056 0.07122113323695217
6316 0.06735121033500091
4854 0.07827350344090316
5294 0.07917192832305724
6726 0.06323194010589092
5960 0.0660933833745495
6036 0.06685812317773701
7830 0.06121314386853843
6218 0.06717979180058146
4186 0.09063700684714733
5812 0.07083750456969462
5964 0.0660588451886649
5664 0.07120373581714555
6342 0.06746861582716773
4732 0.07670220464590993
6580 0.06469708389780864
5200 0.07418346261270885
5256 0.07251991194540802
5066 0.07515063140565414
7070 0.06299020198807058
5580 0.07002900177581887
4732 0.08195357803564648
4402 0.08380689091459691
5864 0.07467850295174547
5790 0.07248201258417311
3936 0.08887564807353582
4662 0.08095948864012602
5364 0.07476846630106934
7270 0.06174463036285229
8214 0.06128314956486305
6916 0.06914497257292193
6776 0.06773564539334284
6612 0.06650764830878116
6224 0.06434543457166206
6950 0.06693822300873244
7118 0.06351569325119244
6984 0.06213521547300755
6372 0.0660190102974293
7370 0.06422410180838121
5636 0.07055805848712338
6954 0.06421059990775493
5672 0.0725938808274854
5912 0.07322673574272844
6742 0.06550833566146236
7478 0.06522624756870046
6578 0.06374117544414054
5364 0.07328221524665883
7340 0.06234511436301485
5914 0.07116010446364268
6398 0.06633310816511045
5584 0.07395607802912584
6846 0.06453710823485224
6744 0.06919287795492937
6242 0.06689209630327866
6416 0.07196533037607106
6710 0.06624225383819068
6032 0.06504727104940351
6426 0.06606111287952761
5712 0.07260532315647755
5610 0.07402197370468822
5588 0.07154616784100566
6052 0.06954164561116813
6766 0.06712914403854475
5970 0.06920298798163912
4636 0.08325163153984053
5438 0.07236060660836643
7590 0.06216468075612017
5440 0.07318915662870797
5256 0.07471911999243575
5732 0.07038530041869914
5354 0.07657099303125876


==> figures/tikz/data/final_error_b1_L300.dat <==
x y
20968 0.04445667434830381
158046 0.07573121446147538
12342 0.05694617463069224
17922 0.048075548941616704
15874 0.047607436994586645
158134 0.07597280002399442
17086 0.04631620603955955
159018 0.07585339572844953
159118 0.07561045190067871
17010 0.0466792616521322
18558 0.046290183538391774
157938 0.07586188883764665
17540 0.04684929645785879
160270 0.07667909708166791
21438 0.04397279731047568
19806 0.0447980976737832
20968 0.04450079428382721
17210 0.04592553104177302
23848 0.043445373599284534
17846 0.045817227678074016
17850 0.047314369352264934
17876 0.04621729782894058
16406 0.0466818491362078
16928 0.04914579996187897
18344 0.04663154744257909
12110 0.05077483723343606
29564 0.04161482566871284
19404 0.045844443861035526
14348 0.050089000732780366
18124 0.046334456781272355
18276 0.04643607041604095
16270 0.04675325768232612
15158 0.04838071344889333
22696 0.04405965365738934
12224 0.05201311354275216
15346 0.04788819235901504
160982 0.07611037662985072
20540 0.04580789656448308
156588 0.07595649432381563
17474 0.04673160896790327
17104 0.0475012759528589
20130 0.045727372535011405
21118 0.04507699755142532
17478 0.04685514696777594
157974 0.07565875373325949
160888 0.07651288420315544
18390 0.046527807882558316
10972 0.05509095791831113
20290 0.04461112900560627
22880 0.04430600193401948
164320 0.07709748691538339
160946 0.07631743645144815
21440 0.044661732561413446
19098 0.04558040065476778
17696 0.04754086070781043
25134 0.04287162543241376
17318 0.04680561245034225
15636 0.04881431378390908
18038 0.04631587762181111
13304 0.05112155911559037
157304 0.07595137931936878
20078 0.0449539566380555
16610 0.04798508699170037
19252 0.04515927644944682
16754 0.048999933525532384
20636 0.04434719349424497
15590 0.04768539930729604
17238 0.04713625790013461
14200 0.0496488044227864
20210 0.04552644099111899
160270 0.07615992305758432
20792 0.04470650391816372
156942 0.0754325656185976
16066 0.04812397917137755
159088 0.07597149277239541
15866 0.048242126466238426
19200 0.04582533894870353
159834 0.07602047267100169
161668 0.07659586822220942
160190 0.07634090240224813
16562 0.047760722072851945
22918 0.04449498301043861
20960 0.0457114092054613
18784 0.04617232352358063
20510 0.04506335897485013
17996 0.04662776045418134
23222 0.04333264503890905
18758 0.04578749047137266
13110 0.050972574619242865
160646 0.07666549820792187
17824 0.04697170439171508


==> figures/tikz/data/final_error_b1_L350.dat <==
x y
22372 0.04363974202344689
158046 0.07573121446147538
162594 0.07690244059898035
17978 0.04808290550222334
15820 0.047618529090377
158134 0.07597280002399442
17138 0.04631398921397102
159018 0.07585339572844953
159118 0.07561045190067871
17270 0.04648854984916241
18636 0.046289938202059136
157938 0.07586188883764665
17764 0.04680187068193953
160270 0.07667909708166791
21530 0.04394101598798677
161808 0.07622727589529531
21846 0.0443250888988226
17332 0.04611629937146743
26348 0.042563648157741975
161916 0.07645506698513223
162558 0.0769878655809713
17994 0.04602337178820975
16504 0.0465251325983052
16964 0.049128666697433314
18338 0.04663153559562375
17906 0.045099062012928945
160578 0.07636380938348855
19496 0.04564422248215448
18890 0.047225660725846025
160262 0.07619187464777516
18424 0.04666188703340339
160816 0.07654358749071544
15060 0.04868073923555227
22886 0.04408292483935269
22134 0.043726220059083
15368 0.047887224808772146
160982 0.07611037662985072
159258 0.07610394099666987
156588 0.07595649432381563
22810 0.043703456476774746
17064 0.04749960775371917
20218 0.045688791484658944
21172 0.045064338767682836
17578 0.046780014168254835
157974 0.07565875373325949
160888 0.07651288420315544
18544 0.0464763299641694
11058 0.055075403500436784
15140 0.047592529553139515
23080 0.04426593578314996
164320 0.07709748691538339
160946 0.07631743645144815
21676 0.0446962710821963
19884 0.04528759194194008
17698 0.04754086070781043
158460 0.07586854331212566
17460 0.04681255535513034
15730 0.048726224355465676
18096 0.046255653477067525
16784 0.04717024159484534
21922 0.04407455590107703
20178 0.04493663435605682
16692 0.04797799808474714
157992 0.07620417468050063
18662 0.04780220677201041
20730 0.04434616576861571
15662 0.04763216147731444
17272 0.047175302140560225
14204 0.049648861731534176
161830 0.07641179222049137
160270 0.07615992305758432
20842 0.044538909625926146
156942 0.0754325656185976
16078 0.04812104075642683
159088 0.07597149277239541
19354 0.04595924066927632
20596 0.04535972910806656
159834 0.07602047267100169
161668 0.07659586822220942
160190 0.07634090240224813
16616 0.04774529615809839
23014 0.04436684384838959
20950 0.04575694058410152
18912 0.04604614841953257
22910 0.04434433724347126
18054 0.04657573944776594
21350 0.04448080972131675
19240 0.045776475664370056
21384 0.045084812071426124
160646 0.07666549820792187
159660 0.07600045788477058


==> figures/tikz/data/final_error_b1_L4.dat <==
x y
2258 0.10509725484827238
2264 0.11545740885686105
1244 0.11856590308991588
1608 0.11851738793776115
1142 0.11916627656923855
1214 0.12639482352305606
732 0.148091825920231
1092 0.13986183260072768
1320 0.13704428819842077
1232 0.12251372142063037
802 0.13977537782373212
2138 0.11275440024056486
1772 0.11576686028558018
1298 0.13124646386195
926 0.13882384573210207
892 0.1427052435143893
844 0.12954937862468155
1814 0.1233960671955233
1312 0.12762590140016616
1342 0.13423083359953583
796 0.1360619996923705
2018 0.10878416161819555
1448 0.12414144550551588
1268 0.1301234822131537
2026 0.11068420344762404
1320 0.12593034909814838
936 0.131823772315262
974 0.13365709134029197
1376 0.1222023950927603
1504 0.11596842459829516
656 0.154761840747692
2710 0.10250628110102579
1004 0.11810681255037314
766 0.1517266013678198
1866 0.11790005124767772
1026 0.14147187390107405
704 0.15004687324527297
994 0.14276707274845396
848 0.1452293761953728
1106 0.132971128812399
1258 0.1290169102004375
1340 0.13457111619079934
1040 0.14813576963215858
2030 0.1237834906657054
890 0.14731955579976222
1466 0.12961528275827716
1206 0.1282221070459003
880 0.12555690270680447
1682 0.11561847174281889
836 0.145257503577596
1340 0.13968822858893898
1262 0.14230522681513363
864 0.15193152418994055
2114 0.11334003264988463
1006 0.13459438602446747
954 0.12469984751579447
1220 0.1294516403786744
734 0.13718005473091857
960 0.13925015881912478
1322 0.12439560500011203
1960 0.11563006886345649
984 0.1384612506119498
2086 0.11403786135383426
710 0.1371269272681403
1920 0.1253434836352958
2198 0.10766863124744269
1632 0.11949171056054204
1368 0.1294363434249541
844 0.1292502379260191
1176 0.1355229575312335
1166 0.1330062204924143
1676 0.11913931928684379
830 0.16111098425675247
1048 0.14238779895229384
1180 0.12906350495950988
2000 0.11427126395813358
1252 0.12471355864623923
1284 0.12653932967825024
1668 0.11387555080966609
1614 0.13314908530705616
1736 0.11969866400823395
1736 0.116382448868586
1700 0.12522765335601194
1162 0.13480376646017223
1060 0.14550191831731785
990 0.1345219703183423
1994 0.11547291230731878
952 0.1354036466137901
1794 0.12109587652898224
976 0.13918532103724798
694 0.14572378224032245


==> figures/tikz/data/final_error_b1_L40.dat <==
x y
5516 0.06908419586144106
8544 0.05706285569689554
7100 0.06742629222575323
6306 0.06851593200942876
6172 0.06726790818018799
7736 0.06261315509841095
7292 0.06225863193942086
8306 0.059922062205879985
9720 0.0580965887825223
7206 0.06320863802296664
7690 0.06175201983808393
6800 0.0650661193155038
6672 0.0666352763988796
9218 0.05897598850678429
7692 0.060189842507987826
6704 0.06434812366320804
7648 0.059872056440279396
8186 0.059531680344730366
7130 0.0643103078270724
7446 0.06345732005279216
8456 0.06127748567721436
6320 0.06735121033500091
7244 0.0632278282367896
5322 0.07931754814250495
6748 0.06322650661780853
7770 0.0576979125486153
6666 0.06420051242559442
8498 0.05933563675563924
6234 0.0671335173219889
4206 0.09060755943989997
5830 0.07083235222404956
7972 0.05880359998675582
5678 0.07118408564550224
6362 0.06748322443272076
4744 0.07670236470343343
6614 0.06469546442417566
8298 0.059744536661261366
8242 0.06156675055478206
5088 0.07517001627339154
7080 0.06292690960753393
6244 0.06728493219589504
5882 0.07081924734015899
6054 0.0681773036601935
7608 0.0653561941025947
5810 0.07255030234874367
6440 0.06565251774494461
7330 0.06413448510074342
7576 0.06307078059368565
7498 0.06100058897405474
8406 0.06065658457517188
6922 0.06914735189327603
6796 0.06772376530140699
7804 0.061509141520032104
6258 0.06417668942554247
7932 0.06248669797801166
7138 0.06357859197043335
8508 0.058991048144526145
6730 0.06476895781973709
7396 0.06417522496264956
7510 0.06162499298254802
9400 0.0560258389606146
6366 0.06777756703824102
5924 0.07322286736521914
7796 0.06054038091620206
7498 0.0653848840491485
6598 0.06391804820499734
7388 0.06371865214673865
9568 0.05516826952733013
6930 0.06577690886209053
6424 0.0662990404616886
5606 0.07395973447283084
6864 0.06452280590555888
7772 0.06557596981389496
6624 0.06682406782963227
6442 0.07177271609453273
6730 0.06609569612239043
7146 0.06251084809731068
6024 0.06755735534683227
8614 0.060049980999557814
7634 0.06593186486222552
6782 0.06651617998177956
7192 0.0645670420504838
6902 0.06713115471576654
8020 0.06087827572226574
6112 0.07179824454285436
8816 0.058776313261404284
9812 0.05517283426715503
5468 0.07316290487778872
8520 0.06168164194228172
8736 0.05944897046211859
5404 0.07659587028318576


==> figures/tikz/data/final_error_b1_L400.dat <==
x y
22402 0.04363728724565719
158046 0.07573121446147538
162594 0.07690244059898035
162296 0.07637372629565457
15948 0.04761554067999039
158134 0.07597280002399442
17138 0.04631398921397102
159018 0.07585339572844953
159118 0.07561045190067871
159418 0.07636275057758794
18580 0.04628909344968152
157938 0.07586188883764665
160760 0.07588160755259027
160270 0.07667909708166791
21562 0.043962380543077335
161808 0.07622727589529531
21944 0.044332658376442145
21790 0.04381393738928483
26396 0.04255924464179247
161916 0.07645506698513223
162558 0.0769878655809713
18086 0.04598096454447482
16682 0.04652827426772
160560 0.07618534810714642
18318 0.0466267122943689
18008 0.04512176058659946
160578 0.07636380938348855
19550 0.04567715045836084
19154 0.04715736376737006
160262 0.07619187464777516
18536 0.04644909409055161
160816 0.07654358749071544
15166 0.048381556704109555
23350 0.043741607802641434
22174 0.04381879575483069
15644 0.04789784816780178
160982 0.07611037662985072
159258 0.07610394099666987
156588 0.07595649432381563
22776 0.04370751873498948
21552 0.04479913378368849
20260 0.0456963018048039
21182 0.04505100452824878
162238 0.07649757577623952
157974 0.07565875373325949
160888 0.07651288420315544
18590 0.046488191775781784
11060 0.055048332796610054
161058 0.07576262423947383
23154 0.044250053206891765
164320 0.07709748691538339
160946 0.07631743645144815
161850 0.07689753841018102
19790 0.04523293289051972
163804 0.07684334099896797
158460 0.07586854331212566
17568 0.04683192845562033
15738 0.04872628426703583
161296 0.07617167710082451
16816 0.047178689502424015
157304 0.07595137931936878
20254 0.044930600701768304
16808 0.0480035661018891
157992 0.07620417468050063
18766 0.04776560454350302
161130 0.07627836859364517
22970 0.04350915679632739
17454 0.04708446473994471
14214 0.049647015937964334
161830 0.07641179222049137
160270 0.07615992305758432
21046 0.044449759757202806
156942 0.0754325656185976
16172 0.048040556541257856
159088 0.07597149277239541
19446 0.045987671247213806
161080 0.0760591778577071
159834 0.07602047267100169
161668 0.07659586822220942
160190 0.07634090240224813
16754 0.04766863924541804
22962 0.044340657779115604
20994 0.045494264358640894
19036 0.0460328994975249
22932 0.04436351432998377
26272 0.042501704977916936
21374 0.04449676643157762
19336 0.04578666419023926
162554 0.07622928487652969
160646 0.07666549820792187
18066 0.04681856756318816


==> figures/tikz/data/final_error_b1_L450.dat <==
x y
22796 0.04352086481492183
158046 0.07573121446147538
162594 0.07690244059898035
18352 0.047814392386032085
23126 0.0429562892920523
158134 0.07597280002399442
17188 0.04638418260734724
159018 0.07585339572844953
159118 0.07561045190067871
159418 0.07636275057758794
18634 0.046289938202059136
157938 0.07586188883764665
160760 0.07588160755259027
160270 0.07667909708166791
21662 0.04394897153513386
161808 0.07622727589529531
162462 0.07669463772399504
21922 0.04378067627724993
26486 0.042592086233091624
161916 0.07645506698513223
162558 0.0769878655809713
18212 0.04587682665033989
16682 0.04652827426772
160560 0.07618534810714642
18344 0.04663154744257909
18120 0.04505439586273066
160578 0.07636380938348855
19674 0.04563298523122382
19136 0.04715529390284971
160262 0.07619187464777516
158988 0.07592058582942107
160816 0.07654358749071544
164728 0.07691546715187123
23448 0.04373336223386444
22270 0.043810048143997346
15674 0.04789911679458198
160982 0.07611037662985072
159258 0.07610394099666987
156588 0.07595649432381563
22874 0.04359857196767931
161682 0.07662758501190692
20272 0.045695546403320464
21432 0.044797856113248526
162238 0.07649757577623952
157974 0.07565875373325949
160888 0.07651288420315544
163852 0.07702210633015212
161214 0.07637328380062477
161058 0.07576262423947383
162654 0.07675923929469175
164320 0.07709748691538339
160946 0.07631743645144815
161850 0.07689753841018102
19882 0.04528759194194008
163804 0.07684334099896797
158460 0.07586854331212566
17742 0.04677856631892183
15840 0.04892121818734321
161296 0.07617167710082451
16870 0.047182549536420586
157304 0.07595137931936878
20268 0.04493064288905698
16852 0.048004901360736735
157992 0.07620417468050063
18882 0.0476257181727861
21044 0.04419603056049828
159178 0.07570016746634195
17542 0.04709807789790418
14260 0.049660998974506106
161830 0.07641179222049137
160270 0.07615992305758432
161628 0.0764412176519508
156942 0.0754325656185976
16234 0.04803221965988592
159088 0.07597149277239541
19550 0.045978641407933306
161080 0.0760591778577071
159834 0.07602047267100169
161668 0.07659586822220942
160190 0.07634090240224813
162204 0.07643608169431687
161320 0.0764333708602309
21380 0.04535101324897698
158740 0.07592557055056709
22942 0.04437305893979393
161370 0.07630631629078062
21358 0.044480809722604736
19194 0.04577024251094034
162554 0.07622928487652969
160646 0.07666549820792187
159660 0.07600045788477058


==> figures/tikz/data/final_error_b1_L5.dat <==
x y
2260 0.10509725484827238
2266 0.11545740885686105
1496 0.11350604817861604
1922 0.11391772540092741
2682 0.10426508358490348
2042 0.11114936047995583
2028 0.1107876047220577
1502 0.1353772008433392
1320 0.13704428819842077
2552 0.0992892713012289
804 0.1397761463490013
2140 0.112754582724512
2338 0.10745748804534959
1300 0.1312464631641514
1636 0.12149231938746277
894 0.14270527365766084
1324 0.12344150768307617
2018 0.11928439439354671
1312 0.12762590140016616
1344 0.13422741360304646
892 0.13529542164988656
2020 0.10878416161819555
2022 0.11613531784672665
1270 0.1301234822131537
2104 0.10926093610531545
1320 0.12593034909814838
952 0.13211353609096999
1588 0.11574566109219525
1376 0.1222023950927603
1506 0.1159684247755416
656 0.154761840747692
2712 0.1025050237844074
1486 0.11114184208512398
2432 0.10484714724105139
1866 0.11790005124767772
1026 0.14147187390107405
706 0.15004687589699472
1082 0.14303281020145706
2298 0.1089600576079322
1108 0.13302570168866687
1260 0.12909774855390055
1340 0.13457111619079934
1844 0.12676899702365052
2516 0.11645875854853854
892 0.14731961750763184
1468 0.12961544916219642
1204 0.12822213908833252
1532 0.11326228417891224
1684 0.11561839213608531
1380 0.13363106575867992
1966 0.12694428764210774
1264 0.14230523501733738
866 0.15193152418994055
2248 0.11186665664274026
1848 0.12206240551357785
1328 0.11652391309807926
1324 0.129310289020057
820 0.13755687673933922
2110 0.11268279588409175
1324 0.12439638886293707
2140 0.11226265229996042
2032 0.11514604256306378
2894 0.1049112871958606
1168 0.12074128764033022
1922 0.1253434836352958
2202 0.10767015330560893
1636 0.11949161000516498
1370 0.12943634342526056
1400 0.11985836582827882
1176 0.1355229575312335
1188 0.13321051610838452
2090 0.1144903905058071
2436 0.12149565831995572
1728 0.12422112028984623
1182 0.1290635173000499
2002 0.11427126395813358
1254 0.1247135586476689
1286 0.12653932967825024
1670 0.11387555131063637
1900 0.1250457139581818
1960 0.11529051843072408
1740 0.11646036391190581
1700 0.12522765335601194
1162 0.13480376646017223
1062 0.1455030757143458
2270 0.1125291783629851
1996 0.11546848591106408
952 0.1354036466137901
1794 0.12109587652898224
1090 0.13672792853220694
696 0.14572499164180402


==> figures/tikz/data/final_error_b1_L50.dat <==
x y
5536 0.06891362273841754
8564 0.057022100855404004
7678 0.06711985023046242
8060 0.06090393928776076
8842 0.05769933866875855
7756 0.06257085947082568
7350 0.06215119680121267
8330 0.06003154598223864
9796 0.05827083368377116
8362 0.060565046852812256
8546 0.060412179540188765
9094 0.057797245976925406
8548 0.0596584983459976
11946 0.05299431859788255
8210 0.05987732591407865
7694 0.060233934500370824
7660 0.05986498817445868
10010 0.05450718144715451
9740 0.056521861934763586
7466 0.06332423183017948
8478 0.061354498634557185
6606 0.06568555920117591
7262 0.06322999653945241
5328 0.07931283362812294
7536 0.06100234438689164
7790 0.057771532877372175
7110 0.06368664470552138
9040 0.05898754415221698
6256 0.06723001037083182
4226 0.09063754783272872
5850 0.07097139948976618
8570 0.05721556657947437
5908 0.07093244749838633
6374 0.067377123301119
9916 0.054239555822577404
7950 0.05920455920189972
9288 0.05612604565101278
8262 0.06156924552598054
5104 0.07517002182471598
7106 0.06296444911850073
7518 0.06298675812725155
5900 0.07074613678580115
7484 0.06250581153996265
7618 0.06530321152378255
7244 0.06677356958156212
6874 0.0640498693635273
10086 0.05477420385368539
7628 0.06310071725902631
7498 0.06100058897405474
8406 0.06065658457517188
9580 0.058543619465714694
6820 0.06770791224077621
10488 0.05547565915616422
6272 0.06412480301057177
8426 0.06236942517333378
8438 0.059440724927496136
8514 0.05899128862068196
6752 0.06488077540059083
7404 0.06417617552577352
10078 0.055947115028232464
9428 0.0560643737737407
6374 0.06777767499875043
8932 0.061193254327240286
9476 0.05630330607205251
7522 0.06533137482373075
6618 0.06384741744227522
9478 0.05768951155947951
9588 0.05509400264624638
6940 0.0657776717879908
8292 0.05870093623014831
6964 0.06505843148181205
6886 0.06466066083329453
7792 0.06580831626004167
8892 0.05822914841204937
10104 0.05811673145513285
6750 0.066090360492254
7168 0.06251069620342276
9400 0.05801977112717758
8622 0.0600504312436252
7670 0.06611227932770736
10102 0.055602624077295514
8918 0.05895343444141259
9428 0.059190514764541
8462 0.05911360484980335
8744 0.06093331798831351
10178 0.05499776901182471
9832 0.05511575536839057
5482 0.07316309472763906
8522 0.06168164194228172
9788 0.057087921182566295
9894 0.05583912055052329


==> figures/tikz/data/final_error_b1_L500.dat <==
x y
22898 0.04341144191949275
158046 0.07573121446147538
162594 0.07690244059898035
162296 0.07637372629565457
23260 0.042928553044397764
158134 0.07597280002399442
23470 0.04336638419967845
159018 0.07585339572844953
159118 0.07561045190067871
159418 0.07636275057758794
19376 0.0460892704577034
157938 0.07586188883764665
160760 0.07588160755259027
160270 0.07667909708166791
21762 0.04406245841543084
161808 0.07622727589529531
162462 0.07669463772399504
22002 0.04376388467763578
26658 0.04255287042393817
161916 0.07645506698513223
162558 0.0769878655809713
18286 0.045891012479262354
16732 0.04652238314697255
160560 0.07618534810714642
18400 0.046611660296387136
19794 0.04412926785737069
160578 0.07636380938348855
19736 0.04556132257537419
19190 0.04715174039795879
160262 0.07619187464777516
158988 0.07592058582942107
160816 0.07654358749071544
164728 0.07691546715187123
23358 0.04374134614310692
22348 0.043812764634030395
15794 0.04779468239016443
160982 0.07611037662985072
159258 0.07610394099666987
156588 0.07595649432381563
22968 0.043625317288592515
161682 0.07662758501190692
20268 0.045695464330987604
21532 0.04480009329424701
162238 0.07649757577623952
157974 0.07565875373325949
160888 0.07651288420315544
163852 0.07702210633015212
161214 0.07637328380062477
161058 0.07576262423947383
162654 0.07675923929469175
164320 0.07709748691538339
160946 0.07631743645144815
161850 0.07689753841018102
19938 0.04529398149496147
163804 0.07684334099896797
158460 0.07586854331212566
160518 0.07599815094494534
15938 0.04889112336492694
161296 0.07617167710082451
16972 0.046818094899681764
157304 0.07595137931936878
20296 0.044929030633561615
162508 0.07639262217434967
20050 0.044761274539683704
18988 0.04743769492378746
161130 0.07627836859364517
159178 0.07570016746634195
160964 0.07656263676584205
21520 0.0441007639513482
161830 0.07641179222049137
160270 0.07615992305758432
161628 0.0764412176519508
156942 0.0754325656185976
16296 0.048029260748302285
159088 0.07597149277239541
23506 0.04412347992508398
161080 0.0760591778577071
159834 0.07602047267100169
161668 0.07659586822220942
160190 0.07634090240224813
162204 0.07643608169431687
161320 0.0764333708602309
157038 0.07530123323240333
158740 0.07592557055056709
23164 0.044367177456104856
161370 0.07630631629078062
27168 0.04258339135192578
19214 0.04577075597955141
162554 0.07622928487652969
160646 0.07666549820792187
159660 0.07600045788477058


==> figures/tikz/data/final_error_b1_L6.dat <==
x y
2316 0.10551140657822071
2268 0.11545740885686105
1498 0.11350573454668748
1924 0.11391871778450788
2978 0.10429087429115509
2044 0.11119018378221464
3576 0.09244079761483316
2034 0.12397724566549766
1810 0.12071435750555691
3148 0.094925982204061
806 0.13977614635792207
2142 0.11275456924070598
2360 0.10750070627505252
1302 0.1312464631641514
2390 0.10925745485708939
896 0.14270614375469365
1326 0.12344123245914647
2020 0.11928439439318726
1312 0.12762590140016616
1390 0.13416982377464867
892 0.13529542164988656
2358 0.1066510086303568
2024 0.11613531818392649
1272 0.13012348241167668
2106 0.10926101169407397
1582 0.11875401462185703
952 0.13211353609096999
2712 0.10012743379250916
1378 0.12220212273720596
2002 0.10879447233090464
1032 0.14326389843861148
2714 0.10245700214287401
2256 0.10341374309687516
3046 0.09734031310603895
1866 0.11790005124767772
1026 0.14147187390107405
2712 0.11306680956052406
2168 0.11044192064087265
2402 0.10784462013619853
1110 0.13302597200240496
2324 0.1115975271672169
1342 0.13457109607481227
2704 0.10628311597797442
2516 0.11645875854853854
894 0.1473197581928275
1470 0.12961544916219642
1206 0.1282221070459003
1534 0.1132622848142856
1686 0.11561839213608531
1380 0.13363106575867992
1968 0.12694428764210774
2486 0.11533342283584463
1924 0.12636374001330838
2248 0.11186665664274026
1848 0.12206240551357785
1328 0.11652391309807926
1324 0.129310289020057
822 0.13756569414961914
2112 0.11268283714434728
1326 0.12439638902359862
2142 0.11226265206554445
2146 0.11517491957419518
2896 0.1049112871958606
1926 0.1059177571588694
2470 0.11267332696881907
2202 0.10767015330560893
1636 0.11949161000516498
2094 0.11683919540437182
1402 0.11985849087212609
2384 0.10677668811660887
2242 0.11578965403328875
2092 0.11449048637323457
2438 0.12149541716757402
2088 0.11976104761167808
2008 0.11152373339256841
2002 0.11427126395813358
1256 0.1247135586476689
1288 0.12653932979927807
2004 0.10837782159969642
1900 0.1250457139581818
1960 0.11529051843072408
1740 0.11646036391190581
1704 0.12522877837891827
1996 0.12159858387064713
2202 0.11532060712508158
2242 0.11234324311861568
1998 0.11546843770093576
952 0.1354036466137901
2784 0.1094656867138384
1230 0.1371202350745459
1466 0.12858106754110324


==> figures/tikz/data/final_error_b1_L60.dat <==
x y
7402 0.06088548025322815
11024 0.05222202469106984
7702 0.06712829594959652
8080 0.06096996587203956
8862 0.0577285127643536
8164 0.061745024218667684
7350 0.06215119680121267
9934 0.05804129253688941
9800 0.05826862212785436
8378 0.060406107527409506
8542 0.06041115715849452
9094 0.057797245976925406
8554 0.059658671759740156
11028 0.05432816102956564
8226 0.05987776274966086
7702 0.06023389668466537
7684 0.05977554293609304
10026 0.05450715296201816
9758 0.0565207474596501
7484 0.06362605333779256
8498 0.06134129928953372
8448 0.06026872783113453
8364 0.059361698965213094
5328 0.07931283362812294
7556 0.06100453671783021
8872 0.055356665622825624
7140 0.06375092501992628
10316 0.05574346508138755
8698 0.05905072937359417
4246 0.09089242998309432
5870 0.0709083976971996
8576 0.0572157816750055
9858 0.05549031986493084
9582 0.0575390451647824
9932 0.05422736833493031
7950 0.05920455920189972
9308 0.05612412046319039
8282 0.06156441178284788
8470 0.05976999600679931
7120 0.06296925721596597
9522 0.05726880888459328
5914 0.07076605629794576
7506 0.06247948586667091
7662 0.06524480752807262
7408 0.06699817744683825
9724 0.05637868369341161
11636 0.05200385207117548
7652 0.06310150295714813
7516 0.06104613483920548
8406 0.06065658457517188
9580 0.058543619465714694
9290 0.05862924925296176
10490 0.055475659273215676
9600 0.055310785608465474
12384 0.05216884791257683
9718 0.0557560279860223
8526 0.05898132505603163
6770 0.06475097514588159
9214 0.05857099511998258
6572 0.06616533763884311
10452 0.053362367847003524
6422 0.06809140503148366
8850 0.061127790494760276
9494 0.05632555820628787
7538 0.06528774140720225
6632 0.06397454873466991
9512 0.05786887316820497
10968 0.05348998036612795
6940 0.0657776717879908
8312 0.05861563562441167
6984 0.06491615315520925
6906 0.06464443772842761
7812 0.06569423062405189
8912 0.05823552351352175
10124 0.058055710174391775
7264 0.0632480964812382
8854 0.058987408058361814
9412 0.05801954915523332
8640 0.060124509342266215
7678 0.06611228727588452
10106 0.05560257361142725
8938 0.05897003368136343
9438 0.059165275953818854
9330 0.056881034619728994
11750 0.05387887165759856
10960 0.05411649068553799
10510 0.053641515568748264
8930 0.05783800258978014
8876 0.0593980219788066
9806 0.05703336456825446
9906 0.05583914246636454


==> figures/tikz/data/final_error_b1_L7.dat <==
x y
2318 0.10551138989345549
2270 0.11545724693772069
1760 0.111796541163957
2720 0.10587858614938798
3066 0.10381490335992503
2208 0.10930782048300017
3852 0.0861248220515744
2036 0.12397561343226085
1812 0.12071435750555691
3150 0.0949259816007617
808 0.13977614635792207
2964 0.09998895709590412
2840 0.10298670935327202
1304 0.1313513931075539
2392 0.10925711798831957
898 0.14270614375469365
1328 0.12344126353024604
2022 0.11928439485380533
2782 0.102593599289606
2098 0.12211472850315837
1878 0.11804884184941057
2804 0.10031601369010101
3022 0.1052938208039975
1274 0.13012608138298862
2108 0.10926099186349639
1582 0.11875401462185703
954 0.1321135489077875
3034 0.09713191439184708
1380 0.12220212370812279
2116 0.10863963078635216
1706 0.12586351726831152
3160 0.09718948929216073
3590 0.09247686112996108
3046 0.09734031310603895
3068 0.10302073179443297
1028 0.14147187390107405
2714 0.11306680953878344
3018 0.1042838748437399
2482 0.10680702694058739
1918 0.12048519678183534
2590 0.10987747015965081
1344 0.13457109607481227
2704 0.10628311597797442
2520 0.11643199686413339
900 0.14732155422116994
1700 0.12344707805454806
3510 0.09809260062238227
2612 0.10298975282431394
1688 0.11561893893552626
2034 0.11966553028600233
1972 0.1269382204756796
2488 0.1153334418137216
2384 0.11756432731036058
2250 0.11186665664274026
1510 0.12482700766925148
1328 0.11652391309807926
1854 0.12196154893095988
824 0.1375656959068642
2156 0.11258407288497947
1328 0.12439638902359862
2144 0.1122626523219108
2146 0.11517491957419518
2898 0.10491128734591086
1928 0.1059177571588694
2472 0.11267292727048542
2204 0.10767022261426762
2574 0.10726980599685895
2516 0.11305478713929275
1404 0.11985883472292637
3240 0.10180471370806363
2266 0.11600465420996416
2142 0.11441135439690671
3696 0.10184751132921682
2090 0.11976104761167808
3514 0.09839386504567009
2002 0.11427126395813358
2920 0.09893634414635005
1290 0.12653932979927807
2004 0.10837782159969642
3486 0.10690661409157504
1962 0.11529051843066358
1742 0.11646038427952844
2446 0.11465726136833634
2284 0.11593735773236669
3730 0.09759857450373377
2274 0.11251432844912429
2066 0.11447245728339264
956 0.13540487338056006
2784 0.1094656867138384
1230 0.1371202350745459
3556 0.10027209591848009


==> figures/tikz/data/final_error_b1_L70.dat <==
x y
7430 0.060945740895836535
11042 0.05215255388778648
7716 0.06712990621810079
9764 0.05659233876649651
8882 0.05772855536706952
8182 0.06172410439575587
7368 0.06214070024599345
8972 0.0597574787124329
13366 0.050363509437841396
8784 0.059666912967776604
8544 0.06041118379821756
9106 0.05779831420334699
8574 0.059656932053094885
11978 0.05295593300373441
8246 0.05988380420604645
7722 0.06017798454623874
7702 0.059973444637297445
11080 0.05209522834149132
9766 0.05652074853585638
10122 0.05521620132940811
8748 0.06003884547258188
8448 0.06026872783113453
11486 0.051491622260782556
10342 0.0571917616645378
7574 0.060997808078064125
10576 0.051934834857428655
8446 0.05960536671341564
10368 0.055739148873212255
11412 0.05437820454184562
9432 0.05747718778152019
10420 0.0550397726352325
8630 0.05723534088802928
9914 0.05558121892403737
9594 0.05752445010321205
10418 0.05391482346250856
7968 0.059243850741625234
11270 0.05349859070314575
8300 0.061575416015230026
8472 0.05976999600679931
7140 0.06295836338078914
10672 0.055673429074700624
5948 0.07078341158895074
7526 0.06250867588210794
12164 0.05273340006427056
7352 0.06700935577675918
10118 0.05627575123030111
11656 0.052007406954239666
7654 0.06310150295714813
9460 0.055045723862334785
8420 0.06065475832865505
9590 0.058546159519468684
11566 0.05262723330355995
10488 0.05547565915616422
9620 0.05530551697547138
12396 0.05216847852411275
9758 0.055739140935571786
8532 0.05898149549938552
6796 0.06472873058283164
10358 0.05628046306713899
10284 0.05542330295086087
10472 0.053361820380197704
9480 0.05664612940524157
8956 0.06112421120069742
9504 0.05633027265877646
7558 0.06528480689982288
7522 0.06033567934277446
13060 0.049941794219190594
11248 0.053123380464686634
10262 0.05498927047655558
8332 0.058653108234151284
7004 0.06488539484569178
8250 0.05916774924474181
7906 0.06580820635315845
9702 0.05662541510505575
10144 0.05803234452760465
10356 0.05527683632525886
8856 0.058987408058361814
9430 0.058056823091058925
8654 0.060117374077699286
7694 0.06606602249928127
10142 0.05563872519975247
8958 0.058941151671249775
9876 0.05812876480893644
11162 0.0533229451878885
11754 0.053879938962741576
11982 0.052578301873204496
11096 0.05279773227052223
7698 0.059973690003573235
10360 0.055233974819832894
9822 0.057125377461581514
9924 0.05584040112143673


==> figures/tikz/data/final_error_b1_L8.dat <==
x y
2320 0.10551138989345549
3052 0.10311649017127617
2270 0.10850056575185715
2720 0.10587858614938798
3068 0.10381490335992503
2208 0.10930782048300017
3852 0.0861248220515744
2038 0.12397561343226085
1814 0.12071428304716124
3152 0.0949259816007617
810 0.13977589322421782
2966 0.09998895513464266
3314 0.09798714770378547
1306 0.1313513931075539
2978 0.1028816301630797
898 0.14270614375469365
1330 0.12344126353024604
2932 0.10603726890301751
2784 0.10259347090338605
2098 0.12211472850315837
1880 0.11804884184941057
2806 0.10031601369010101
3024 0.10529279174953877
1276 0.13012589813271935
2168 0.10768731637230113
1586 0.11888739156579109
4064 0.08734056307051768
3034 0.09713191439184708
2794 0.10073863206273555
2120 0.10869202011479831
1708 0.1258636266832362
3256 0.0966106094368311
3590 0.09247686112996108
3048 0.09734031310603895
3218 0.10215759031626731
2416 0.11345110745943598
3106 0.10975579205895335
3018 0.1042838748437399
2944 0.10290968352485967
3756 0.09446987722466117
2592 0.10987747015965081
1344 0.13457109607481227
2706 0.10628316777995371
2520 0.11643199686413339
2666 0.1055920936620788
2464 0.1107033606189964
3730 0.09024397451973158
2616 0.10295079904946472
2600 0.10492991597470504
2316 0.11589301553217164
1974 0.1269382204756796
2724 0.11151400753056362
2384 0.11756432731036058
2250 0.11186665664274026
1510 0.12482700766925148
3456 0.09262887951261334
1856 0.12196154870999837
2308 0.110043088741262
2158 0.11258401046558479
1330 0.12439638902359862
2146 0.11226266173736933
2146 0.11517491957419518
2900 0.1049114701825114
1928 0.1059177571588694
2474 0.1126729091335601
3850 0.08938282793259342
2998 0.1026065992379363
2518 0.11305478708336328
3008 0.09945255134907957
3242 0.10180476600536456
2266 0.11600465420996416
2144 0.11441135425603732
3804 0.10211590141304579
2092 0.11976104761167808
3516 0.09834836142541632
2940 0.10357824942690778
2922 0.09893634781400219
1290 0.12653932979927807
3488 0.09817753404564103
3964 0.0948465494538677
1966 0.1152905305677344
1744 0.11646038427952844
3696 0.09939097961754435
2284 0.11593735773236669
3826 0.0972072070206053
2278 0.11247730949259785
2066 0.11447245728339264
956 0.13540487338056006
2784 0.1094656867138384
1230 0.1371202350745459
4246 0.08684944399790308


==> figures/tikz/data/final_error_b1_L80.dat <==
x y
7886 0.05874599464226739
11062 0.052177453251055494
7706 0.06712788163406276
9784 0.05667686924229769
8902 0.05772179579957374
8196 0.0617236340064143
9746 0.05493591491527083
11368 0.05438805502284464
12770 0.051649647450132855
10386 0.05505152125487761
8564 0.060351930667526865
9598 0.05579514261662699
8594 0.05964436045371385
11998 0.05309949535194366
8266 0.05983566487082556
7742 0.060181121123953414
7728 0.05987788620012688
11644 0.051550055690831716
11372 0.053739037814065166
7484 0.06362605333779256
10000 0.05727818949290316
8448 0.06026872783113453
11488 0.051491622260782556
10362 0.05720059112628761
11030 0.05400513011549003
10590 0.051935603240723625
8446 0.05960536671341564
10362 0.05573852661216436
11456 0.05438431937604907
11650 0.051959680064027104
10710 0.054548771282675254
9930 0.0543407563340688
9910 0.055581158872302444
9614 0.057510055784897644
11872 0.0520259449255771
7986 0.05923331180828953
11306 0.05363349696928211
8320 0.06157858292714444
11786 0.05233529989939581
11776 0.051659251185486095
10680 0.05567338330175387
10806 0.05445514149683907
9658 0.05629695506082928
13658 0.049904299125464166
7360 0.06699636828637139
11298 0.053429373441091145
11676 0.05189613498797324
8264 0.06125040093214724
9478 0.055046645046002374
8438 0.06065667309481305
9610 0.058667760416494664
11584 0.0526316761024458
10500 0.05547566322790741
9640 0.055362187983830115
12416 0.05216850154865215
11706 0.05228914724419804
11730 0.052447457045463435
9436 0.056914412954301094
10378 0.05627963052342898
11094 0.054447590206551946
10492 0.053326873318648355
10548 0.05413761707977147
13676 0.050296588974513265
9504 0.05633027265877646
7578 0.06531368587846767
7540 0.06041290346241091
14022 0.04867845564034481
11270 0.05307783105892949
11330 0.05376254899345272
8352 0.0586826635770031
7024 0.06495134893130934
10396 0.05561712340981993
7904 0.06580820635315845
9726 0.05648811744574409
10164 0.05802936758508816
10358 0.055277182789740364
8868 0.0589956922940115
11484 0.05252396711968096
8672 0.060102477262852554
7714 0.0660028212567172
10968 0.053881473222504965
8980 0.05902050136568777
11360 0.054526469247868775
11424 0.05301041730181065
11774 0.05388946316663057
12740 0.051356395781498525
11218 0.05267930646988399
8932 0.05783800258978014
10364 0.05523294195986889
14050 0.050086970248358245
9944 0.05584452601057201


==> figures/tikz/data/final_error_b1_L9.dat <==
x y
2320 0.10551138989345549
3574 0.09614892081953781
2790 0.10267077334388551
2724 0.10594293145455987
3070 0.10381490335992503
2282 0.10893443221519908
3856 0.08612403113080049
2040 0.12397561343226085
1816 0.12071428043067517
3154 0.09492579803452933
812 0.13977589699068865
3074 0.09948524561287626
3838 0.09652857448563974
1306 0.1313513931075539
2982 0.10285854596957338
902 0.14271404364372414
2854 0.10174476165585913
2936 0.10603713063072467
2786 0.10257059426791204
2098 0.12211472850315837
2862 0.1040465884191387
2802 0.10031601415407065
3026 0.10529279174953877
1660 0.12549933994736784
2170 0.10768731820817774
2468 0.10587972659108781
4128 0.08736330292907696
3036 0.09713190313791924
2794 0.10073863206273555
2122 0.10869208375110895
1712 0.12590338323834122
3258 0.09660821380759028
3650 0.09249557578470564
3286 0.09525754554390323
3222 0.1021506163744993
2418 0.11345173465753593
4482 0.08023260720868267
3018 0.1042838748437399
2944 0.10290968352485967
3758 0.09446980920623527
2594 0.10981169792057824
1348 0.1345748031632092
2708 0.10628316491315683
2522 0.11643177995687827
2672 0.10560560235861592
2848 0.1085548741578522
3732 0.09022870492504732
2618 0.10295079904946472
2602 0.10492984411002156
2318 0.11589073935558299
3118 0.10520474824962514
2726 0.11151400753056362
2386 0.11756312396018473
2250 0.11186665664274026
1510 0.12482700766925148
3458 0.09262887951261334
3622 0.10319623949295208
4582 0.0775233859134115
2160 0.11258429511548236
1332 0.12447969099482815
2148 0.11226266173736933
2150 0.11516458111325859
2902 0.1049114470369394
1928 0.1059177571588694
3890 0.09097041341507961
3850 0.08938282793259342
3054 0.10251996335355297
2564 0.1129399113128694
3010 0.09945255140652264
3244 0.10180476600536456
2266 0.11600465420996416
2146 0.11441135425603732
3804 0.10211590141304579
2094 0.11984197103010918
3514 0.09839386504567009
2944 0.10356787100194466
3076 0.09782855437977532
1290 0.12653932979927807
3488 0.09817753404564103
3966 0.0948465493660462
4142 0.09011085901926473
1746 0.11645617965556994
3698 0.09938224483383859
2286 0.11593737188564009
3832 0.09739336478826853
2280 0.11247748683274833
2066 0.11447245728339264
956 0.13540487338056006
2786 0.1094656867138384
3224 0.10288024471583997
4246 0.08684944399790308


==> figures/tikz/data/final_error_b1_L90.dat <==
x y
7906 0.05894098289767318
11078 0.05214457630925488
11550 0.05834769023097615
9808 0.056628123809514395
8916 0.05768997640707224
8224 0.06162029442278019
9764 0.05493619422380219
12240 0.05301719813270066
12786 0.051638224361280016
10406 0.055006030679446025
8584 0.06035330399492299
9594 0.055839650139441796
10916 0.05386318671369532
13470 0.050436734170208074
8286 0.059992262785384345
7762 0.06024492037889357
10204 0.05418364702639782
13010 0.0499167460753533
11356 0.053698894846390746
12590 0.05086421171520588
10006 0.05727818949290316
8482 0.0602829486310301
11488 0.051491622260782556
10380 0.057196886020475075
11042 0.05400580737994194
10608 0.051929872434731794
10662 0.05501299176303073
10364 0.05573852661216436
11472 0.05438173242449008
11660 0.05195975763448441
16586 0.04722222833347233
9938 0.054339407490465085
9914 0.05558121892403737
9634 0.05749094019883459
11880 0.052024180740463936
7998 0.05923249662963243
11488 0.05318026588755327
13756 0.050210210002437396
12918 0.050178866873251037
11796 0.05169884601988848
10700 0.055632718649084804
5982 0.07063425465571323
9678 0.05625673138728586
13678 0.04990476285138982
7352 0.06700935577675918
12024 0.05260810847794788
11696 0.051937179807688076
8286 0.06141630019008458
9500 0.05503341015821848
8458 0.06064461422377506
9632 0.0587773827269553
12242 0.05248601197139313
10500 0.05547566322790741
9674 0.055441233944282284
12654 0.05181470201217299
11710 0.05228526410298353
11732 0.052447457045463435
9466 0.0569983828285955
13378 0.05096407649697976
11108 0.054447518221056077
10512 0.05332647522385564
10568 0.05413582437634565
13472 0.05051155375681384
9514 0.05633181950001794
12382 0.05287894298568167
7526 0.060336004502513654
14040 0.04866923061746413
11290 0.053089986621366304
11348 0.05370920162365795
8372 0.05860155414551867
11406 0.05468627756064229
10416 0.05559427791378433
7906 0.06580820635315845
9752 0.0564863044556749
12830 0.052777400925047374
10404 0.05527400787258426
8886 0.058995811847580244
11494 0.052524397202178094
8682 0.060102484498145134
7734 0.06615961489231748
11184 0.05376941133791185
8998 0.059019228635829875
11358 0.054525971035126436
11444 0.053018761781555505
12246 0.05263970866039769
12768 0.05133034540555595
11220 0.05267930646988399
9038 0.058064356788079724
10392 0.055269703223752
14056 0.05005877601116193
9966 0.05582212995884594


==> figures/tikz/data/final_error_b1_full.dat <==
x y
1182546 0.04955230492157244
1175226 0.0498218177218772
1003206 0.05248091952172137
1130208 0.050397382457826455
1606557 0.04773252054006247
1158939 0.05214081639114989
1693848 0.04735121977628839
1293810 0.05031749312188672
1249341 0.04953993149882924
1203591 0.05187479950752318


==> figures/tikz/data/final_error_b20_L1.dat <==
x y
24280 0.08836677352136024
19760 0.09402616129723056
29680 0.08394365891923619
29920 0.08359381241744981
24680 0.08690008175072307
25440 0.08743632204100352
27920 0.08615865076567146
25440 0.08704079214102393
24520 0.0874648491511142
21840 0.08873808483256306
24600 0.08712866166375983
25920 0.08699416058874196
24000 0.09114408361455296
27720 0.08533348537105602
23760 0.08936318392654147
21440 0.09200306527666124
25120 0.08853320156782962
24240 0.08698769589996047
22520 0.08969720340390833
26240 0.0846889501708512
29360 0.08413669698581915
19400 0.09440801625021505
24560 0.09212441571998403
27560 0.0874935284721586
19360 0.09263952683193713
26200 0.0850653309037781
29960 0.08357925355247299
24560 0.08765447155318709
27600 0.0848931312395734
27920 0.0855146591111686
24440 0.08742164119071189
26720 0.08719664852593649
29600 0.08348238749225158
28160 0.08392758100872925
24160 0.09083040377415626
26000 0.0867391289542774
25560 0.08768392650239291
25600 0.08826948929229596
24280 0.08938795648661023
22440 0.09001561965601595
22720 0.09024395847871389
26520 0.08779088406647366
23720 0.0908924009615502
23880 0.08987877684601407
28200 0.08633860482346944
27720 0.08533562775515172
23280 0.08831691774964481
19600 0.09311084355560241
26440 0.08603241366337652
30560 0.08171499234077084
23280 0.09043887131680746
23080 0.09064173566730482
21920 0.09121925732625326
32400 0.08110432714512192
20920 0.0901739350205714
27960 0.08245852872742725
23800 0.08935879199162675
26760 0.08481585307338195
26400 0.08805432413198885
22560 0.08980913834616881
21800 0.09154009723158656
24640 0.08637327993591076
23080 0.09129917790931796
20920 0.09363086851234369
27520 0.08460670791642827
23800 0.09009445164196025
25880 0.08770350891634505
24920 0.0868911979798562
24760 0.08813185807246511
22280 0.09229370193360947
27000 0.0862638373008414
20280 0.09553535107483853
24400 0.08768523403918767
27200 0.08632800089259021
29160 0.08313592942694535
21800 0.09020027626424379
24600 0.08843734781347705
24920 0.08815160961923629
21440 0.09175971655088992
24640 0.08886076324088152
28440 0.08738496424714147
21480 0.09210639801440629
26480 0.0863137017593368
30200 0.08396074109355074
25160 0.08827032776417976
30440 0.08333845863247877
31200 0.08262176579846074
29080 0.0831105255797468
29640 0.08417168832974373
26200 0.08672120477545073
30200 0.08167114284192366


==> figures/tikz/data/final_error_b20_L10.dat <==
x y
92000 0.0630935913399177
117120 0.05867330136599153
109600 0.06065972867540783
97840 0.061414104821814586
102560 0.060599699734822904
103560 0.060376881475845134
84160 0.06417495255904555
101240 0.061067141185734614
102840 0.06054529979336329
101160 0.06070654411513945
100840 0.0607671521818662
110400 0.06011110887426312
112120 0.060747400662444065
113680 0.05908973488646532
98520 0.06138227259737437
105040 0.06074184308571013
114560 0.05870822461960863
110720 0.05919660568575741
108840 0.0600043530438139
110160 0.059320141428959416
93680 0.06279992009192255
116160 0.0588441269176576
105920 0.06121111439434244
105440 0.06079554105474731
112000 0.058812497434103835
100880 0.060465460562749804
113080 0.059840290975727004
73000 0.06561136314813407
110120 0.0601645766071743
107640 0.06026174439302513
87360 0.0638203131943018
110160 0.06019410652122489
88320 0.06332032815359173
105760 0.060400973801422266
105280 0.06110817024738022
97680 0.061843327863599376
103480 0.06084396361848505
100520 0.06150053471806005
101880 0.061323715982008316
114560 0.05941910962454226
94280 0.06216796077537607
102920 0.06108156191269835
102960 0.061224458594849825
105040 0.06054131497516696
110280 0.059821348273614044
103400 0.06102529485032693
105200 0.060367112707827374
102240 0.060585674114807544
90480 0.06318913078505375
97720 0.06139154522959853
98640 0.06208111903542939
115200 0.059082532580993524
117720 0.05896490011148132
105840 0.05981588782504687
98960 0.06135265332976071
84720 0.06282824360980806
79720 0.06544505324155556
102120 0.06069629540206112
99280 0.06164981580220128
98880 0.06122634629126361
100680 0.061667670762952057
109640 0.059664532641792875
120800 0.05838984884475323
109440 0.06002032252368008
98360 0.06092227406912297
123360 0.05819288019344507
108600 0.060411108026973845
104600 0.060277730070317004
98000 0.061882727464650275
97360 0.06208294188595771
105480 0.0605409496743358
114560 0.05941123453663635
117480 0.05956435729377006
108800 0.059630603508511744
103760 0.060092147626325504
94080 0.06203016861616104
117240 0.059167182955354086
94880 0.06208641821689703
94120 0.06273806029049117
87120 0.06443929745020395
94920 0.06318202894604634
95720 0.06230872725523789
93840 0.06196490172292037
121480 0.05907405434843784
105880 0.060361132199988926
102360 0.060948829700303964
86280 0.06353109692714458
96800 0.06187610652291557
106320 0.06029959592193748
104280 0.06053636497735902
97960 0.06072925209259294


==> figures/tikz/data/final_error_b20_L100.dat <==
x y
146000 0.056354493585294964
163520 0.054027516389800835
161760 0.05468458745795666
161480 0.05424530644947789
156520 0.05436132034387684
160880 0.053979857202039204
160720 0.05443385156763688
157480 0.05482923892219184
164000 0.05396802134137632
161280 0.05415365360523811
163040 0.0539084528646197
159680 0.054763114352190216
161880 0.05493380708978656
152440 0.0550268090399217
158960 0.054283664157900764
159120 0.05477579457357408
152080 0.05482865058050106
161040 0.0539550015770257
155160 0.054769324244439754
153160 0.0545817604135654
166360 0.054013719183153695
172360 0.0533876726911387
166480 0.05407788450002833
150160 0.05545257630231441
158280 0.05423245209037897
149960 0.05475375465705037
169000 0.05388619997550802
161520 0.053925864094726494
152400 0.055396052386215755
166400 0.05399852574839601
154440 0.054793984518531944
168160 0.05419104735381694
162920 0.053859739715536585
174640 0.05310342953568971
159480 0.05503604343849194
164720 0.05415191594487479
162240 0.05424498221260131
147160 0.055727279829638994
162880 0.054496750446244
163960 0.05413229027462942
170920 0.05348368661365232
167760 0.05380469630349446
166600 0.054152554570867324
172640 0.053359564328267384
164320 0.05460875970508102
160240 0.05441764663647069
157000 0.054628452856324505
160240 0.05408401492800893
159440 0.054457233255614045
161080 0.05449816296789968
175800 0.05362712628729749
166920 0.053951322630372375
160600 0.054667849008568394
148320 0.05508456305722485
165520 0.05395201545581064
156840 0.05408287746523546
153800 0.05497408594673643
161240 0.05402638786579345
153360 0.055101063543209254
164400 0.053955668976143886
169040 0.05401415632848888
162440 0.05425655120722929
159160 0.054533984635106184
161800 0.0543254252950289
134760 0.056323859304930925
165280 0.05412070856435938
168600 0.05389573722113726
149280 0.05522042946340367
160440 0.05451917765999199
152480 0.055353825593958364
166640 0.05409455376901926
157320 0.054893866222925615
170120 0.054004210395292594
165400 0.053814841303419146
151280 0.05484988772068151
153680 0.054769482705027586
166680 0.05378319086940419
164640 0.053957138539490516
170920 0.05400997737410742
165600 0.054087852956711056
160480 0.05474229615619416
161200 0.054708217577860464
147760 0.05550103395916258
165440 0.05465225614343918
150440 0.05529988544487264
151560 0.054734744682203074
155880 0.05454985846808219
161040 0.05431300519760109
160800 0.05427837578410429
161600 0.05417116145843031
150560 0.05473977102566888


==> figures/tikz/data/final_error_b20_L150.dat <==
x y
146880 0.05636225258113738
175040 0.053133213298668
168480 0.05413024005181907
163560 0.05411263128509901
158680 0.0541934181720088
161760 0.05387961674052074
161880 0.05434867512062138
158480 0.054752379112530156
165800 0.053895285378502425
172720 0.05327745192626519
166040 0.0537263453893536
179840 0.053146523061919526
176640 0.0538286995086725
177520 0.0530951061209508
171640 0.05335084020185217
168080 0.054077803169287834
154360 0.05468769025992016
161240 0.05395656628700286
156600 0.054663612256878054
153640 0.05455073227601545
166920 0.0540068112189226
173040 0.05333806883451893
167720 0.05399232696187754
175280 0.05326485716325132
165800 0.05369580921002956
151680 0.05473592786557775
171840 0.053682982343347084
163520 0.05375007683680039
179960 0.05317473206264174
170440 0.05374772195239999
157120 0.054594004869960265
169000 0.05413621574066393
169200 0.05351001841406713
176560 0.052970489973810056
168560 0.05421855048754267
168360 0.053838390104463785
163080 0.054192925817997305
178960 0.05313584320402527
164840 0.05431720385008272
165920 0.053997037806640565
171840 0.05344092270500425
169960 0.05366228531242822
168960 0.05391452914264613
173880 0.053322283500048674
182520 0.0531235580684484
162240 0.054264859530731555
158240 0.05457000820158844
162240 0.05394811779404366
168880 0.05374460188591751
167800 0.0539660131733184
175760 0.05362712628729749
167720 0.053901344046857556
163040 0.0544987709507856
149560 0.05508077262920304
166400 0.053893536695541304
157880 0.05402100326338641
155800 0.05477036480401874
164560 0.05377632239558563
155640 0.05492922720081566
165080 0.05394839739844205
172080 0.05385201456591485
166080 0.05395748379618818
162800 0.054237081174676946
162040 0.054321612279746495
162280 0.05404633818353998
168000 0.0538209741135648
176560 0.05327591042851406
167800 0.053900141954916374
161120 0.05450200008641813
153960 0.05523976378619708
170320 0.05387605255523825
158600 0.054842272513759324
171560 0.05396060866455464
166280 0.05374481632179729
161000 0.05410872944379917
162280 0.05406811809797458
167680 0.05375175956856925
165320 0.05392593237334298
172120 0.053886386084133826
167360 0.05397016635225291
170880 0.05391096449000401
164920 0.05444507002574385
157760 0.0545775384093417
167520 0.054489562015913776
170960 0.05363034234267792
162760 0.05385602733753639
155920 0.05454985846808219
161640 0.05425322147525622
162760 0.054153410697269665
166920 0.05375068079657143
158360 0.05407708918631574


==> figures/tikz/data/final_error_b20_L2.dat <==
x y
35800 0.07989992958320954
42320 0.07636574520687321
34240 0.0806524932585565
31160 0.082831775838362
33200 0.08124074990526395
35640 0.079806944727753
39400 0.07769735110966315
33480 0.0805453965324125
26680 0.08579526767977683
43080 0.07468108954964735
42320 0.07530226500954545
33720 0.08125209364976516
35840 0.08152097283566354
34680 0.08045530910200452
34400 0.08039495907250045
51080 0.07304171348460982
29640 0.08469316783630271
40800 0.07648205297578259
34800 0.08040799458932771
39200 0.07613648329710064
39760 0.0775411639781402
36640 0.0795915863747846
47840 0.0758824879157477
42000 0.07750050782566134
36360 0.07828699973305965
39040 0.07712197591837225
30960 0.08277598631796129
29640 0.08277987759108103
38960 0.07792109440893866
44680 0.0752819170288126
41080 0.07742028101213679
44000 0.07685028619347657
42440 0.07585870249943309
39040 0.07857673241704848
44040 0.07649781727260084
34480 0.08069663109127552
40280 0.07767575627655339
50000 0.07380707379827812
35480 0.08079144474516645
23800 0.08890314707348619
44280 0.07463464339030845
26560 0.08780350390690582
38520 0.07968823197061838
37760 0.07984941596569839
38800 0.07890463743669748
38520 0.07795571873723679
39160 0.07743394522833115
33800 0.08021581565723902
32480 0.08083190319263325
47320 0.073482663044226
23320 0.09045192741862763
34080 0.08155667546847532
37440 0.08040587404934271
46920 0.07395679328663549
39320 0.07704640522662454
27960 0.08245852872742725
39240 0.07805033337304816
27560 0.08451297067662028
39840 0.07818054347242732
45960 0.07474850224156784
30880 0.08341186210411106
30800 0.08099012748704222
33360 0.0824516453832356
34680 0.07969895090683694
27520 0.08460670791642827
46240 0.07424365823024748
25920 0.08769090666251106
31520 0.08186736789575158
30600 0.08310840154497755
38440 0.0797419369568999
40720 0.07812210155904999
38960 0.0785345062756196
39200 0.0797341604357727
36520 0.07922508537115844
33840 0.0796506509245797
43680 0.07456144070084893
38560 0.07894468510039931
37240 0.07830982157881294
34760 0.08093302223373758
36040 0.07984913316941124
38080 0.08008802763964697
34120 0.08076671292996744
33680 0.08004840834620996
31960 0.08267921241752477
42600 0.07619375260763556
30480 0.08333845863247877
44760 0.07502736231744234
41800 0.07585369873633456
47360 0.073422259506776
35680 0.07863082535634372
32720 0.08018062879292769


==> figures/tikz/data/final_error_b20_L20.dat <==
x y
120080 0.059037165263202275
130560 0.05708787302781925
133200 0.05732108614426682
121680 0.05808617424922702
128520 0.05714389000612078
134960 0.056425041217301034
118240 0.05875697079450781
126800 0.05777012704993061
128400 0.057270490044681543
135080 0.0564354748163989
130520 0.05679177589636842
132360 0.05722776979911346
135600 0.057490065281438775
126440 0.05788226066664717
132560 0.056662042985021095
121520 0.05867867588311471
123440 0.057562919241735955
124760 0.05760211608034726
122640 0.05809394658451786
137600 0.055923698078974335
132400 0.05707717321598276
119680 0.058516080103864734
139640 0.05649091033227381
114320 0.0593933026294915
129440 0.05705746697663542
134160 0.05629166327181697
121440 0.058543184928986594
107520 0.05992468680199984
127440 0.0579993611656601
108080 0.06029336842110916
130960 0.057290871118340095
134000 0.0573460601984604
141800 0.055796182319158276
121320 0.05830993937015348
129960 0.05786040787947761
116440 0.058948263729266155
126480 0.05763840208394732
106280 0.06071287630149468
131200 0.05748096765885569
140200 0.05629385856394855
119480 0.05814738223857782
129920 0.05768591100142309
126000 0.058152849737422775
134600 0.05661754305799788
120680 0.058643432697042766
136360 0.05642515425087239
121240 0.05817458782043806
117880 0.0584194109356641
119320 0.058793345094628635
123040 0.05817492787090036
138800 0.056811590758588264
131120 0.057244860634754244
120080 0.05868670413798734
128840 0.056796369195878674
122320 0.05804643396960265
117160 0.0581226282457592
128480 0.057504176272669134
137000 0.0559617989021758
132600 0.056950289943907724
132720 0.05673754200444391
114240 0.05971797968779841
120920 0.058142178179843206
126640 0.05772075975055467
125040 0.058062203171402954
118320 0.05812093806508603
134840 0.05688671715221306
116320 0.05928795859565181
114640 0.05925857347118435
124760 0.05817265020701705
123560 0.058243670533127054
115760 0.059236031401590276
122200 0.05852745588533695
128000 0.058181548396235516
123400 0.057775913447490564
135120 0.05631448288298446
131480 0.0567842139839769
146000 0.05558742870644241
130200 0.05693952668173646
104000 0.06118785511251337
121560 0.058681754820892155
149120 0.05560633745666579
141040 0.056448258377488215
128160 0.05738241622061345
134800 0.0574087020342125
128200 0.057319556423220494
131280 0.05672226838543611
121520 0.05799722575954522
134280 0.05663708955612546
124720 0.05794774973067376
109320 0.05981536963014718
119760 0.057802146950181627


==> figures/tikz/data/final_error_b20_L200.dat <==
x y
166880 0.05462858682170892
175600 0.05307783465699425
170920 0.0539655946187187
168040 0.05375812356761715
170000 0.05337003578039642
163440 0.05379653799750051
163920 0.05413411571375745
161920 0.054464319936233394
168040 0.05370791281016828
178720 0.052839481339671646
168800 0.053465773532333345
180840 0.05309899075058972
178320 0.053663723861940515
178680 0.053048085657401906
173800 0.0532403235892276
170200 0.05395371244432044
174640 0.05304777327934438
162520 0.05389393390373255
166440 0.0538501901934858
154680 0.05446801414167342
169080 0.05381209938749543
173080 0.05333806883451893
172400 0.05362992082353995
177480 0.053113363063770944
167520 0.05357529732818938
155280 0.05443132360524359
172920 0.05364808629104268
166360 0.05358155385259952
181840 0.05303866307636267
174680 0.05336545705944402
172120 0.05345926598566738
171400 0.05397591369108326
169440 0.05346346149125434
178040 0.05286337880645675
169640 0.054172176582689496
182320 0.05269663731254161
163960 0.054119954294712475
180720 0.05304105273448333
167600 0.054109619912005025
167080 0.05392105004512289
173840 0.05335654360149689
170720 0.053626871633523046
170600 0.053826612254012286
173880 0.053322283500048674
184080 0.05308394996312367
162600 0.05425042909571088
158720 0.05453966832984526
166440 0.05363975977730029
169360 0.053731155045905137
166000 0.054138316827713064
177640 0.05354336929517172
169640 0.05374733306037703
175640 0.05351464564281574
166680 0.053606546697728595
166480 0.053895037202210755
168920 0.05319339747946638
157920 0.05467966105672827
164800 0.053789317821307706
173640 0.05361069718413265
167840 0.05371349903520916
173520 0.053784428207302594
168080 0.05381319040581307
163280 0.054212211036276596
166040 0.05399799296632173
163960 0.053960083103175994
170760 0.053644960357304004
177280 0.05324974925051609
169680 0.05379314660270432
164520 0.054218140649886955
179320 0.05335608446370507
170640 0.053794093144970696
169880 0.05398373799023226
173920 0.053779471476124954
168240 0.05363223986318625
164960 0.05377844059531321
164200 0.053973382842463766
168400 0.05367950912752421
165320 0.05392593237334298
173880 0.05378271247349994
169120 0.05386654971346877
172120 0.05387258353143051
166920 0.05432635404480439
158520 0.05455307565941095
168200 0.05442966541300878
172480 0.05354859288158778
172600 0.05316242672212394
165440 0.05372899149040767
163040 0.05413585920852987
164720 0.05401720856168226
166960 0.05375068079657143
160920 0.05389062942968632


==> figures/tikz/data/final_error_b20_L250.dat <==
x y
168600 0.05451127741730895
176720 0.05302394447907906
172560 0.053863128181928566
168440 0.05375620925977677
171600 0.053278168318001404
165760 0.05362830013549789
177880 0.05315360410619039
176160 0.05337838679442379
169960 0.053535899947466714
179480 0.05281384994157235
168960 0.05346253491931421
181720 0.05305451504954971
179960 0.05357258000489462
178360 0.053047496589186234
175160 0.05311984355989371
171560 0.05391174847844485
176520 0.0529134408177373
164960 0.053716968113538745
168160 0.053741767806081274
167760 0.053564061259187626
170960 0.05369955559944995
173680 0.053325970551896806
172800 0.0536054600964182
175840 0.05320997267115544
170720 0.05334359192033033
166520 0.05371208191586094
175600 0.053452425553231056
167760 0.05349051833217816
182960 0.05294343364833646
174720 0.05336545705944402
173840 0.05338145127898508
173240 0.05385224518697956
169080 0.05351001841406713
177880 0.05288386732633049
170600 0.05405536822217133
184320 0.052555211768734206
164960 0.05399307148524326
180800 0.05304105273448333
168800 0.054015650400443115
169520 0.05377520123513256
175400 0.053232341997407485
171880 0.053553311521397105
173400 0.053683467423111246
175760 0.053154078635375274
184320 0.05304458757615122
173400 0.05347064911112948
159760 0.05441610941421886
166240 0.05364251382803755
169800 0.05370366812407633
168200 0.05394982936041822
178800 0.05352953107631512
173160 0.053512110412675194
177480 0.053431428114281566
166640 0.053606546697728595
166760 0.053876245917509495
170880 0.05304633222085765
179320 0.052983363048199505
178120 0.05278016719533382
173920 0.05361259372230374
169840 0.05356262970143984
175880 0.05353833241402316
179080 0.05301785210797922
166720 0.05390706929213222
166840 0.053941940953315094
165680 0.05384070330594414
171400 0.05363101774923938
177560 0.05322584634565617
174360 0.05351165481277448
176640 0.053214781895199764
179680 0.05331986744049475
174720 0.05343573068216914
171920 0.05381034223700291
175480 0.05371456931194344
170280 0.053506563604491006
167080 0.05367403952572688
166440 0.053815912044506004
170400 0.05354461557893128
166720 0.053850189426520444
174760 0.05373908619981625
170240 0.05382152946751115
172120 0.05387258353143051
167760 0.0542694585769344
159600 0.05448779111595205
168720 0.054392625146828834
173440 0.05344950289899618
174280 0.053037892290703076
162680 0.05397848504017482
165600 0.053980196067980525
166760 0.05388722059832438
172840 0.053337692181636684
162720 0.05380160676297783


==> figures/tikz/data/final_error_b20_L3.dat <==
x y
52640 0.07263313254210738
46320 0.07472648294430831
49640 0.07370729744298878
38960 0.07792555756280974
50520 0.07270280091825403
46920 0.07469042200280634
39440 0.077677717680621
50280 0.07311326284017387
65800 0.06740743867153069
54760 0.07071243947298038
44800 0.07430160748556595
50120 0.07331585486847865
42960 0.07759537066646362
56800 0.07104697115383007
38200 0.07805182002337113
57520 0.07115197063499967
47240 0.07438086462747101
42800 0.07610724247391971
42480 0.07627196251310907
39400 0.07624476935724099
54480 0.07190615872895362
47120 0.07508660618551342
54680 0.07297551012172851
42040 0.07750050782566134
39840 0.07672140820326054
45080 0.07444660982437283
50160 0.07351208791984568
39040 0.0775973963979185
44080 0.07543117721548485
58360 0.0703758454816406
48520 0.07426264503343608
60640 0.07070422288710887
60480 0.06947102443065664
62520 0.0689576192172092
60080 0.07066312785084099
41760 0.07730239229342253
40280 0.07767575627655339
50040 0.07382811746834174
52520 0.07277345894754289
56960 0.0711916717094052
51680 0.07197750280840416
63440 0.0690477838688869
46040 0.07623623958821006
48520 0.07497767733801858
62520 0.07001534485830473
41320 0.0764989565817215
50000 0.07308368441817843
51600 0.07191870227822293
36680 0.07890315454371215
47560 0.07338203126655213
39640 0.07845556782700491
56360 0.07191353227567274
47800 0.07533521860700204
58520 0.06990995015945183
40640 0.07664864913030772
44320 0.07382944469665474
39280 0.07804954664731086
41680 0.07612016286416252
55400 0.0721172896447086
53080 0.07171272885669179
46200 0.07445937992751578
49560 0.07296598957575463
33400 0.08242906585037446
45720 0.07481809733753494
27520 0.08460670791642827
57520 0.0707140016445304
44200 0.07643666007057688
38880 0.07823817555744714
30600 0.08310840154497755
40320 0.07890277091389185
45280 0.07645003479151674
47320 0.07514658191051249
41480 0.07855262056276092
39960 0.07786054017349887
40840 0.07604094652590966
43720 0.0745793123055411
46120 0.07550707666576548
46920 0.07383245256430289
45960 0.07549757502291385
36080 0.07984477517238618
54200 0.07275816963528256
48200 0.07394383477227713
33680 0.08004840834620996
37320 0.08015467712778537
55720 0.07130704953018677
38640 0.07863215826426705
51880 0.07226187596975575
52280 0.07206778454717812
54040 0.07125528340810065
35720 0.07863082535634372
41320 0.07578964110465278


==> figures/tikz/data/final_error_b20_L30.dat <==
x y
119840 0.05900689433907049
139880 0.056103126445642096
141760 0.05637852740904263
132440 0.05688542143865326
128960 0.057140836792108615
141240 0.055740204546373524
129520 0.05740468143434379
142520 0.05603372222354792
140960 0.05588060925965955
140000 0.05602404982271
135440 0.056305421521100345
132600 0.057264912486767336
135720 0.057490065281438775
143600 0.055743115342281005
148520 0.05508247216928827
131040 0.05760008028352
142400 0.055543773719702656
132080 0.05672985855575057
148800 0.05527443178730255
147000 0.05496587976607496
132400 0.05707717321598276
136360 0.05639737544971003
141920 0.05621037175024852
141120 0.056225102550130884
143480 0.05541477140095667
134360 0.056285615248574616
133560 0.05719664948132008
136560 0.05612164182776304
146960 0.055786210090757786
147480 0.055507296714752956
145560 0.05558614740348419
144800 0.056191973331253996
141920 0.05578200070826828
145200 0.05578722216458883
130360 0.05782272600844022
130280 0.05720902971728811
126440 0.05763840208394732
126680 0.0579731257643773
131320 0.05747667380292796
144640 0.05591229356464591
151040 0.05492457059435802
151880 0.055248338078075644
136160 0.057110106917889925
134960 0.05658379794150258
139440 0.05673951034067522
138400 0.05628400397799815
134920 0.05659853586802564
143640 0.05543974678995536
136800 0.05658255654268968
138280 0.05650795484877806
139120 0.05681995087408719
138240 0.0565196212105364
130080 0.057514399187611136
128920 0.056796369195878674
122720 0.057998288114363875
137520 0.055762486029290056
132520 0.057142389200463176
145280 0.055250715026810907
145600 0.055766329631022786
139080 0.05618841835145834
134400 0.05706277505840662
121440 0.05809962081163659
139440 0.056205287681287075
133880 0.056972925007310896
131560 0.05657329354625083
139040 0.05651727939161513
140880 0.05632327641095473
143400 0.05575878273680302
127840 0.05781719386317826
145880 0.05581320303490484
141280 0.05617385712101333
142120 0.056214564488046195
151480 0.055609240053251095
123760 0.05773633469660322
135480 0.05625951031420421
131640 0.056774091149719534
146080 0.05558742870644241
142080 0.05576329930985492
141360 0.05659463530599322
139600 0.056460461536318764
151960 0.05540492060972786
141400 0.056421036230906295
137760 0.05634223034498457
148640 0.0558797995710773
128520 0.0573110510934782
137240 0.056128335879334766
141120 0.05574183596700303
134520 0.05664018549185616
128200 0.05755053337829916
146040 0.055502853994343744
119920 0.05780410813007404


==> figures/tikz/data/final_error_b20_L300.dat <==
x y
169760 0.054478349843249896
177920 0.05294852563198282
173840 0.05379067274807938
169600 0.05372818035012987
174000 0.05299499969465266
167400 0.053561755926614725
178200 0.05314434764272217
176120 0.05337838679442379
171440 0.0533717345585888
179560 0.05281384994157235
182000 0.0524743725904522
186080 0.05271178258659916
181600 0.053486260890267735
178920 0.05302625937089162
177200 0.0529783742537105
173880 0.053766073865914976
178240 0.05280810538773431
166560 0.05361795315803588
167080 0.05380495677664761
168640 0.05348400584402589
171960 0.05365812590056311
177280 0.053032646867015226
173880 0.05351151271502367
177160 0.05316114015141375
171640 0.05332571448606436
169400 0.05337734120593045
176280 0.0534558033392142
169200 0.05340365999634725
180520 0.053155561850485554
176000 0.053313334289660556
175080 0.05327759826789661
175120 0.05376318915549321
171160 0.053382080054768334
181240 0.0526566597498484
172960 0.05395551413572161
185680 0.052459886117065146
170000 0.053642627457750384
181600 0.05294898134574336
170840 0.05389134732977131
170880 0.053733598148437235
175440 0.053232341997407485
173240 0.05349838469653952
174600 0.05360127213850211
178720 0.05296764646124596
185320 0.05300765353828757
172520 0.05353686936288791
161200 0.054370845969578134
168240 0.05352011056837741
170600 0.05365927374863632
173480 0.053557100569599995
180800 0.053387273518763406
175400 0.053346195548713955
176920 0.053457007088982045
168640 0.053469971529129634
167200 0.053835164810183515
172400 0.05297716192000031
181160 0.052901359303216614
178360 0.05279733575717944
176920 0.05328354506520598
171600 0.0534773752799067
176800 0.05344415789857183
179080 0.05301785210797922
172800 0.05342690013601282
168440 0.05388830377824213
167880 0.053644295728785235
173520 0.05345059112988571
178720 0.05315116125142199
174280 0.053499543062138756
178000 0.053107033566636444
179840 0.05329596510785497
176280 0.053368327517310944
173880 0.05364917615544161
176720 0.05365168560549428
172480 0.053314244216614855
168960 0.05355025160099843
168440 0.05365533561849995
174160 0.05327245466448439
172760 0.053456377030315125
176080 0.053666181199581615
170520 0.05379630181989541
173440 0.053815571930586656
168240 0.054273996638603196
162920 0.054270808820379816
174200 0.053893475994512025
174000 0.05338772454304816
176200 0.05295615710694737
164400 0.0538231182779459
167560 0.05384337033991774
168760 0.05373925577671722
174240 0.053248282054812975
164400 0.05371313898665413


==> figures/tikz/data/final_error_b20_L350.dat <==
x y
171840 0.05432614072337802
178720 0.052915069838076784
173760 0.05379191293228072
171520 0.05356685510046815
175960 0.052901896868824495
169240 0.053456065072955194
179720 0.05304695392157369
177360 0.05334348764483075
172800 0.053303696373972635
180520 0.052739659378546765
181240 0.052544357942619156
187920 0.05262749535877508
181560 0.053486260890267735
180640 0.05292350966837527
178360 0.05292976761853992
175960 0.05358199655281265
179080 0.052732713958355784
168160 0.05347976329169974
168160 0.053741767806081274
169240 0.05345566813996666
172520 0.053640966114625585
179280 0.05286138986057033
175040 0.053448815207062295
179480 0.0529286171199703
172600 0.05330895064357019
175200 0.052953396889412654
176360 0.0534558033392142
169240 0.05340365999634725
182800 0.05295175820090005
176520 0.053249403154033086
177640 0.05309206985019816
176600 0.05368531858084972
172920 0.05325944419733712
181360 0.052644561666653274
169640 0.054172176582689496
186920 0.052401429151722946
172000 0.05356218226729397
182720 0.05286439777930168
172920 0.053697529341575796
171320 0.05375994532018333
177440 0.05303888648079737
174440 0.05344078858841785
176560 0.0534613685137686
179480 0.0529430982191276
190320 0.05254680411025014
175160 0.053352891408132284
163080 0.05421959779376233
170040 0.0533813058445691
171720 0.053514984574866496
171920 0.053638109494637126
181920 0.05325891817902268
177800 0.053212123212879894
178720 0.05338850998129979
170480 0.05334591777491326
169120 0.053720491818111525
173880 0.052890212902284565
182160 0.05285113048630167
171440 0.05325060625264529
177760 0.05326795613173792
172280 0.05346445053055442
178240 0.053398475652925916
179160 0.053025531187225076
170520 0.0535976383042607
169680 0.053855293556955355
169920 0.053529878333435144
175920 0.053292182843863084
179560 0.05313925112918331
180240 0.05299584629355228
179320 0.05308030452755692
179800 0.05329596510785497
176640 0.05331936357996361
175880 0.0534940913206102
179400 0.0535024773351537
174360 0.05320022185909646
170960 0.053416507972575585
169680 0.053632461384333405
175360 0.05324249464651483
175160 0.05324158455303512
177120 0.053607313556275196
173120 0.05355734501626853
174840 0.05370812488837072
170400 0.05408373773826078
164560 0.054156993405406736
176120 0.05375836254377235
175360 0.05330156148444682
177680 0.05282722711505039
165880 0.05371652037347067
168320 0.05380801493187867
170720 0.053623543644005525
174360 0.05324693240822244
166320 0.05355981465505454


==> figures/tikz/data/final_error_b20_L4.dat <==
x y
45800 0.07525097885819712
46360 0.07472390283690504
58000 0.07116386164719171
45800 0.07524786308459032
50520 0.07270280091825403
53880 0.07205292748230856
48000 0.07389220966439944
53840 0.07212162685463018
61360 0.06876339284918645
54760 0.07071243947298038
76120 0.06543721903635277
50160 0.0733481224088197
65200 0.07031970167740124
62960 0.06867087481350494
51680 0.07261811202801345
59840 0.07049853941851464
65120 0.06819379029117786
56080 0.07119993515048446
60000 0.06980209957900656
59000 0.06929696025240359
67880 0.06803294879127544
57000 0.0716833909491958
63800 0.07011416068645847
42040 0.07750050782566134
64920 0.06823655124248254
51240 0.07230612383763985
59040 0.07066708375645415
56400 0.07044949158243742
46040 0.07476501533770155
65880 0.06828779439425946
48560 0.07426326939051692
60640 0.07070422288710887
60520 0.06947102443065664
62520 0.0689576192172092
60120 0.07066312785084099
51080 0.07331607019764985
63960 0.06852121700002599
74040 0.06659837762882959
52560 0.07277345894754289
56960 0.0711916717094052
44360 0.07467381305757646
74040 0.06685321062919652
69560 0.0680193620063924
48520 0.07497767733801858
63600 0.06968315130230213
52720 0.07193830124756008
55760 0.07097381810796177
58680 0.06983564029818229
55560 0.0717046737674663
60880 0.06916477430482505
53040 0.07358106369452104
67440 0.06828489975778487
60240 0.07080596971254015
56680 0.07011462881459408
59040 0.07004263870601073
66520 0.06672535799142564
44320 0.07579535616491738
55120 0.07065911362868411
64160 0.069350877383764
60400 0.06948262294556676
58040 0.07065030202570177
67120 0.06802929580471018
50440 0.07365872902235195
60680 0.06999487099182453
81040 0.06399699172585506
55360 0.07156640364955126
69880 0.06769789268195538
50920 0.07288434619294938
70200 0.06775832303136177
61760 0.0697595256861819
60640 0.07038504773927975
62400 0.06997631711308563
53520 0.07331612468264691
73960 0.06578283755952985
56200 0.07052280947649918
54960 0.07096267651382254
40720 0.07775975702321644
46960 0.07383245256430289
60240 0.07052467625802161
59240 0.07089659124562739
64880 0.06971000795587187
52680 0.07257561348767998
54360 0.0715912527377391
37320 0.08015467712778537
61600 0.06952348686887697
58920 0.0703878572478305
62240 0.06880088259628113
52320 0.07206778454717812
64200 0.06836526835990527
56480 0.07043590085675751
66440 0.06717152444705181


==> figures/tikz/data/final_error_b20_L40.dat <==
x y
120240 0.05903232379225985
148440 0.05523752239572874
142160 0.05635139622801787
151320 0.05511301841160823
151120 0.05478390403084617
141680 0.055743674752713204
159000 0.05460161355044879
146000 0.05571927453172338
141080 0.05588060925965955
141000 0.05596278635081307
139440 0.05592348706288414
153200 0.055295299583410965
159160 0.05514948177678903
152000 0.0550182067196527
148560 0.05508247216928827
156760 0.05491259240592919
143160 0.0555074369840597
145000 0.055351300632667494
148760 0.05530370507810272
148800 0.054830724278873755
155520 0.05489097788798382
137400 0.05639970710123944
142400 0.05618791436459527
141400 0.05624393858276068
143880 0.05539933618714004
134360 0.056285615248574616
144400 0.056007401906370456
147440 0.05500196781276922
149120 0.05564632198567329
148040 0.05551947603599574
152160 0.054987047487355736
145200 0.05615313241512507
142280 0.05574666028069216
145320 0.055770274806595285
149200 0.05592829472778727
138800 0.05641557373769236
147040 0.05551110185501923
144000 0.05587887781169458
131360 0.05747667380292796
157920 0.054615923968425635
151320 0.05490561869215775
154000 0.05508158953658735
157520 0.054808565931296925
135600 0.056563358654718524
152440 0.05558801365794322
138920 0.05623041941916451
152000 0.05503034333183128
143960 0.05544839472054958
137400 0.056577596642497854
138600 0.056488306224820775
139640 0.05673066498472736
138400 0.056522938882028056
130160 0.057494891104046146
129360 0.05677882684792363
138960 0.056272032446146605
137760 0.055753372099187896
150520 0.055228122572004476
145680 0.05520988292113967
145960 0.055759640943918186
147920 0.055203973320859745
135280 0.056972051624092766
138280 0.0562170938623287
141960 0.055994718301627826
133960 0.056972925007310896
131920 0.05659283888269136
139320 0.056514316852799236
142720 0.05621825759392477
146880 0.055457741521045816
145840 0.05578916590792258
146640 0.05579762388716586
150240 0.055369759604592665
144240 0.05602122533145253
151920 0.055555494152270554
143240 0.05579240341414633
138800 0.05603557607618562
140800 0.0558506265188029
146360 0.05559456280234697
142800 0.055691059360456964
148320 0.05585468918202191
139680 0.056467584146812584
152080 0.05541116839446305
150040 0.05557833473609796
146440 0.055551748087644306
152320 0.055514560560585735
129280 0.0572645768007607
149040 0.05492913075999306
144280 0.05545185227300441
149200 0.05510719244338777
148240 0.055267066928513575
146400 0.055441378564855356
148000 0.05494500406729222


==> figures/tikz/data/final_error_b20_L400.dat <==
x y
173080 0.0541994968216874
178560 0.052941422391447876
173880 0.05379067274807938
174760 0.05334670947753462
177560 0.05280709691740979
169360 0.05345672318086613
180560 0.05301679430732753
177000 0.053352015560889754
173040 0.05327743328109685
181200 0.05272408831277578
182600 0.052438683736395195
188320 0.0526096856289435
182320 0.05344051118816766
180440 0.05290432269606487
179400 0.05287455229972797
177320 0.05345522718281866
179520 0.05271798703055065
169600 0.05341913600579531
169160 0.0536842409812428
173760 0.05302800214796419
176240 0.05335906847598738
179720 0.0528465408652372
176240 0.05339269232026478
181560 0.05286246411747966
172120 0.05328970637729099
176560 0.05285070576044696
178760 0.05324129914553852
171760 0.05320058193174086
183920 0.052884886913510946
177160 0.05320874804656315
178000 0.053067621045155285
178560 0.053526388537607036
174840 0.05303048320862896
181920 0.05262968166242195
171640 0.05400514095828953
187520 0.05237755276706223
174720 0.05333550209373859
184480 0.052849481473786666
174240 0.05362741252769915
175960 0.05335180408463699
181080 0.052768570321875964
176760 0.05323316185978683
179080 0.05328284527147003
180920 0.05281461826968389
192520 0.05242891863549955
175720 0.05328007018608903
167240 0.05381458389715606
172200 0.05325407775933951
171440 0.05351744183658002
177560 0.05321802773117396
183280 0.05319534885314471
178920 0.053161888045334886
180480 0.05326529463600394
174760 0.053025362513285094
171000 0.05354379831074728
176080 0.05274800249571729
182880 0.05283403431536452
178600 0.052765860437653786
179200 0.053157122760179996
173720 0.05338269455037648
179040 0.05338495292473803
179200 0.053025531187225076
173280 0.05340938716280409
171680 0.05367794055271556
171600 0.05340691168605155
177280 0.05322827671331113
180480 0.05302811433918363
180960 0.05296969710711581
180960 0.052949277159956135
180440 0.053250291346182844
178080 0.053271750630459976
177320 0.05340735148676138
181480 0.05329523418854764
177320 0.05299094753549918
172880 0.05323873340751386
170000 0.05359083170570008
178520 0.05301472795892621
177120 0.053104250950661104
178240 0.053542612397274564
175320 0.053398382125973046
174880 0.05370812488837072
170520 0.05408373773826078
165960 0.05405227318633383
178000 0.053567246086966176
176160 0.05325115033075382
179680 0.05271636480675248
166040 0.05371532283065843
172000 0.053504821844540376
172400 0.05353680599652874
174160 0.05324423771746059
168920 0.05335046016204483


==> figures/tikz/data/final_error_b20_L450.dat <==
x y
174000 0.054145533509557024
178440 0.052938753053032014
176880 0.05353737967690419
176360 0.05326962138337928
178640 0.05276640399791938
171240 0.05334523867949793
181080 0.05297527254454165
177480 0.053339287052383
173880 0.053225223170134874
181880 0.052683508212195564
182280 0.0524567405272639
189760 0.052583041115919806
183080 0.0533825642093168
181840 0.05282894023376966
179920 0.05288227409929495
177680 0.05346653198955043
181160 0.05258339951281306
171200 0.05332619822932379
168920 0.053711525147812085
168280 0.05354209252612402
176520 0.05334260463885945
181720 0.05272427793498027
178280 0.05327048254778158
183160 0.05272936014242234
172800 0.053305705385819545
176040 0.05291657800263816
180320 0.05318535094122543
173280 0.053090077864888514
184840 0.05284545657601465
178880 0.05310912225095649
177920 0.053067621045155285
181080 0.05334230408745938
176240 0.05299447610010374
184200 0.05250347594574824
173480 0.053907618539517296
188480 0.05230920481431458
176280 0.05326464925431619
186320 0.052701105490654925
175440 0.05354419506534869
177440 0.05323684148126534
181280 0.0527738927040694
178080 0.05318640577966839
182760 0.052887817102823545
180920 0.05281461826968389
193200 0.052375727917736
175760 0.053285082197770006
170680 0.053582288431104526
173000 0.053206656858116534
172360 0.05347224621180222
178200 0.05318641891324525
182640 0.05322173812704231
179720 0.05312646889629705
183400 0.053031388380119115
174640 0.05304201443152326
172480 0.05345573533983238
177040 0.05268747144078119
183600 0.052835657084700886
179000 0.052741069133376416
178480 0.05325161080089623
173720 0.05338269455037648
180480 0.05332934503879736
179240 0.053025531187225076
173960 0.053364442393885894
173440 0.053577198494579904
173840 0.05323890874268292
178680 0.0531391892043275
181320 0.052994084585901303
183000 0.05283426772400809
180560 0.05302058332973903
182680 0.05304855764918025
180000 0.05317500994355945
178240 0.05335937433644513
183400 0.05321509142416755
178560 0.05293409668670321
173000 0.053233920973007456
169680 0.053632461384333405
180000 0.05283401208686084
178280 0.05302282474490906
181280 0.053300731807482925
177680 0.05315891508704715
179960 0.05333972434525536
172360 0.05399669421896932
167240 0.05398531766847533
181080 0.05338995280529967
176640 0.05324287792916532
180200 0.05270687316649984
167280 0.05367114748968411
172960 0.05345951534821495
174840 0.05333131041682645
175600 0.05314487054050809
170480 0.05329225458776972


==> figures/tikz/data/final_error_b20_L5.dat <==
x y
45800 0.07525097885819712
71280 0.0671226750577911
58000 0.07116386164719171
72160 0.06662147387361854
55040 0.07149628707993276
59800 0.07024963701999838
75680 0.0659327187186762
65120 0.06872509097918289
80880 0.0643953090116947
65760 0.06751721973404097
76160 0.06545303337668622
76600 0.06588005931581135
60080 0.07163047790371571
63000 0.06867087481350494
57120 0.07080949690585185
74000 0.06690459214415825
75160 0.0656835720948502
67600 0.06751748615984535
62520 0.06893334729654488
80000 0.0641864225134634
80560 0.06478936077111407
57560 0.07149481546536034
63840 0.07011416068645847
74600 0.0665503327350918
67520 0.0676039821550875
53600 0.07155794798585167
66120 0.06838633130333371
63680 0.06813627740139304
46080 0.07476501533770155
65880 0.06828779439425946
68440 0.06774155752252822
60680 0.07070422288710887
60560 0.06945428745809824
81680 0.06450596471786932
79000 0.06601152736118061
71240 0.06742075110001063
64920 0.06838564722880491
83560 0.06441883179076172
64680 0.0691077557464415
60280 0.07066303252879483
79440 0.06477617111994939
79160 0.06560923250746072
80000 0.06530574040405807
69680 0.06775178936805491
63640 0.06968315130230213
64360 0.0684046653130981
84160 0.06392837617561328
69800 0.06692245960149862
55600 0.0717046737674663
60920 0.06919535614023001
53040 0.07358106369452104
67480 0.06827006008782209
60280 0.07080596971254015
67680 0.06772563004507126
77840 0.06505032233221947
74840 0.06496892361205958
70520 0.06736028746876153
65640 0.06787806139100593
73920 0.06694541049428063
60360 0.06947220784961008
75800 0.06610080868331042
69800 0.0671352260389433
50480 0.07361440163698926
71240 0.06714077521699094
81080 0.06399699172585506
67960 0.06813974025780282
69880 0.06769789268195538
50960 0.07288870818096105
70240 0.06774712647837
75960 0.06645397958125109
67680 0.0683240514101221
75640 0.06614197739471477
53600 0.07329537946922064
74000 0.06578283755952985
66960 0.0673194663868997
80280 0.06447769562640432
56000 0.07206801588262285
82720 0.06442757925345594
60240 0.07052467625802161
65680 0.06895374722434541
72800 0.06764229208929645
88040 0.0635402811819065
74760 0.06559721595825337
68680 0.06845798521571765
75160 0.06612870061323164
64240 0.06874709903758137
74960 0.06593932256526684
56080 0.07069311495720325
86040 0.0632888027895792
88720 0.06294710183021836
66480 0.06717152444705181


==> figures/tikz/data/final_error_b20_L50.dat <==
x y
120560 0.059025958725871915
148520 0.05523752239572874
147200 0.05587948855023497
151360 0.05511301841160823
154480 0.05452981574742509
159480 0.0540447315862368
158000 0.054661269185547146
146120 0.05571927453172338
144240 0.05564153845092017
154520 0.05464845248888462
139920 0.05588132861495907
153520 0.05529577553467739
158800 0.05518397891505053
150720 0.055106106032543505
148840 0.0550593415729519
157160 0.05486755863936338
146280 0.05529786461189512
145440 0.0553038459322994
152480 0.05499181697048928
151480 0.054619211079696715
163240 0.05427735965783828
152040 0.05499016939688902
157080 0.0548043738805567
141720 0.056212756160191425
144400 0.05535523323165231
134760 0.056230419564319394
156520 0.05486858455438881
156880 0.054264954593337404
149440 0.05562528268461189
148640 0.05549696846509434
152400 0.054987047487355736
145640 0.05615944680724551
143040 0.05570913707140048
145560 0.055779322508602854
149480 0.055945834595291545
155400 0.05483706572749342
149480 0.0553363909546229
144280 0.0558417674206003
131720 0.05744064707885628
158080 0.05460133417999063
151720 0.05488790186858899
164720 0.05408165812718584
157600 0.054808565931296925
135720 0.05655045695394844
155400 0.05541636769011661
140000 0.0561515129828787
152000 0.05503034333183128
144120 0.05544406237137362
156280 0.054670574587083506
144360 0.055935930213360165
142800 0.056466536244106524
138640 0.056522938882028056
130720 0.057437749941998094
130040 0.05675882759871909
139400 0.056272951682465225
145680 0.05499948485502054
150920 0.055195400669550365
145320 0.055250715026810907
146560 0.0557399574438341
148160 0.05519581237485912
135320 0.056972051624092766
139160 0.05620744169647626
142000 0.055994718301627826
158760 0.054546493530990774
132040 0.05657905408647929
139840 0.05642704075170493
142680 0.05621825759392477
147040 0.055462057268175546
152600 0.055172360886803856
147440 0.05578239937208632
151240 0.055300300333420545
155960 0.05500773273782042
164160 0.05449216685325244
144000 0.055746193917303934
139200 0.056022229190410285
153240 0.05478218368595383
146480 0.05559456280234697
143120 0.05568049606638752
148720 0.05586755513748092
139920 0.0564832967515753
152560 0.055382105475420905
150200 0.0555790779665342
146840 0.05555636667991743
152120 0.05553854576794918
129400 0.05726679343823887
149360 0.054938371328024004
145120 0.055382281858823566
149200 0.05510719244338777
155080 0.05479317358259883
150720 0.05506719231674869
148320 0.054920496707858216


==> figures/tikz/data/final_error_b20_L500.dat <==
x y
174880 0.05411389122427534
180320 0.05279505329030472
177560 0.05350263179461502
177040 0.053204808173049255
179240 0.05273663194672254
172400 0.05324623487751736
179880 0.05304162386091954
176280 0.05337838679442379
175840 0.053087887827168084
184200 0.05254466322129516
182280 0.0524567405272639
190480 0.05256011630762596
184080 0.05332204703300239
183640 0.052696395174187706
181240 0.05278371786572883
179480 0.053342768935712194
181600 0.05259458367145085
172640 0.053272257575545094
170160 0.05363734917603917
169880 0.05340258031959986
176840 0.053339292940858554
182680 0.052663445039227146
179520 0.053207472808440764
185440 0.05257095697227716
173160 0.05324093476442445
177040 0.0528168258097006
181040 0.0531601623225409
174360 0.05302414931821475
186200 0.05274045188141174
178960 0.05310912225095649
178920 0.05305196089226409
181640 0.05332990013004441
177160 0.052935885064138495
185120 0.05246477065810408
175040 0.053862602450784544
189880 0.05228652528330138
177080 0.05324697641840035
188040 0.052583200975949214
175720 0.053534128350190134
179440 0.05313106002743752
183480 0.05261454965793014
180800 0.052981391657356484
184120 0.052795776763376226
182720 0.0526351996462093
193320 0.05238035337154977
176440 0.05321059982435577
171240 0.053572804233951714
174680 0.05304621845136659
173360 0.053416241986534496
177800 0.0531852132190221
184160 0.05312051445273819
180640 0.053010413926073044
184920 0.05291592938138948
179160 0.05278068632550342
173640 0.0532879795982852
176480 0.0527322436918005
185320 0.05271482059716195
180040 0.052715336304347105
182520 0.05292822378172362
174200 0.053371886986324314
180120 0.05332603993330669
179920 0.052993330297146465
175040 0.05332781490386574
174560 0.05349380347928872
175840 0.05306854325470106
179200 0.05309675161556729
181760 0.05297937429055584
181800 0.05294475947768361
181880 0.05292204117483146
183720 0.05295699020366623
182200 0.05302568381793463
179400 0.05329099370390824
184560 0.05309947007210624
179600 0.05289183369660017
176960 0.05289198139048254
170240 0.05360339016961132
180440 0.05281858982030166
179120 0.05297424196992243
183400 0.05317492793662625
180400 0.053022916873185534
181200 0.05330642334934787
174600 0.05380894772144261
170520 0.05375829661647052
181920 0.05336500573346809
177800 0.053163180665765856
183000 0.05249405157502509
169520 0.05350785576041836
174480 0.05335080934855423
176760 0.053234615416186314
177240 0.053073764171883364
171800 0.053244908396106995


==> figures/tikz/data/final_error_b20_L6.dat <==
x y
66080 0.06861925076573618
71320 0.06709913636107573
58040 0.07116541697115453
84880 0.0634272898130806
90160 0.0625639053910639
77440 0.0656329140454228
75720 0.0659327187186762
66000 0.06855779910287733
91080 0.062334335526294596
65800 0.06751721973404097
76200 0.06545303337668622
73680 0.06650652432683013
65320 0.07031316628722516
63040 0.06867358053704853
57160 0.07082917820209293
74280 0.0668515596662853
86880 0.06320776801163541
67640 0.06751748615984535
82320 0.06406392597409499
63680 0.06799705084027723
86680 0.06388958928345255
80000 0.06516589327051828
95040 0.06278641100992122
74600 0.0665503327350918
76400 0.06517269589454902
55800 0.0705874733970882
66160 0.06838633130333371
72800 0.06563124795030051
62880 0.06924475232215398
71000 0.06712604965096142
81240 0.06497662768701969
64000 0.0697998480759992
60600 0.06945290602446927
81680 0.06450596471786932
85600 0.06448983220561488
78080 0.06536931349863831
90600 0.06284385223220948
74120 0.06660337396288121
81680 0.06500532856768972
67640 0.06866577281447493
79480 0.06477617111994939
81960 0.06496792236794816
85960 0.06418661494825714
85160 0.06388049413412716
82960 0.06483989336730543
77720 0.06546449540524103
84200 0.06392837617561328
87840 0.0627855419032004
55640 0.07171341840093656
88160 0.06285580159874146
53080 0.07357349290555289
79680 0.06490238785321292
79840 0.0657482078852441
93040 0.061772818591053734
63840 0.06843619151715392
84560 0.06282241671488406
70600 0.0673678224594046
73280 0.06608968563250539
78560 0.06573655349709268
83720 0.06404141461646151
75840 0.06610080868331042
84160 0.06386869180237459
50520 0.07361440163698926
71240 0.06714077521699094
81120 0.06399699172585506
72080 0.06721027646193288
69880 0.06769789268195538
83760 0.06363461484019957
84480 0.06451065342546733
82600 0.06494948894748714
67680 0.0683240514101221
89200 0.06350314421708268
53600 0.07329537946922064
74040 0.06579187764696372
81040 0.06427261130238947
80320 0.06447918400259511
81320 0.06520782991677147
82840 0.06441473766905305
60240 0.07052467625802161
65720 0.0689554365260836
82240 0.06563477407020579
89480 0.06335113406299686
86280 0.06319782255034413
79800 0.06611475629725728
76040 0.06605736784218671
64280 0.06874709903758137
69200 0.06718841855239005
74920 0.06578964550502675
86080 0.0632888027895792
88760 0.06294710183021836
66520 0.06719009239312392


==> figures/tikz/data/final_error_b20_L60.dat <==
x y
145280 0.05634892232417422
149000 0.055229197173250304
160320 0.054727089350146474
151440 0.05510852031865572
154920 0.054465730984324355
159400 0.054057080062183176
158480 0.05464921594968067
146520 0.055731195495537914
144680 0.055545591513511704
154840 0.05461216859827247
140040 0.0558859843391836
153960 0.055263302231067
158920 0.05516761088643245
152160 0.05503145902544936
149000 0.055045510547218256
157840 0.05485615978419424
146640 0.05526154372856976
159640 0.05397870905815631
152840 0.054976689761838754
151960 0.05459204345551064
163680 0.05424805052769373
152360 0.05498587625848942
157440 0.054801340650520246
142840 0.05616162082759035
144560 0.05535523323165231
148840 0.05483009846974538
156920 0.05483064976580702
159880 0.05405966695384732
149880 0.05556520637273805
154080 0.05505324166711183
152920 0.05492793328396737
150240 0.0557693555493007
150480 0.05506920581744708
159360 0.05439335592049538
157440 0.05519291105001894
164720 0.05415191594487479
160400 0.054395193208300954
144920 0.055861216908165826
157600 0.05496752156573769
162680 0.05420333392424747
152120 0.05488460631127994
164920 0.0540694068804399
158200 0.054757073703670923
136080 0.056571311322211944
155880 0.055301419871870754
140000 0.0561515129828787
155520 0.054721310899211346
144400 0.05543454084527619
157120 0.05462151411288799
149000 0.055526265157438276
143200 0.056484841352775615
166680 0.053962346258005514
159400 0.054706802248635306
130720 0.056727515502126145
148720 0.05536173532216524
146480 0.054898370771843404
152160 0.05513713575122684
145720 0.05520988292113967
150680 0.0552965101919958
156680 0.05447918216643755
156520 0.055026831399011746
139080 0.05620744169647626
151640 0.055102193398291574
158960 0.054541645398484016
132280 0.0565835850152962
158200 0.05471645575037022
143080 0.05623131619438604
147120 0.055462057268175546
152960 0.0551140035513998
147400 0.05578239937208632
151400 0.05526374783254343
156240 0.05496783708060258
164720 0.05446672507640633
143200 0.05579240341414633
144320 0.055484958113189105
153600 0.054769482705027586
146520 0.05559456280234697
143280 0.055651712177973954
160840 0.05478547186791478
155720 0.05499926474307064
153240 0.055326333581262696
150520 0.055574945585454325
147000 0.05555225663205421
161120 0.05484135373912723
148120 0.05550827927461057
149400 0.054938371328024004
151840 0.05480583103549735
152480 0.0548194753658211
159160 0.054376518595956755
151120 0.05504551842830004
148760 0.054879195823646254


==> figures/tikz/data/final_error_b20_L7.dat <==
x y
82960 0.0644977859932206
71360 0.06709913636107573
94320 0.06305964476815096
84920 0.06344221564704727
95400 0.06163232781292928
92320 0.06239488097493207
78520 0.06532252828649174
71520 0.0674390181073179
91600 0.062262155149352016
74960 0.06555995360387627
98240 0.061090218780749994
78200 0.06563685772005691
101280 0.06256515244786745
102080 0.060934030082603556
92920 0.062339213430780735
74320 0.06685243334573393
107200 0.05984663772055175
85520 0.06377748324562885
82360 0.06407631858562746
89960 0.06220502173332163
81560 0.06477268968369293
93160 0.0626402134745409
95760 0.06270836472870148
101080 0.061493807483584635
76480 0.06515622549686215
55840 0.0705874733970882
97960 0.0618448776071224
72800 0.06563124795030051
62960 0.0692153143546293
71040 0.06712604965096142
87240 0.06380112554203878
85480 0.06457178281998117
88200 0.06333419262004641
81720 0.06450596471786932
85640 0.06448983220561488
89080 0.06334208682036005
103360 0.06083449629005338
92920 0.06267778134854732
101840 0.061323715982008316
84640 0.06452620871886472
79480 0.06477617111994939
81960 0.06496792236794816
86000 0.06417640646289356
84000 0.06418676612303656
83000 0.06484671163267113
91520 0.06271244212852638
91320 0.06238183769069115
93200 0.061946174779105946
90320 0.06318159177592125
97600 0.061410663058577356
98520 0.06208607055975414
87560 0.0635264135783318
79880 0.0657482078852441
93040 0.061772818591053734
89280 0.0628651610071277
78040 0.06431358313031174
70600 0.0673678224594046
73240 0.06608968563250539
78560 0.06573655349709268
98880 0.06122634629126361
81080 0.06507534579938598
102920 0.06057683536615345
69400 0.06783029752991936
81640 0.06444320833037288
81160 0.06397102134938017
99840 0.06142909525129804
99240 0.061837589927430874
93080 0.06221800670574442
84480 0.06451065342546733
97240 0.062065899749985845
94960 0.06234583346133074
97200 0.06206947684092294
84120 0.06523619463764736
94040 0.062081609891551294
81040 0.06427261130238947
80360 0.06445966130381585
81320 0.06520782991677147
90000 0.0630030121128684
60240 0.07052467625802161
65800 0.06897377979208753
94240 0.06323823338272803
88160 0.06355861208146847
93720 0.06201739898287866
89920 0.06419568580853555
94000 0.06260153280514433
74680 0.06608805154635966
86160 0.06357723057137983
74960 0.06578964550502675
103400 0.060589367553103735
92080 0.0625069113575895
75400 0.06517484486614007


==> figures/tikz/data/final_error_b20_L70.dat <==
x y
145440 0.056327386652553504
163160 0.05407080252156993
160520 0.05473803090519805
152280 0.05507891855180239
155200 0.05446619488571877
159800 0.05403004872187498
160120 0.054443125683170474
147200 0.0556721874339229
145120 0.05550626873427297
155760 0.05452681922870234
140400 0.05585416449157469
154440 0.055225617926178916
159320 0.05514281795018614
152240 0.05503145902544936
156960 0.05443287582510383
157920 0.05485615978419424
151080 0.054876238926715046
160040 0.053958202491465955
153640 0.054949269622417876
152680 0.054568274775436056
166360 0.054013719183153695
153160 0.054902232537406684
165560 0.05413001922670096
142840 0.05616162082759035
145080 0.055294267313933214
149360 0.05480427672588701
157320 0.05482832481939652
160320 0.054004092624504695
150200 0.05554833608235508
154080 0.05505324166711183
153440 0.05489981506595783
158560 0.055011427414528025
162000 0.05392108217829515
159600 0.054368048946485024
157840 0.05515290686023583
165400 0.05408683218243915
161000 0.054339859018258635
145200 0.05584189609471029
161920 0.05453643831521176
163080 0.05416599759944956
162040 0.05409941371667491
165000 0.05406600386306357
158520 0.05474165405687756
136520 0.05658033730860145
163320 0.054692956672131
140000 0.0561515129828787
155840 0.05473514922688867
144800 0.05538795326048256
157440 0.054590161479668664
150600 0.055415482314480284
143640 0.056433961150548
166560 0.05395121230506646
159840 0.05471217862024129
130920 0.05668800531960117
149120 0.05530569481037033
146840 0.054844556677008036
152320 0.0551175462332629
159560 0.05409797643316079
151240 0.05528499219549555
157040 0.054478718986337625
157480 0.05490877443567741
139480 0.05616792678683623
151960 0.055106450851473934
159480 0.054505324920163856
133120 0.05645588381023157
164080 0.05420810069736772
164720 0.054171250982780174
147880 0.05535863783120852
159280 0.054607376983165506
151040 0.05544908721265171
151760 0.05529017496420493
156400 0.05494043621063001
165120 0.05443152469237437
143320 0.05582410549502992
144840 0.055451036188504485
153680 0.054769482705027586
166040 0.05383182054377711
149280 0.05521465623983253
161040 0.05478877462865457
156320 0.054949283303220964
153680 0.05532077641783531
150880 0.055542427037687
147200 0.05551697631464681
164640 0.05465123168879474
149000 0.055398673706035656
149680 0.05492929555221734
154800 0.05461368796489933
153080 0.05477385554336084
155240 0.054776503471266565
155520 0.05470883997545662
149200 0.05483578831546361


==> figures/tikz/data/final_error_b20_L8.dat <==
x y
91960 0.0630935913399177
71400 0.06709687842606744
94360 0.06305964476815096
88240 0.06280540535357405
102480 0.06062172134999043
103400 0.060383361982114615
84080 0.06421165969527615
87800 0.06334387946493832
91640 0.06225448454370055
75000 0.06555995360387627
98280 0.061105778653654415
84600 0.06402455792933856
102080 0.06244848587662942
102040 0.060934030082603556
98440 0.06138212881994081
74360 0.06685243334573393
112720 0.05906798700729506
101600 0.06056415527468581
105080 0.06058385221847899
94280 0.061585126876099724
93600 0.06282330304012182
93200 0.0626402134745409
99320 0.06208345945281848
101120 0.061508654195119146
76520 0.06515622549686215
99200 0.06068760788284184
97960 0.0618448776071224
72800 0.06563124795030051
93280 0.06267128682477768
94680 0.06232825495024537
87280 0.06380112554203878
85520 0.06457178281998117
88240 0.06333419262004641
81720 0.06450596471786932
85680 0.06449327642622177
89120 0.06334208682036005
103400 0.06083677740800141
93440 0.06261568280232367
101880 0.061323715982008316
92080 0.06293893031492091
86400 0.06365532858298142
82040 0.0649806800252567
102880 0.061224458594849825
94880 0.062136147130487755
100760 0.061654606163096204
104320 0.060886065036402065
104360 0.06041660918418365
87920 0.06279830882946985
90320 0.06318159177592125
97720 0.06139154522959853
98640 0.06208111903542939
101080 0.061127347509811115
116760 0.059185474966875234
97400 0.061029960484085516
98880 0.06135117635981439
78080 0.06431358313031174
70640 0.06736768607347583
73280 0.06608968563250539
99200 0.06165662207874758
98880 0.06122634629126361
81120 0.06507534579938598
110480 0.05969241502127697
79720 0.06549065028098969
81680 0.0644183539563885
98280 0.06093083817356292
72160 0.0672098768816393
101560 0.06142566309997672
93080 0.06221800670574442
98000 0.061882727464650275
97280 0.062065899749985845
105480 0.0605409496743358
109760 0.06006869350878786
91280 0.06360951236053633
108800 0.059630603508511744
99760 0.060687777060865526
94000 0.06203016861616104
81320 0.06520782991677147
90000 0.0630030121128684
94080 0.06273806029049117
87120 0.06443929745020395
94840 0.06318202894604634
88160 0.06355861208146847
93800 0.06197845923629616
110320 0.060592415792276276
94760 0.06249910262301063
74720 0.06608805154635966
86200 0.06357723057137983
78960 0.06502445376694765
99800 0.06112065991700041
92120 0.0625069113575895
75440 0.06517484486614007


==> figures/tikz/data/final_error_b20_L80.dat <==
x y
145800 0.056352721219795676
163440 0.054027516389800835
160960 0.054717775784868736
160760 0.05432396263424456
155600 0.05441947440570546
160120 0.05402146571015011
159160 0.05460161355044879
147600 0.05564143999967008
145760 0.05549432906765364
160840 0.054194184261032535
140400 0.05585416449157469
154880 0.05518335944358821
161080 0.05499666764410239
152200 0.05503145902544936
148960 0.05504237500447317
158360 0.054810708015441856
151480 0.054845568267357064
160360 0.053971928451228585
154040 0.05487810124771631
152880 0.05458199992586953
166320 0.054013719183153695
153560 0.05489104325296177
166280 0.05410172081019247
149360 0.055489711269851125
158840 0.05420750752323571
149640 0.05478491133358162
157720 0.05478300692598645
160800 0.05395668360785526
150600 0.055551048066467226
165720 0.0540224869880445
153720 0.054840496701638396
160120 0.054849356080480624
162280 0.05394764684095868
159600 0.054368048946485024
158160 0.05514304353183902
163800 0.05423207824246249
161240 0.05432176590984386
155600 0.054988166581748696
162080 0.054513070066825216
163640 0.0541207697728478
162360 0.05404997808068252
165080 0.05405158368478025
166160 0.054123826144038045
172120 0.05337995529366677
163760 0.05462569628402369
140400 0.05610904933606145
156240 0.054661281505457765
159480 0.0541365319967322
157560 0.054590161479668664
149800 0.05550409403259045
167560 0.05436987183202197
166600 0.05395121230506646
160040 0.054680914522657886
131240 0.056707426665320915
149480 0.05528021444051533
156080 0.05416315569921516
153080 0.05506508097712911
160000 0.05409610886133811
152920 0.05510700835219756
157440 0.05441812774744783
168360 0.05404482376074198
139760 0.056152054664208396
152360 0.05508962316179991
161560 0.05432018034220405
132440 0.05659294840167796
159760 0.054615430059206854
142840 0.05621825759392477
148720 0.05523776426043792
159760 0.05454236613185589
151160 0.05542978287735533
152560 0.05523708331678107
156480 0.05494043621063001
169120 0.05407570059538639
165760 0.05377746679566933
145080 0.05543457398529657
153320 0.05478218368595383
165960 0.05383182054377711
144840 0.055555848162642474
161160 0.05478137771739979
164440 0.054192794985886264
154080 0.05530976746442767
151360 0.05543462632990863
147360 0.055485600568872875
164840 0.054670655325025054
150320 0.05530200625906922
149960 0.054908492366063245
155240 0.054572394214591396
153280 0.05478025601093266
159760 0.0543990435491443
155680 0.05471637518672061
149600 0.054857926357606446


==> figures/tikz/data/final_error_b20_L9.dat <==
x y
92000 0.0630935913399177
91600 0.06282489242026436
94360 0.06305964476815096
94880 0.06181319742932322
102560 0.060599699734822904
103520 0.060376881475845134
84120 0.0642184327897299
87840 0.06335510870714248
91680 0.06225448454370055
101160 0.06070654411513945
98320 0.061105778653654415
99840 0.06153768471172717
112040 0.06072513068920793
102080 0.060934030082603556
98480 0.06138227259737437
98000 0.06183813376983583
112760 0.05905779533271776
101640 0.06056415527468581
105360 0.06056978783072384
94320 0.061585126876099724
116040 0.059160936887616304
114320 0.05907383082708607
100440 0.06198101085602968
101160 0.06150989457381835
101480 0.06064843763536358
96520 0.06116902508840312
108600 0.06040058067102248
72960 0.06561136314813407
96320 0.0622546483809806
94720 0.06232825495024537
87320 0.0638203131943018
105720 0.06095490493593874
88280 0.0633135109038026
93120 0.06226175909734676
105280 0.06110817024738022
97680 0.061843327863599376
103480 0.06084396361848505
98360 0.06170394819199973
101880 0.061323715982008316
98480 0.06169265380116225
94200 0.06218325326939851
102880 0.061106887276837545
102920 0.061224458594849825
105040 0.06054131497516696
107000 0.06049254897834559
104360 0.06088273260832036
104360 0.06041660918418365
102160 0.060608961574933215
90480 0.06318913078505375
97720 0.06139154522959853
98640 0.06208111903542939
106600 0.060304528365912866
116760 0.059185474966875234
105840 0.05981588782504687
98920 0.06135117635981439
84720 0.06282824360980806
103640 0.06091111926938957
73280 0.06608968563250539
99240 0.06164981580220128
98960 0.06123621286481243
100640 0.061667670762952057
97600 0.06157019323996495
79760 0.06549065028098969
91800 0.06260298382139824
81120 0.06399699172585506
99920 0.06142909525129804
101560 0.06142566309997672
104520 0.06030405436132652
98000 0.061882727464650275
97320 0.06208294188595771
105480 0.0605409496743358
114520 0.05941123453663635
114320 0.059882370630833244
108840 0.05963262255773075
103720 0.06007646284952889
94040 0.06203016861616104
109280 0.06008867764379657
94840 0.06208641821689703
94080 0.06273806029049117
86880 0.064425095122151
94880 0.06318202894604634
95600 0.06232889846746694
93800 0.06197845923629616
110360 0.06058898810050288
110920 0.05962046151974223
80560 0.06477993859913274
86240 0.06354015903434757
89760 0.06306367192367819
106160 0.06029863791907438
92120 0.0625069113575895
77520 0.06472793014698829


==> figures/tikz/data/final_error_b20_L90.dat <==
x y
145800 0.056352721219795676
163480 0.054027516389800835
161320 0.054709868651298656
161200 0.05424690796531922
156520 0.05436132034387684
160560 0.053991874025841456
159520 0.05452738103518277
157360 0.05482862767773712
163600 0.05401316008232427
160840 0.054194184261032535
140360 0.05585416449157469
155160 0.05518881614673594
161960 0.05492272900545298
152240 0.05503145902544936
149120 0.055049922266020984
158920 0.05476764859239745
151760 0.05486009007964146
160640 0.05398347697556607
154680 0.05483085596796537
151520 0.054619211079696715
166400 0.054013719183153695
167880 0.05370104970108089
166320 0.05410172081019247
149760 0.055470431357350435
159400 0.05420190720223664
149960 0.05475375465705037
158160 0.05476333075025447
161040 0.05392983253761705
171520 0.05375756056762736
165760 0.0540224869880445
154240 0.05483653240579782
168040 0.05419104735381694
162440 0.053923628808389946
173920 0.05316763041352429
158640 0.05509584095990872
164240 0.05419593483413715
162120 0.054259077210963076
147000 0.055748103985714406
162520 0.054511737696230626
163840 0.05412673059854224
169600 0.05357345719956906
166720 0.053892351361946166
166480 0.05415916268455694
172320 0.053353070248586855
164080 0.05461923201260847
160040 0.05441764663647069
156600 0.05463099807701929
159800 0.054140137165410024
158280 0.05451873386257618
150120 0.05546514140583027
175680 0.05363048478522981
166760 0.053962346258005514
160200 0.05469677475178768
148160 0.05506880952651163
157840 0.05452533134813217
156440 0.05416412077815652
155240 0.05481820973100707
160440 0.054061194757943555
153280 0.055101063543209254
157640 0.054418673959516044
168520 0.05404424277666961
162200 0.05427062525620464
152400 0.05508962316179991
161560 0.05432018034220405
132440 0.05659294840167796
165000 0.054147152105804834
174000 0.053432782721775
149160 0.05521514376955446
160040 0.054558993938651545
151560 0.05542870233139898
165880 0.05416215483158361
157000 0.05493956147794993
170200 0.054004210395292594
165160 0.05383947413099938
145640 0.055354935962671374
153680 0.054769482705027586
166120 0.053825616493085995
144800 0.055555848162642474
161720 0.05469644122383146
164640 0.054178345263257835
154440 0.055254400618278375
151920 0.055446808358526695
147560 0.05551493429423149
165160 0.05464607846746682
150360 0.05529988544487264
150680 0.05483480279397218
155520 0.05454067031190859
154240 0.05471746424704608
160360 0.05432912625014987
161640 0.05417116145843031
150880 0.05469466657231101


==> figures/tikz/data/final_error_b20_full.dat <==
x y
833048 0.05475363252173922
738512 0.05571537364238142
725786 0.05609275626326052
692456 0.05573023266513027
710636 0.05566977460138093
707808 0.056019816987606975
716696 0.05590173819087957
722756 0.055985877073171764
700334 0.05559718461247811
721140 0.055833327715577696


==> figures/tikz/data/final_error_b3_L1.dat <==
x y
2598 0.13591104041651023
3690 0.1274686273682055
2922 0.13339470607844894
3696 0.12809166624155716
4230 0.10907491500494994
4266 0.11185533246729193
1662 0.1584894971854889
2844 0.1379607003310412
2568 0.13931834245788416
4188 0.10841239011284211
1980 0.14446982419584295
2292 0.14961861465337803
2796 0.13642892564290493
3408 0.13524793142216218
1536 0.16029494440401545
3330 0.13215079637322663
4788 0.10427681473244468
2454 0.14552276007208453
2256 0.14541806334603433
3426 0.12944161243607832
1872 0.14242980147509546
2352 0.13796111517103296
1920 0.14399252919139027
4650 0.10148211725883033
3306 0.13106462024090546
4572 0.10280706689056308
2616 0.13819637140605123
3948 0.11799856113582324
3684 0.1313287342624841
3924 0.11412954171677446
2526 0.1367603070679401
2988 0.1346443465419034
4368 0.10034598832542727
1728 0.15051575635066988
4182 0.11541166293511274
3066 0.13277713728583154
3408 0.13616976979344567
4020 0.1140165665795304
3066 0.13063007096458135
2712 0.14096509249901595
3654 0.12895194410886215
3894 0.11485213008820101
2094 0.13942293174580805
3582 0.1312900499968584
2544 0.13879149886127035
3666 0.1310237850733924
2106 0.1472984915815725
2808 0.1322957012719409
2388 0.14824976275094556
2880 0.13911876884814398
3108 0.13580891610455748
3858 0.10884834124383261
3618 0.13088758917172563
2418 0.13964004305274405
3678 0.13666809258084656
3444 0.12883131859996763
2928 0.13587329406700488
2160 0.14431953041857234
2214 0.14435332815533453
2466 0.14648904452582792
2490 0.13803680990575196
3792 0.12593890008369313
2640 0.13720357008435308
2898 0.13726988365600806
2220 0.15051009167976626
2940 0.13322541476039917
3552 0.13124388681463686
3690 0.12638008742426404
1740 0.14470268563708566
2490 0.13713450342156527
4794 0.1047062161052254
2706 0.14040639923677453
3324 0.12986148026830902
3372 0.130606385043516
3678 0.13355271200571808
2970 0.1407857232195092
4518 0.10304843839320357
4398 0.1088742658370495
2286 0.14459022459669058
3144 0.13994707113537083
3996 0.11783125147717197
2550 0.14025640787192956
2562 0.14574622780804025
3276 0.13519423191528027
2604 0.13751412311069253
2430 0.1316561731810432
2802 0.13977573630237022
2676 0.1354098697794565
1716 0.14728085462786478
1950 0.15338074348175718
3660 0.12854462060036145


==> figures/tikz/data/final_error_b3_L10.dat <==
x y
8370 0.07500205035581174
6456 0.08696511581538875
7572 0.07869939087850511
8460 0.07777399127803872
7026 0.08082242833100674
7152 0.08695408951332005
9072 0.07675480890396523
6036 0.09195517238111074
7398 0.08358757289856997
8166 0.07805735814254813
4200 0.11662575919773539
5622 0.09414796268222829
8802 0.07743048027223066
5316 0.09288890642575122
10404 0.07146969840751072
8142 0.07966658667691111
8238 0.08012377345726956
9474 0.07723406515495651
8778 0.07709077164652788
7932 0.07885427001181182
6744 0.08610345858349422
6762 0.08751778464948813
6138 0.09257931671582935
7476 0.08068470461909462
9852 0.0727836726289223
7866 0.07885593012879613
10038 0.07271189704751654
9312 0.07331810660859878
8676 0.08090266554100758
7872 0.0779968890466444
8658 0.07635572871818669
6516 0.08617684900764203
6576 0.08382804515189608
7758 0.08175988920069181
6546 0.08787187563330938
9996 0.07257717830051096
7470 0.08233421575049617
11076 0.07057189884227583
7812 0.07952555098215028
6534 0.08824074317848057
8760 0.07444475729970397
9444 0.07431923485565634
7452 0.08048686701910444
5466 0.09673951128682845
8868 0.07810873078211565
8874 0.07815753482621263
9000 0.07383982507807578
7764 0.0784124940373308
7272 0.08172992457827077
10380 0.07429186471275956
7554 0.08182966502154863
5268 0.09591627570815041
8688 0.0766245267668021
10248 0.07087190802621962
9336 0.07603276446233485
10050 0.07151247870763108
5916 0.09233325402397442
7770 0.08348124415079858
7968 0.07734830588179009
5562 0.10192700820948898
8826 0.07519675259820868
7680 0.0773437103970116
7320 0.08188851157023816
10830 0.06818809008731377
8598 0.07470999024786389
6570 0.08692581785543382
9744 0.07344479485123195
8172 0.08074741713936352
8124 0.07818743808689604
9096 0.07535853664583671
8850 0.07599607191753874
7836 0.08068152127367155
8238 0.07859755001509672
6606 0.08093363570743169
7794 0.08027473965068799
7896 0.07993203286551329
7482 0.08353615068882927
6600 0.08251507456230318
5940 0.08997919673420723
10374 0.07408346136286142
6624 0.09028277802328488
7308 0.08289365072887188
8634 0.07338769674874429
7302 0.08890646739366492
7548 0.07914759773188436
9258 0.07598533982250907
8322 0.07844536715003808
6594 0.08167650458013713
7650 0.07633391067817681
5832 0.08718832304542885
9888 0.07310987327969672


==> figures/tikz/data/final_error_b3_L100.dat <==
x y
29124 0.05284600877473405
26448 0.05507740441212521
26952 0.05323505125538815
25404 0.05543041392016347
23082 0.05632321305225841
30426 0.052051638253676424
31320 0.051858315304864386
26568 0.05398353607222202
27456 0.054080575589506526
28800 0.053143250876881855
23724 0.05769854678603546
21492 0.05820771651532437
27798 0.05340331458079431
19494 0.05995006910804069
27774 0.05417979153664139
28758 0.05380066908895988
25926 0.05582032070987429
30348 0.05335192663449491
23454 0.05736280378494667
25626 0.05534225140174863
25218 0.055126048348192416
27396 0.05419358968894966
23178 0.056244008074708245
21774 0.05753729655793367
29412 0.052723504095467257
28452 0.053236515326421936
26058 0.05501439829727342
27006 0.05306258077967568
25668 0.055301790203383924
30672 0.051659810648981855
25212 0.053907091644029535
26952 0.05490332121572406
24048 0.055180443400147494
27222 0.05299910449409917
27774 0.0536760773499917
26178 0.05347865551258992
28986 0.05261180327227635
25836 0.05487080472203521
26148 0.05472809277444979
26364 0.053502156270360875
28812 0.05303344690242217
31512 0.05130838108577832
28362 0.0543835476559441
23184 0.056374894624875674
23178 0.056797403622662855
29388 0.052938170777170286
26784 0.05403671411008121
26274 0.05405854893119159
27600 0.054426531671328555
22764 0.05863607128469152
28584 0.05392771126086104
28746 0.05398952945836152
24522 0.055680850333864225
28854 0.052738558657877854
24552 0.05559219201366041
23424 0.05720258260421762
24252 0.05445470835409364
29010 0.05313106995414834
25800 0.05484571673292107
25662 0.05668933663005685
29058 0.05312264975959652
18846 0.060176695889675114
20358 0.05866741444428113
28524 0.05209829953713628
27192 0.05260348491066961
28872 0.05289668333958117
25308 0.05549142033688004
31056 0.05228433670912334
25662 0.05427819913802569
25698 0.055181467554942555
27366 0.05443982341442567
22626 0.05599958974373696
22866 0.05614907433261832
23604 0.055550931614327954
28680 0.05327237782154173
21384 0.057838085482835366
28398 0.05267980414847511
28488 0.05249130029580148
27390 0.054420288578694784
27816 0.053894310070871754
29124 0.053880150546294
25464 0.05508386517969014
27546 0.052950123524169966
26070 0.056020631920262486
25074 0.05492418850303261
28458 0.05342506610143382
25734 0.05530499178801561
27252 0.05308838225921828
28794 0.05208917754607649
29082 0.052278875448994094
27960 0.05204584357020555


==> figures/tikz/data/final_error_b3_L150.dat <==
x y
30318 0.05244315898782476
31578 0.05286874658275478
27348 0.05305759786609069
30732 0.05213961566197169
31290 0.051008681822851044
31632 0.05157474135841392
32370 0.05153966709891173
29112 0.052568088039194806
31770 0.052144236330406046
30420 0.05250783442012073
35358 0.05076247943475997
26286 0.05460367533797679
34206 0.05015062989923212
31026 0.051910378817157064
28476 0.05368762007247094
32160 0.05221164862008254
28716 0.05412063276823657
30468 0.0532656700813723
23754 0.05739903458052984
29340 0.05305523371660787
30360 0.05234588482830823
28062 0.054133915788752617
27414 0.05375650129046767
30750 0.05273169691234454
32508 0.05154265302675081
28926 0.05299694391721626
31626 0.051990532990288496
32478 0.05027066693328811
31938 0.051828161982287395
30846 0.05161871737418568
25386 0.05383262750466347
30420 0.05302185545552803
31482 0.051343000574736446
27402 0.05300219795174572
28074 0.05363890689121327
27978 0.05300029635059679
30474 0.05205869873134666
25890 0.05486856593690274
28560 0.05317544695567955
29970 0.05164323091810715
29064 0.05294161585830987
31716 0.05118132956009313
28686 0.054327754567788766
22956 0.05632317578357537
23484 0.05671881724088618
31446 0.05251890227285253
30036 0.05298064740506417
29436 0.052464020223211734
31734 0.05223437446039745
27984 0.05487910155463913
28512 0.05403990038702972
29070 0.05387083816776156
24774 0.055709532144743924
30912 0.0516140797393125
27594 0.053968364941288385
29562 0.05348046789964073
24270 0.05445474402415123
32034 0.05164305142379311
25986 0.054897866274658126
29886 0.0537524160922399
29196 0.053103539403426395
26838 0.05408509886691033
32490 0.05069750783114722
29262 0.051814846382218394
27324 0.0525966513857564
31038 0.05180142318121137
25314 0.05549142033688004
31752 0.05191096039340158
25962 0.054211788830543804
26682 0.0544447421720261
30966 0.05250898118752296
28194 0.05323069804201142
27564 0.05314159029607798
28482 0.0520465295595282
28914 0.05310790523097525
30636 0.052620331180689504
33558 0.05018874731174072
28758 0.05243545292241583
29982 0.053182424767293505
28068 0.053873684602206
29202 0.05373130284927607
25728 0.055062646403548444
28278 0.05248945964122374
29184 0.05433635583584474
31344 0.051768281156170194
28614 0.0534140244752198
30078 0.052595275638498855
27222 0.05308838225921828
29964 0.05166564626380576
31146 0.05138390963399706
28812 0.05185120725517506


==> figures/tikz/data/final_error_b3_L2.dat <==
x y
5016 0.09207450853429251
3774 0.1262885694988281
5022 0.0955285990390181
3696 0.12809166624155716
4230 0.10907491500494994
4302 0.11180634406563461
3948 0.1256744681199535
4440 0.10805361114117958
4494 0.10919141383550644
4626 0.10276762450480381
4164 0.1166676687623846
5154 0.09704624416258045
4020 0.11663476848929873
5154 0.09289895495120334
4470 0.10588050912813367
4218 0.11947457635184715
4968 0.10018719326014616
4308 0.11850921546330671
3192 0.13939134813466209
4902 0.10429132082672954
3942 0.12192345891822519
4656 0.10446764032776865
2166 0.14285203392054452
5094 0.0937916968057319
4182 0.12023911424795725
4572 0.10280706689056308
4716 0.10591146585576787
3954 0.11799856113582324
4746 0.10925844851074273
4680 0.10057347525993615
3486 0.12840841606889464
4470 0.10875378044673906
4470 0.10054905010375725
4788 0.1077082747600896
4920 0.10179020661474347
3672 0.12730574960715663
4860 0.10224093755688086
4326 0.11041443163330476
3636 0.1270581951138416
5124 0.0935836042249458
3660 0.12895001503907597
3900 0.11485213008820101
4368 0.10814703519435753
4704 0.10208799578751762
4770 0.11115033205974767
3666 0.1310237850733924
3642 0.13274057189230654
4338 0.10624402588636396
4578 0.10452842311765423
2886 0.13911876884814398
3150 0.13588258577059242
4320 0.10210694481630914
3618 0.13088758917172563
3516 0.1322626835730461
5538 0.09436386069303737
4752 0.10365588889372304
4152 0.11369284811868104
4770 0.10887663351067813
4914 0.09589131631213013
5064 0.10565282297848122
4362 0.10774005261164661
3798 0.12593890008369313
5352 0.09368316416344181
5844 0.08366014835231116
4422 0.10595291318767362
4716 0.09951247802523785
3576 0.13133535944111502
4380 0.1139527386642457
5316 0.09401879067858004
3738 0.12031607460951411
4818 0.10473784663350506
2706 0.14040639923677453
4128 0.11379932266252576
5016 0.09367495149082998
4806 0.10303510386176233
2994 0.14084752434871606
4518 0.10304843839320357
5436 0.08824771309734378
3966 0.1240041569053444
4440 0.1109206735959373
4296 0.11143526237205939
4476 0.10513501853786406
2568 0.14574622780804025
5418 0.10002479366413564
4500 0.10315285390133874
4578 0.10189173035663333
4662 0.10414044957621896
5310 0.092142048815984
5322 0.08805674808505337
3654 0.13478508736880296
5292 0.0942067149243313


==> figures/tikz/data/final_error_b3_L20.dat <==
x y
13236 0.0649287850385571
15390 0.06456995844200096
14754 0.06390216875498883
8532 0.07773964917339708
14904 0.06364662148933375
11940 0.06950453413760778
12822 0.06875815844394874
13812 0.06650136752422776
11496 0.07139554544836016
13224 0.06970570269897682
10560 0.07301745290366543
11232 0.07132110474500335
15444 0.06441458652847781
11508 0.0685677740673263
13968 0.06579506609106016
15036 0.06366775581319511
11664 0.0708935619814892
11352 0.07222328408560966
11208 0.0718343615359539
12888 0.06674182443152855
10380 0.07250570746229765
12132 0.06867845815028906
14730 0.06574544562287533
12660 0.06740964169453688
11544 0.07096992676252828
12684 0.06900786969123228
13146 0.06596355103300314
11496 0.06870359718203532
13908 0.06673229115145855
15102 0.06433221181290892
13362 0.06487168940051022
17340 0.06134609661398192
11604 0.0687565106641607
11670 0.06992604305334073
16098 0.06473799987353095
15606 0.062032765511069655
11862 0.07011124273852506
17598 0.06118942771838676
13434 0.06714315465613013
12186 0.06831269973356502
12384 0.06723403962455976
9492 0.07429102316805258
9960 0.07337146279732111
14154 0.06556133505982735
14676 0.06537615249507263
15348 0.06488053204737433
13812 0.06465737765167336
12840 0.06606246059595056
8556 0.07600506861598817
10668 0.07362949477279777
10326 0.07294534865897527
14718 0.06552624141006955
13140 0.06736218328942238
12942 0.06753391859021544
14544 0.06552055292509484
10092 0.07153161850027391
14874 0.0631564194430291
7824 0.08360497593300088
12396 0.0678514858903336
15276 0.06601430506187649
10164 0.07231059502407929
14454 0.06440609020191808
15060 0.06396216028053177
11148 0.06806572867125968
11982 0.06694875037707133
6594 0.08692581785543382
13110 0.06698134501087584
12246 0.06833923612339168
15300 0.06360199319421328
11568 0.07086115244819073
9852 0.07399592362557272
12840 0.06677713945807402
14802 0.0656989603388726
15306 0.062414326135355545
13224 0.06694950245321177
13224 0.06753820451491833
15090 0.06506279787975303
12876 0.0670131393186616
11142 0.07105105227170432
14184 0.0662160595172327
14718 0.06659567386653266
18504 0.06033288864280697
9534 0.07229153300902966
11604 0.07184054692430136
11316 0.06844960784439909
12780 0.06817228827425761
13476 0.06725554830687944
8550 0.07754125443275099
14586 0.06405959553012308
12714 0.06803417702864417
10212 0.07253462351418671


==> figures/tikz/data/final_error_b3_L200.dat <==
x y
30636 0.052116922246267475
31578 0.05286874658275478
30234 0.05215532951817912
31032 0.052124161843556505
31410 0.05100611061562993
33894 0.05057171411550081
32064 0.051624321424270286
29196 0.05254850799742924
32160 0.05195469846947324
30756 0.05252073088939727
36366 0.050328953986201054
26568 0.05441454022198101
34506 0.050046056006017414
31320 0.051853857088094236
28476 0.05368762007247094
32136 0.052270116593635285
31524 0.05241193913346297
32424 0.05228503781620466
24054 0.05732818470856926
32790 0.05136836624872297
30678 0.05217455101200574
27996 0.05416339933477425
27684 0.05376572839476874
31056 0.05267614265052695
34902 0.050453239467849666
29130 0.05292816124473925
31878 0.05196361399627515
34350 0.04974821069701652
32598 0.051537624020343197
30960 0.05160438656515321
25320 0.05383539954896483
30462 0.053012518078313746
32388 0.05081211116512681
30240 0.05182983898857959
29574 0.05305392155989983
28398 0.05293056874544472
30804 0.05184588710312656
33828 0.050978835788823715
29124 0.053057049754199316
30084 0.05168549612696554
29358 0.05281716716008334
32076 0.05101066708123921
28890 0.05430979125276388
23268 0.056237554963075365
31110 0.052345278755562254
31680 0.052455203191876805
29994 0.05296232081842254
29592 0.052400333511125885
32346 0.05183522668976547
27816 0.054928690443583394
34794 0.05103650552133939
34194 0.051316886400457604
33330 0.05088622631050814
31320 0.051305905707720395
28050 0.05374444343194701
29712 0.05349554527014809
31368 0.05112806268435256
32352 0.05150506350834292
29718 0.052729282755456734
32820 0.05248279225547846
29172 0.05305537085946909
27216 0.053863207901097915
32778 0.050572917839070364
29178 0.05180008546796658
27606 0.052487376326003865
31134 0.05176757310105683
33144 0.051454234353382027
32358 0.05170841548011285
32544 0.05081993555892434
32922 0.051247847054840825
31374 0.052508946528920505
28230 0.05311262437810073
30774 0.05189891926148964
32670 0.050326483841837626
34548 0.05031030656425389
30936 0.052429410871813346
34608 0.049976149629295794
29040 0.05245901323585897
30228 0.05308134668455166
28428 0.0536028158907185
31668 0.052905393511640184
25986 0.0550692406192251
28458 0.05231336201596165
34818 0.051579975546484885
31356 0.05177767428238795
28914 0.05333443168737191
30402 0.052368185085066986
31812 0.050913470052365746
29388 0.05187970890674426
31170 0.05136412496469614
28902 0.05183994515422072


==> figures/tikz/data/final_error_b3_L250.dat <==
x y
30816 0.05203134005118382
35946 0.050857590867131555
30078 0.052218149433729676
35214 0.050679859114900215
31734 0.050802298081179136
34164 0.050489654690415095
32496 0.051535635066759566
29568 0.05234885912102883
32154 0.05195469846947324
35424 0.05028324690137014
36198 0.05033422410840265
33852 0.05091143128634443
34752 0.04995668818159537
32262 0.051516433176431314
28884 0.05363319296332821
36006 0.05014511359696636
31782 0.052430349538656
35304 0.05093992005427004
36630 0.05064822391342862
32856 0.05139409268718831
30960 0.052205792838115536
28110 0.05416414156201549
27702 0.05378777305596564
33900 0.05141296032055434
35142 0.05044142198072413
30168 0.052472092570072945
32244 0.051739528180464525
34512 0.04981035281000554
32568 0.05149846756881701
31332 0.051570193671304436
28548 0.05271121461395685
32244 0.05184130186041027
32406 0.05080861119814534
31566 0.05152541688321534
31488 0.05191338575509508
30132 0.05226843898442687
31260 0.05167398995764273
33906 0.050945439713598405
29394 0.053016193822294354
30354 0.05160811845900435
32556 0.051518173061775405
33822 0.05042026035546109
33078 0.05272190839851041
34770 0.04990477992636109
31380 0.05223798337417464
32046 0.05222472461335639
30264 0.05269788284208425
29592 0.052400333511125885
35526 0.05058508216912573
29016 0.054291131823666385
37086 0.050243534471337524
34542 0.05126770825772551
33630 0.05077662868922308
31674 0.05125413285413278
34446 0.05101413983651179
30042 0.05340610056959157
31440 0.0511008267845884
35256 0.05036670029257174
29784 0.05276343538505297
32868 0.05247699679531153
29382 0.05289294314278141
27588 0.05366276620146359
33066 0.05050107019148449
31824 0.050913297353640335
29340 0.05186823255782977
31608 0.051644495006431784
33444 0.05117529422754742
32568 0.05164667382606077
32838 0.050851187761827156
32940 0.051246240420871655
31566 0.05252299227294838
30414 0.05240601845498581
30864 0.051893743276454574
32670 0.050326483841837626
34674 0.050250366002089826
31236 0.05229493061863438
34476 0.04995457338440336
29088 0.052394866623416796
34422 0.0513964037448706
28686 0.05353046370147623
31998 0.052745295759869415
35478 0.05006053832127744
28458 0.05231336201596165
34584 0.051578163565881345
31458 0.051818446057582075
29436 0.05322115956645376
30678 0.05226558421327408
32094 0.05083342356288976
32766 0.05055005172151356
31254 0.051364821446245865
28860 0.051848475419569606


==> figures/tikz/data/final_error_b3_L3.dat <==
x y
5136 0.09207831922092785
4560 0.10796754370930921
5022 0.0955285990390181
5814 0.09117754858330378
4230 0.10907491500494994
4302 0.11180634406563461
3954 0.1256744681199535
4440 0.10805361114117958
5676 0.0932678644090759
4944 0.09975858742129935
4176 0.1166650613205506
5160 0.09704624416258045
4764 0.10604343377826549
5160 0.09283588213291889
4476 0.10586858211042854
5136 0.09988715346694961
4974 0.1001869679864922
4314 0.11850921075495524
5550 0.09513725764202206
4908 0.10427386359096223
3948 0.12192345891822519
4662 0.10446744430899371
5274 0.09631532125034657
5094 0.0937916968057319
6240 0.08869696420433092
4686 0.10087114928740595
5232 0.09737135714368668
4380 0.1113066752395057
4926 0.10673145361455862
5232 0.09149845472115585
5490 0.08831608486046746
4482 0.10887676790992465
4722 0.09748461710567295
4794 0.10769395108069273
5052 0.09986285086931829
5820 0.08738599249625913
5928 0.08900623751801526
4332 0.11045838686875882
3912 0.12347265480811205
5772 0.09105910556035537
3666 0.12895001503907597
4578 0.10859334221993276
6096 0.08691563574173117
5106 0.099280653794214
6864 0.08618609059985553
4458 0.10904484190932755
5052 0.1018587680649374
4344 0.1062836890468014
4782 0.0999642990096344
4278 0.11769845110331995
4614 0.11371345269563886
4320 0.10210694481630914
5064 0.09768434921141932
5568 0.08960823328680793
5256 0.09412283543111474
4830 0.10196364620125448
5010 0.0997502142844297
4986 0.10676979899598207
5100 0.09463785254283338
5106 0.10557571850185203
4368 0.10773042605695055
3798 0.12593890008369313
5352 0.09368316416344181
5868 0.08310367933162939
5982 0.08621802471905705
4746 0.09974732957175278
4920 0.10109429976824634
4974 0.0976682958564225
5802 0.08769425111603356
5598 0.09024189403752651
4818 0.10473784663350506
5142 0.09488960905079051
4134 0.11379658278319689
5304 0.09163761895352472
4806 0.10303510386176233
5724 0.08980949164920757
4518 0.10304843839320357
5922 0.0845565912403655
3972 0.12400415841605182
5712 0.09206572987207734
4818 0.10234724633842826
5262 0.0991974535588722
5364 0.09173483743044333
5418 0.10002479366413564
6006 0.08577734417434482
5940 0.08825027367939023
5388 0.0920205115920016
5472 0.09178401612785066
5322 0.08805674808505337
5808 0.08720193774595518
5298 0.09426572435895561


==> figures/tikz/data/final_error_b3_L30.dat <==
x y
13920 0.06485859604815973
15450 0.06458190154969323
14814 0.063833715652014
14754 0.06569864111799391
16500 0.0620414665000266
19206 0.05929036795322138
18426 0.06147702952740999
17046 0.06284521094918127
19230 0.06079779952296521
13284 0.06969155051867502
14964 0.06635793632808056
15150 0.06426878548786291
16158 0.0636945493505146
12450 0.06716113792577907
14028 0.06588106556653132
17004 0.062027971009869384
11724 0.0708733540376487
17160 0.06374081968416322
17154 0.06203947718815499
17118 0.061132765069602316
11280 0.0711511336545662
12192 0.06873767280491618
14790 0.06575700469090594
16776 0.061930903202107555
11568 0.07097044296125442
19296 0.06018853760795126
14904 0.06486625234507486
11574 0.06870552884717464
22368 0.057104388650912
15570 0.06394377491050558
17502 0.059773079585485306
19578 0.05939380303222243
14208 0.06527489761279166
16170 0.06256369666898193
16134 0.06484183396643993
15678 0.0621161588572552
15642 0.06420266173812586
17658 0.06123340202394157
17238 0.06272160208982516
16506 0.061175414775107004
15912 0.06315494857849767
12084 0.07048232504483891
16890 0.06227893405250911
19476 0.05898756745018928
15054 0.06545311125470447
15420 0.06481985549229388
14412 0.0640450325840102
12882 0.0660632599591914
13794 0.06604431595250891
15372 0.06601396504094867
16836 0.0636045222240968
17502 0.06218830322576447
17112 0.061965730014794204
22644 0.05634845046483117
16980 0.0627412443329875
16296 0.06305179207597687
17646 0.060090800024393404
7884 0.08339986967607099
14022 0.0652233119747773
18138 0.061851227929289036
17100 0.061743937901357904
14520 0.06443175620099183
15102 0.06409075196311034
16218 0.06122550916614575
12024 0.06693625855390127
18012 0.06075259119863269
15720 0.06356699318616267
17448 0.06183364630569798
15360 0.06366522392588943
11616 0.0709076400926388
21306 0.05775521098908515
18924 0.05913838787105649
15036 0.06564549810172286
15360 0.06235117799117591
17220 0.06231498310473883
20682 0.057872705598335045
15714 0.06424774747720365
14442 0.06434010790029035
16746 0.06290807594793155
21048 0.05832399209701923
19776 0.06096311447356787
18564 0.060386896869815014
12618 0.06645302619252197
20472 0.060347655955442545
12966 0.06683735758132509
13998 0.06639559597851712
14436 0.06597548652124305
14898 0.06361007435115942
17028 0.061363341837784774
16776 0.06253515859116952
19290 0.05839600118397583


==> figures/tikz/data/final_error_b3_L300.dat <==
x y
30966 0.05204982201257224
36132 0.05081439158531748
30138 0.052216274467922055
35484 0.05049871705744399
31830 0.050771222719447506
34404 0.050419052815465756
32532 0.05150867785580983
29856 0.05223143722421899
32424 0.051955963012975837
35694 0.05022852941922374
36276 0.050360509009336966
33774 0.050993766326624806
35046 0.04989578882617191
32292 0.0515649256128128
37650 0.04965455351862597
36330 0.05006988846326937
32256 0.05224029649780375
35460 0.05100290901818387
36132 0.05090961925135191
33072 0.05118012630972875
31158 0.052131927168547525
32442 0.05182090390756954
28392 0.05342749880694591
34080 0.05149110875330265
35244 0.05039812909532335
30390 0.05247948926637817
32538 0.0516790909201922
34860 0.04976824068813274
32844 0.05154237492092277
31488 0.05152609785264933
28884 0.05241592094644182
35436 0.05043982577276533
32484 0.05081435672128739
31554 0.05152541688321534
31812 0.051922320884527404
30336 0.05212728045194459
31374 0.051669961176599485
34260 0.05065820650963123
34314 0.05069210756505575
30636 0.05153878086529123
32844 0.05137027826319204
34050 0.050378094958309555
35058 0.051499868733627996
34944 0.049869657274783576
31662 0.05217306660326555
34674 0.05113640625133377
30384 0.05269098191420091
29982 0.05233416810190888
32598 0.0517656654199432
28416 0.05467165485984832
37320 0.050096584947734196
34770 0.051230425125194025
33900 0.050774558964394104
32832 0.05074339247649927
36294 0.050207968230070454
30234 0.05342405889614329
31692 0.050982729028728864
35526 0.05040667177911518
30024 0.05265312506681939
32940 0.052364538273630704
30192 0.052761945490006415
29790 0.052737491822388675
33390 0.050183466407207764
31872 0.0509066988374942
29640 0.051697825277960484
31710 0.05164736937061077
33750 0.0512203600744938
33606 0.051235639927147164
33018 0.05078624505979982
32994 0.051255555253884685
31734 0.05254052566808656
30690 0.052105317946144744
33366 0.0507009341169909
33210 0.05012255118756733
34764 0.05026116042639641
31392 0.0523030398727653
34548 0.04994581975403632
29658 0.05209013258699881
39414 0.04914324460487833
29004 0.05339393086171431
32196 0.05273559385426348
35526 0.050067611969758175
29088 0.052149734566694105
34818 0.051579975546484885
31662 0.051698045871890946
29670 0.053068084896966836
36330 0.04977710874588335
32412 0.05077151611725782
30864 0.05125078736950527
33498 0.05062000298556142
29034 0.051797564435889946


==> figures/tikz/data/final_error_b3_L350.dat <==
x y
31260 0.051986454441833765
36090 0.05081389779261514
30438 0.05212712004002888
35712 0.050454328250817984
32484 0.05064770062769941
34758 0.05021396135399831
32682 0.05141879649016156
30072 0.05224006606342957
32676 0.051881358290300376
35706 0.05022852941922374
36546 0.05029524338169139
33780 0.050993766326624806
35244 0.049831050929533195
32292 0.0515649256128128
37530 0.0496290184234594
36606 0.04990360571933876
35886 0.05054046510411283
35484 0.051002661770714476
36480 0.050707091348802136
33510 0.05096233735717039
31278 0.05211269197539503
32742 0.05178335964482435
34836 0.05061122541780059
34224 0.051423963358198384
35268 0.050384634348218764
30258 0.052498203309119675
32844 0.051591755738522184
34860 0.04976824068813274
33162 0.05146746998426622
31860 0.05134786241195901
28608 0.052676637774445305
35586 0.050374895621743944
32682 0.05086516437994664
31596 0.05150833700962207
32058 0.05184772888826137
31086 0.051611723288715605
37680 0.04896856359194647
37704 0.04956689114160119
34494 0.0506328627838915
31104 0.051376832689071804
33180 0.05126493175976175
34458 0.050275082250818934
35214 0.05142737310423938
35340 0.04971927417752348
31668 0.05217306660326555
35004 0.05107046522916779
30744 0.052590216411882384
30282 0.05219078644612281
35568 0.05053494173270781
28500 0.05458398982787099
37602 0.05005859389603361
35028 0.05117547334846563
34410 0.050625706470619675
32442 0.050745461517123024
36588 0.05013692723427227
30726 0.0532883019065312
33126 0.05042303803209106
35742 0.050364986010935545
30198 0.05269878581779749
33072 0.05245515240158303
30186 0.052761945490006415
30150 0.05242845087330031
34032 0.050058789434387935
32070 0.05078155321156466
29940 0.05148820705131306
31776 0.051645860449798235
34092 0.051098916998761644
33450 0.05134452605479248
33144 0.050721197628377526
33336 0.05116779978801217
31950 0.0523644270783782
30948 0.05207381133532502
35664 0.049659445734685094
33216 0.05012255118756733
34962 0.05008445253093692
31692 0.05216223221283523
34764 0.04995765591033514
34020 0.05008029682822985
39252 0.049211937578686187
29316 0.05330508824645484
32526 0.05256182874376792
35634 0.05000233193452613
29484 0.052067521079328674
35010 0.05160267665384764
32772 0.05118555294914414
32490 0.05155748176014525
36342 0.04977710874588335
32676 0.050718027310171554
31152 0.05122503112529194
33666 0.050535859457913716
29190 0.05168128746870157


==> figures/tikz/data/final_error_b3_L4.dat <==
x y
5688 0.0864774730435
4920 0.10252844304848081
6006 0.08766111832468283
5856 0.09132713261594153
4236 0.10907491500494994
6240 0.08885183659377327
6096 0.0915203536618094
5994 0.09195411751635058
6294 0.08916729620608779
5346 0.0955014369402349
4200 0.11662575919773539
5160 0.09704624416258045
4800 0.10589086129385598
5286 0.09292660267131254
4662 0.10284595428032083
6126 0.09090285027088917
5016 0.10033988843388668
4320 0.11850759884571566
5556 0.09513075655702445
6798 0.08563598213392117
4632 0.10492502049278062
5370 0.10044270039968065
5280 0.0963153433904086
6108 0.08451152219547674
6408 0.08625287678043253
5094 0.09571373772663087
5238 0.09733213678718008
6300 0.08324361636580017
5106 0.10395933061905831
6096 0.08677406958932808
3720 0.12838240079669008
4482 0.10887676790992465
4728 0.09752511632510547
5046 0.10481033194152037
5592 0.096002122154104
6240 0.08592753541199855
5934 0.08900623588720949
6048 0.08714974858581079
5040 0.09945617363626195
5778 0.09105910556035537
3666 0.12895001503907597
4584 0.1086718100961183
6642 0.08407007037511253
5454 0.09673951128682845
4788 0.1112679830613611
4794 0.10611029931189893
6342 0.0850201249831964
4356 0.10623130968190657
5058 0.09709610056802852
4284 0.11769845110331995
5070 0.10261773202476429
5124 0.09575867893722004
5232 0.0974109984263548
5568 0.08960823328680793
5898 0.09109295951502151
4950 0.0996384592134079
5016 0.0997502142844297
4986 0.10676979899598207
5868 0.08837331487965679
5514 0.1020085129044068
5874 0.08915901448447303
3804 0.12589084229820816
5712 0.0918785057094232
5910 0.08319475789805898
6672 0.08146528325511943
5748 0.09212226103579117
5016 0.09994083477673207
6438 0.08473892027499468
5922 0.08738133034252264
5604 0.09024189403752651
4818 0.10473784663350506
5148 0.09488960905079051
6510 0.08792235964015578
5310 0.09163761895352472
4806 0.10303510386176233
6888 0.08242155100504582
4650 0.10151228093273067
5952 0.08469975781764329
5604 0.09214301643156067
6120 0.08867780786862121
4824 0.10234724633842826
5274 0.09911408152746176
6612 0.08367649963750648
5730 0.09696637113969488
6090 0.08587205359729301
6774 0.08349748896408972
5802 0.0886583671703528
6588 0.08167650458013713
7212 0.07770509475427177
5802 0.08720193774595518
5994 0.08751596374693542


==> figures/tikz/data/final_error_b3_L40.dat <==
x y
18756 0.06018317122288685
21180 0.05917522186952631
21810 0.056448862533166284
23484 0.056885115303674974
17136 0.06154921109603567
19266 0.059261922660826756
18708 0.06144039973166459
17070 0.06281332328676759
16674 0.06412570048506462
13344 0.06978120329961239
20652 0.05952736927427397
15234 0.06432753865586312
19170 0.06006213648179084
19146 0.05989884898576786
17562 0.06212359307040231
19596 0.0593508044421247
17904 0.0622493653635174
17514 0.0634791200049536
22008 0.05794350862430438
17148 0.061152411374960046
20808 0.05764694982828039
18846 0.06078583890084565
14850 0.06561757550079104
16824 0.0618777837053409
15402 0.06441065576169945
19326 0.06018894729698986
14958 0.06479105349453286
14670 0.06352855079255815
25242 0.05539412419050075
24402 0.05521717153672406
17526 0.05979793356691043
19632 0.05937351597528072
23724 0.055162459755493186
17904 0.060716230355750654
16686 0.06491269817439173
18246 0.060101245261793244
20442 0.058194473723703004
18510 0.060747319028442485
22344 0.05728537522117668
22056 0.0561144854271183
15972 0.06325867219086811
24120 0.054873209452990644
19716 0.060019338947545464
19536 0.05905048925542144
20886 0.05844149691772464
19056 0.060801058123567724
18366 0.06007851015869992
19458 0.05907143926308569
13854 0.06604088586170903
16902 0.0636272474259626
16896 0.06356380996805076
21432 0.06009675710643922
21132 0.05775658671603095
22632 0.05634828046790041
17040 0.06276912361837034
22044 0.05816955782272521
23550 0.05471501112965688
25026 0.0554649555557093
14802 0.06480493233223704
18198 0.06185726836266172
17112 0.061744155344290286
14586 0.06443703628308949
17796 0.0615871797537942
18186 0.059653004386395786
19734 0.05715482232850697
19884 0.058941893497797444
18144 0.06082110361517596
19026 0.06002404239527092
16482 0.06208786083323376
11694 0.07094829154925884
21300 0.05775521098908515
21636 0.05656636304501057
22518 0.05646229963148569
22542 0.055876212118903305
17244 0.06232150720659983
21132 0.057936745305447346
21282 0.05800537124057788
20742 0.05696084874325118
21516 0.05777081450785876
22026 0.057311473116313044
20784 0.0599443719512375
19572 0.05919164848197263
18054 0.05938820357960108
25710 0.0560579316287078
13026 0.06687697571374467
15876 0.0641554811477744
14472 0.06592030106904159
17412 0.06077127371991121
18582 0.0591576854940431
23184 0.056478379790353694
21456 0.05674035974860405


==> figures/tikz/data/final_error_b3_L400.dat <==
x y
31698 0.05176129007108979
36150 0.0508144607662617
31518 0.051701925250935
35712 0.050454328250817984
32634 0.0506708905647004
34938 0.050253483680820436
32952 0.05146181098878108
30378 0.05217267218726377
33504 0.05155276146538191
35862 0.05022755012858752
36774 0.05018525008728729
34062 0.0509729227935845
35358 0.04977341498785812
32964 0.0513238673365437
37650 0.04965455351862597
36870 0.04983872016232949
35124 0.05080040006137726
35562 0.05090879118921815
36732 0.05058092710986428
33672 0.0509337674514347
31266 0.05211280808995367
33354 0.051335133511035205
35064 0.050690140501152725
34518 0.05128988542067551
35712 0.050162766184146376
30270 0.052498203309119675
33120 0.05149610277925482
35100 0.04972311471442028
33432 0.0514449059347873
32106 0.05111992706507722
28830 0.0525949474892039
35838 0.0502328566244157
32754 0.05083614387203205
31890 0.0515065792687881
32790 0.051739252452293286
31386 0.051527269329270986
37974 0.048821694078142595
37188 0.04970910886785303
34806 0.05050059381820514
31836 0.0512241480163255
33408 0.05119626819074658
36048 0.049836385067014044
35316 0.051453763550836217
35466 0.04969030044565146
35916 0.050627332129953656
37920 0.049879516955172704
32010 0.05214644531337728
30390 0.0522122447423292
35868 0.05053025134729699
35364 0.0514060425727259
38016 0.04984179023867982
35034 0.05117547334846563
34530 0.050578538289404215
32820 0.05074339247649927
36354 0.050141724803718264
30798 0.053288729847055516
33426 0.050283217270615105
35856 0.05035064614452881
30378 0.05266665583684149
33534 0.05227145909402792
30282 0.052723042453851926
30534 0.05232550282340101
34404 0.04985913618629275
32034 0.050783656407451624
30462 0.0511274206844113
31938 0.05157019860740338
34392 0.051029900899350555
33540 0.05125157001091928
33132 0.05072095906926924
33594 0.0509391973096619
33168 0.05166427206507356
31248 0.051978377435455546
36804 0.04925351301994429
33174 0.05021883436572063
35004 0.0500835261194324
31530 0.05206510339341851
35064 0.049830219395761356
34890 0.049861832672724954
39264 0.049211937578686187
36768 0.049720678167189045
32874 0.05243598284256616
35646 0.05000233193452613
29664 0.052003725386447236
35418 0.05127006065060255
33576 0.051027234171189026
34866 0.050814702655706
36372 0.049799256647775916
32994 0.05066456955383887
33792 0.05022662782324806
34032 0.050498998833369634
29982 0.05140668881396618


==> figures/tikz/data/final_error_b3_L450.dat <==
x y
35472 0.0501214268140624
36390 0.050788471298465615
32040 0.05149960706836798
35922 0.05052062839759454
32730 0.0505730942551821
35442 0.05012511697807648
33264 0.05149412558951631
30462 0.052174710358033706
33666 0.05134994890945893
36108 0.05012232413207626
36786 0.05018525008728729
34332 0.050906203631437184
35418 0.04969667191466325
33030 0.05124943876085454
37878 0.04958749679474641
36924 0.04983068053635435
36432 0.05038822383262007
35646 0.05088264939706763
40710 0.04912928003889085
33930 0.050842323650062395
31416 0.052026104261659836
36510 0.04999506254580536
35544 0.05027109353586415
34818 0.05107657629526978
36150 0.04998883911974133
30576 0.05238542134118476
33498 0.051249192235570395
35388 0.04962103054910704
33528 0.05145620549559777
32340 0.05110098649759519
30342 0.05200480855404094
36252 0.050034233426776
32976 0.0506644444589395
32250 0.05119611001572317
32982 0.05173868689262326
31458 0.0515292308828045
38280 0.048823712311952934
38280 0.04927764948010129
35094 0.05039715674006162
31824 0.0512241480163255
33780 0.051065605873031016
34104 0.05034808744202117
35556 0.051427863735901795
35802 0.04953051072024171
32880 0.051767132662071086
38136 0.04989184297012021
34074 0.05143127590448471
30792 0.052053349187859685
36918 0.049967100961450364
38868 0.049587918330343914
38130 0.049840780656820675
35046 0.05117547334846563
34752 0.050646776534763786
32820 0.05074339247649927
36138 0.0502499859539691
31026 0.05329086760092976
35688 0.049349541459752094
36270 0.049992627553591615
36048 0.050287059126840256
33864 0.05206209674879554
30582 0.05265601810316749
34002 0.05090848489729679
34590 0.049860670960666036
32328 0.050673081647960486
30714 0.051110665092711616
32838 0.051214287363543
34698 0.050875016895468916
33612 0.051235639927147164
33168 0.0507213078186423
33828 0.05086852961922779
33420 0.051590919563140596
31548 0.0519011732256433
36756 0.04925406299950384
34290 0.049812625103525014
35568 0.05014649433530271
37710 0.04975584793788217
35310 0.04976790318126961
34938 0.04982017774287334
39414 0.04914324460487833
36768 0.049720678167189045
38616 0.0501409988397126
35538 0.050067611969758175
29676 0.052003725386447236
36528 0.05094345953097176
33450 0.05098968810462878
34824 0.05081742263960569
36450 0.04981704097665629
33294 0.050628342920419046
34038 0.05010336941712711
34632 0.05028875000167487
29964 0.05140185696404043


==> figures/tikz/data/final_error_b3_L5.dat <==
x y
5688 0.0864774730435
5940 0.09110216072848208
6006 0.08766111832468283
5856 0.09132713261594153
4248 0.10907190464326225
6330 0.08909916715293041
6102 0.09164203249820511
5994 0.09195411751635058
6300 0.08916729620608779
6702 0.08538974657914628
4200 0.11662575919773539
5256 0.09632332311635987
5832 0.092646571779951
5310 0.09288890642575122
7698 0.08165520675227951
6528 0.08974324728988813
6870 0.08558594600708282
5190 0.10238767578593655
5562 0.09513075655702445
6798 0.08563598213392117
5820 0.09073998760373014
5568 0.09894903944385343
5286 0.09630432887729504
6114 0.08445988929512467
7104 0.08334690959722381
5100 0.09566340197767595
6618 0.08549575499038907
5460 0.08995284909509303
5112 0.10395532974695726
7380 0.07903559666680607
6954 0.0814953652493605
6504 0.08617684900764203
6546 0.08386078204699426
5052 0.10481033194152037
6222 0.08984564258345165
6696 0.0839590532469973
5940 0.08900623588720949
6864 0.08290897087637181
5034 0.09945617363626195
6084 0.09033641041938067
6570 0.0823478675293146
5934 0.09285115692237386
7362 0.08108738985288111
5460 0.09673951128682845
6876 0.08608252001661976
4794 0.10611029931189893
6342 0.0850201249831964
6036 0.08524146556190529
5064 0.09706709440965224
6492 0.09280498885058368
6192 0.09067283085971893
5196 0.09596219668293528
6522 0.0906608530366273
5574 0.08967883576798634
6138 0.09120597629240167
5538 0.09132933343791151
5022 0.0997502142844297
7086 0.08568713317399174
6204 0.08684099320376326
5520 0.1020085129044068
5874 0.08915901448447303
3810 0.12589058351273016
5712 0.0918785057094232
5910 0.08319475789805898
6678 0.08146399604547205
5754 0.09212226103579117
5040 0.10008275587222579
7050 0.08253185564446688
5922 0.08738133034252264
5604 0.09024189403752651
4818 0.10473784663350506
5148 0.09488960905079051
6324 0.08766155510811863
5316 0.09163761895352472
6012 0.08933166238180275
6888 0.08242155100504582
5826 0.0924279532860974
6480 0.0832330058901676
5604 0.09214301643156067
6126 0.08867037176168031
5748 0.09468299116091816
6606 0.08527858422209077
6618 0.08367649963750648
7218 0.08893314368283352
6090 0.08587205359729301
6696 0.08364768452508856
5814 0.08862640402472724
6588 0.08167650458013713
7644 0.07633391067817681
5802 0.08720193774595518
6888 0.08130012795169538


==> figures/tikz/data/final_error_b3_L50.dat <==
x y
22530 0.05704496779932266
26166 0.055190713055533004
25260 0.05420291010076757
25158 0.05546237720654351
19956 0.05862422350015171
19326 0.05924003732702196
25266 0.0555927082418212
17184 0.0629052522078009
22068 0.05820374609695877
20496 0.06002673270948168
20730 0.05952257352109259
21144 0.058214780552814156
26322 0.05436987459319121
18576 0.06021948852782328
20604 0.05966753863371158
21342 0.05840888452748071
22962 0.05742282672035627
19992 0.06126534756029362
23154 0.05728430488257777
19056 0.059348249698174455
20868 0.05769220693310103
23946 0.05631395655980635
22224 0.05657036803848312
21468 0.057746765787528326
15462 0.06443198794929794
19872 0.059917645629397095
17328 0.06228919442943261
21258 0.056629530774264206
25302 0.055400403243128726
24900 0.05472590439558607
18198 0.05910685884296752
19698 0.059404179528026145
23880 0.05519993752003408
18510 0.059971103439613295
27570 0.053706619459850606
22248 0.055745912829126984
20484 0.058195619377948954
25074 0.05481888192915091
25926 0.054712049745045586
22188 0.05605796590526785
17988 0.06145228740461288
24138 0.054872836269033706
19722 0.060015191550958205
22344 0.05637293736942781
20988 0.05835027534330815
19098 0.060768538097014206
23472 0.05586767715089457
19524 0.058949212006355986
16074 0.06254733375445383
20778 0.05980208091730465
16944 0.06365043197830351
21450 0.06009704610801481
21174 0.05775374438180905
22692 0.05629528735269897
21990 0.05760042143607104
22500 0.057647790294694634
23610 0.05469078167837072
25086 0.05535471191314778
20346 0.0590200065547828
18258 0.061936987198143445
24066 0.05590322941610259
18474 0.060369537074692635
20058 0.058581618538955514
22356 0.05606810487064882
21036 0.05656494645597544
19908 0.05893471957844186
18228 0.060914448805011914
19020 0.06002404239527092
16500 0.062161078785731
22440 0.05679802181833457
21342 0.05781113611248909
22326 0.056198185591968416
22704 0.05621504350594271
23310 0.055649561751813334
17250 0.06229800359265095
21144 0.057929785567758636
22926 0.05625859393585169
20802 0.05696637296280675
23940 0.05599553377642214
26808 0.054044986742933
20856 0.05980959647101177
19662 0.059048010631037005
21006 0.057569549650099645
25770 0.05604345353608834
13086 0.06695782424185541
15936 0.06414462503044398
14502 0.06591988677407738
17478 0.0608290639957065
19554 0.058465884214048636
23280 0.05641530765903197
22074 0.05655325135430243


==> figures/tikz/data/final_error_b3_L500.dat <==
x y
35496 0.0501558469420117
36588 0.05064649671205591
32004 0.05149358980909806
35796 0.05047865446573863
33042 0.05041634610304084
35628 0.050050605698923153
33564 0.05135558406045129
30702 0.0520717290723495
33654 0.05134207691878537
36252 0.050115305380268545
36798 0.05018525008728729
34494 0.0508159976133193
35472 0.04969857730969853
37236 0.04972789839316919
37644 0.04965455351862597
37224 0.049782167684858165
35898 0.050536672719603166
36144 0.050777690574136926
41448 0.04869849280971085
34164 0.05074041837916902
31884 0.05193304572634276
36810 0.04986787595420336
35064 0.050690140501152725
35142 0.05107736584651032
36702 0.04978492523805913
31644 0.052086723809586954
33780 0.05125865322184849
35550 0.04954886675837836
34038 0.051474154884289094
32592 0.051019878467319035
30300 0.05201116961472796
36426 0.049988929904394006
33252 0.050606645349165084
32484 0.051100505799893024
32988 0.05173868689262326
31662 0.05154049777221986
38478 0.04880269095666386
37794 0.04952284687016701
39816 0.04870598948722084
32010 0.05118784107138225
34092 0.05087635628356605
36426 0.049738742107992506
35802 0.051424546015610174
36174 0.04938563960068517
36300 0.05065086181544006
38442 0.04977282193717225
34320 0.05145737757608556
31524 0.051729455234726815
40008 0.04918211489129348
39030 0.049519037625100154
38268 0.04981529401531632
34974 0.05116017070818877
35058 0.050506540286491444
33018 0.050749282788414125
36486 0.05010356388197951
31188 0.05318437546661783
35718 0.049347085577550666
36744 0.049852858194739204
36162 0.05029937212352587
33990 0.05212101828939911
30870 0.05260015318151643
34218 0.05087531365796464
34956 0.04974051591856657
33348 0.05058805607671412
31098 0.05086695770467597
33342 0.05085794621734471
35082 0.0506646153682813
33612 0.051235639927147164
34032 0.050310232950584226
34014 0.050864089162156984
33096 0.051689449138537784
31752 0.05174793380527842
36672 0.04925837112016287
34656 0.04978714604166803
35658 0.05013881394901675
37980 0.04969193335597155
35610 0.04979459207483197
34890 0.049861832672724954
39696 0.04901734319463777
36768 0.049720678167189045
38526 0.05008761090864212
35604 0.05006717199577422
33582 0.050458350481272105
36054 0.05102789305182728
33630 0.05100854198791954
35178 0.050625207217673794
36918 0.049544660424561765
33612 0.050528126848103795
34314 0.04999047978344864
33708 0.05053082610954744
30036 0.05140825535334048


==> figures/tikz/data/final_error_b3_L6.dat <==
x y
5700 0.08641361907785215
5940 0.09110216072848208
6018 0.08765311490112418
6534 0.08668727282814476
4248 0.10907190464326225
6336 0.08909916715293041
8652 0.07676078295036591
6012 0.09195156579755083
6306 0.08914286435056108
6708 0.08538799284101464
4200 0.11662575919773539
5268 0.09625954800509642
8778 0.07746429308605328
5298 0.0928889394564309
7698 0.08165520675227951
6534 0.08974324728988813
6876 0.08557067642443457
5724 0.09641404850953095
5976 0.09187429888121793
6798 0.08563598213392117
5820 0.09073998760373014
5574 0.09894903944385343
6138 0.09257931671582935
6900 0.08260312790849818
6408 0.08625287678043253
6534 0.08370925874665887
6624 0.08549575499038907
6300 0.08324361636580017
5118 0.10419659035126892
7380 0.07903559666680607
6960 0.08149187790270208
6504 0.08617684900764203
6552 0.08386080010576875
5058 0.10479729583001596
6228 0.08984564258345165
6702 0.083953659724436
6906 0.0841847987132477
7632 0.07935509663184258
5040 0.09945617363626195
6090 0.09033641041938067
6576 0.08234309738684852
5928 0.09292714186310098
7368 0.08108503951517908
5460 0.09673951128682845
7962 0.08224747343104738
7878 0.08059755126711138
6444 0.08361878135325962
6042 0.08523120337065856
5076 0.09704790898349304
6498 0.09280485446041678
6930 0.08371282802304686
5244 0.09591071644030842
8340 0.07748646335399946
5580 0.08967883576798634
6144 0.0912214933430611
5538 0.09132933343791151
5028 0.0997481903743613
6972 0.08582796248431156
6726 0.0831126912047821
5520 0.1020085129044068
6822 0.08128070519584668
3822 0.12594527007620862
6120 0.0889728649796996
5910 0.08319475789805898
6684 0.0814236799879277
5760 0.09217660126973816
5028 0.09994118261328114
7422 0.08081726709104084
5928 0.08738015227606613
5610 0.09024168040179247
4818 0.10473784663350506
6516 0.08564257093477358
6894 0.0857999628149086
5316 0.09163761895352472
6384 0.08746794620500112
6930 0.08257627516596722
7464 0.08360558621373984
6564 0.08260894724359225
5934 0.08997919673420723
7518 0.08380986527867398
6612 0.09031119124731887
6606 0.08527858422209077
6624 0.08365538700738487
7224 0.08901446332779225
7524 0.07914700882146708
6702 0.08364768452508856
7032 0.0845434205152612
6588 0.08167650458013713
7644 0.07633391067817681
5808 0.08720193774595518
6888 0.08130012795169538


==> figures/tikz/data/final_error_b3_L60.dat <==
x y
24576 0.05544523589918077
26208 0.0551847406692813
25368 0.05408703024864069
25176 0.05544182427612096
23034 0.05632446873993608
19386 0.059112860398367204
27840 0.05384543234430907
25602 0.0545686334375373
24594 0.055975662352149465
20502 0.060025203735917715
23364 0.05781839178467528
21342 0.05812498565296955
26382 0.05434363748057769
19230 0.05994853459961468
27708 0.05416507770386444
21450 0.05844134040979035
23718 0.056718547324654645
20052 0.06132382283808766
23214 0.05726649110183702
19110 0.05924728483777584
21474 0.05730522345387461
27024 0.054331719132020714
22284 0.05662185792340925
21522 0.057724792984182136
15522 0.06441950017358547
19998 0.05973084571926945
22662 0.056804526917200414
21282 0.05661286357996932
25428 0.05527398196044698
24960 0.054719122920379254
22080 0.05587017556777864
24702 0.055975566260719714
23904 0.0552037558998649
18564 0.06003860938487865
27570 0.053706619459850606
22326 0.055798601362736434
28890 0.05270678396646209
25086 0.05483478835206783
25968 0.05471219285254238
25134 0.0542873890090917
18054 0.06145928161501121
24564 0.05498364928447249
19776 0.06001481871514346
22380 0.05637167955447171
22938 0.05698350634228672
19158 0.06085394784620342
26454 0.05419025208720906
19596 0.058889808378036965
22206 0.05754109918793313
22554 0.05877854315132682
25098 0.05605896465923443
21618 0.059831349370857705
21234 0.057721116360242505
25266 0.054506698623628516
22680 0.05699415485426041
23166 0.05724896246075779
23730 0.054767641300309
25458 0.05520141534159665
20406 0.05899069376736308
20778 0.059252453757034834
24102 0.05585906620610346
16764 0.06286788192858585
20142 0.05865870884220481
22416 0.05615525243000904
26016 0.05347858556321823
19962 0.05896948924898133
24606 0.05577890850519153
23514 0.056367458011583174
16518 0.062161078785731
22494 0.05679536633305425
21396 0.05785113609500881
22386 0.05621133003267384
22746 0.05616001236248096
22668 0.05591552125659067
21534 0.05818570952562282
21150 0.057929785567758636
22986 0.05626311473998449
22014 0.056411968135200906
24006 0.05599044111568135
27558 0.05395693578592138
26628 0.055153149634334986
21402 0.057814406894653544
21066 0.05758182412796925
25830 0.056052262386025224
19932 0.05858742857378006
24168 0.05610709512051428
14484 0.06592033075820945
17538 0.06081660454461174
23778 0.05517681347334284
23382 0.05636256212958492
26988 0.05260502901597502


==> figures/tikz/data/final_error_b3_L7.dat <==
x y
5706 0.08638391744371356
5946 0.0910882085125693
7566 0.07869944477517299
6540 0.08668727282814476
6270 0.08466670069488315
6342 0.08909916715293041
8790 0.07685159869463809
6012 0.09195156579755083
7386 0.08358757289856997
7986 0.07891782582876446
4200 0.11662575919773539
5604 0.09409887562722426
8784 0.07746429308605328
5304 0.09288890642575122
8358 0.07892121701701331
8130 0.07975577648843929
7914 0.08190981865292538
5730 0.09641404850953095
7638 0.08099106169080245
6798 0.08563598213392117
5826 0.09072476839831269
5580 0.0989247464500386
6138 0.09257931671582935
6192 0.08329036660153742
7512 0.08175754065234962
6540 0.0837047587301042
6618 0.08549575499038907
7524 0.07744973953709267
8664 0.08090266554100758
7386 0.07903559666680607
8232 0.07682822979648532
6504 0.08617684900764203
6186 0.08416452868581249
5496 0.0955818417897728
6528 0.0878103185958764
6708 0.083953659724436
7446 0.0822882883991172
7638 0.07928194603849165
6324 0.08719938107489167
6090 0.09033641041938067
8754 0.0744501033100897
5934 0.09285115692237386
7440 0.08048686701910444
5460 0.09673951128682845
8856 0.0781197309548476
7878 0.08059755126711138
8466 0.07505598540066957
7074 0.08004248078865675
7254 0.08172992457827077
9438 0.07743081976219546
7536 0.08179011035214453
5250 0.09591071644030842
8346 0.07758925634759457
8730 0.0748550738517008
6150 0.09120965980171114
5538 0.09132933343791151
5376 0.0968959757696789
7098 0.08568390658171221
6726 0.0831126912047821
5544 0.10196775386883317
8058 0.07766963842723185
6852 0.08210091649451783
6186 0.0888438338781577
5916 0.08318600107377865
8400 0.07532084498904006
5766 0.09217649611343626
6672 0.08423956307129966
7668 0.08075536769308488
8118 0.07818743808689604
6630 0.08610493567089457
4824 0.10473784663350506
6516 0.08564257093477358
8226 0.07859755001509672
5322 0.09163761895352472
6390 0.08744655736658996
7884 0.07996666689625054
7464 0.08360558621373984
6570 0.08260894724359225
5934 0.08997919673420723
8178 0.08019298073170458
6612 0.09031119124731887
6624 0.08520571655917016
8622 0.07339881694800833
7284 0.08891439543217293
7530 0.07914700882146708
7596 0.08059307827218375
7032 0.0845434205152612
6588 0.08167650458013713
7650 0.07633391067817681
5814 0.08718832304542885
6888 0.08130012795169538


==> figures/tikz/data/final_error_b3_L70.dat <==
x y
27828 0.05354849499817511
26262 0.05517141520171473
25410 0.05408247505827593
25218 0.0554523321599671
23046 0.05632321305225841
21678 0.057711354535151894
27912 0.053847960205499645
26400 0.05414422961007488
24642 0.05594930209799362
28650 0.05315003026672052
25440 0.056252379578956235
21354 0.05812498565296955
27432 0.05350290886760227
19254 0.059844807842622826
27702 0.05416507770386444
21450 0.05844134040979035
23748 0.056770148917308805
24558 0.056726938698967805
23274 0.057323750104489216
20070 0.058941744282481466
25110 0.05511259464404271
27000 0.05437812501204022
22962 0.05621986558701663
21606 0.057570942182653184
25518 0.05490175814132592
25116 0.05576676152508613
14964 0.06479105349453286
24018 0.05515486437730549
25260 0.05539412419050075
25020 0.05479239571077018
22140 0.05585955121768826
24756 0.0559769640920868
23958 0.05521378203626249
27246 0.05299981072268395
27594 0.05370847104422456
22380 0.055798077768491945
28944 0.05269307649679071
25032 0.05485643067344857
25974 0.05471084002456835
25590 0.05387756311198302
18102 0.06147429966388681
28500 0.05258486443595285
25830 0.05588785365323929
22428 0.05640839281447753
22998 0.056960574640059346
19236 0.06083567163713497
26358 0.054209313700389
26028 0.05406746067198101
22188 0.057615552418225795
22590 0.058778441245292884
27270 0.05487126275116603
26520 0.05561348461053641
21294 0.05780941318791658
26538 0.05352947410212004
22752 0.05678111238300981
23298 0.057107803410472474
23790 0.054687163708631664
28992 0.05312986072384511
20412 0.05899069376736308
20850 0.059134316533587306
24144 0.055915946861249226
18690 0.06025586311799568
20196 0.05862766088655649
26364 0.05333876961533748
26022 0.05347858556321823
20058 0.05891975551445987
24642 0.05586036740237107
23838 0.05616187072903568
23958 0.05507228168941536
25458 0.05535529627312125
21450 0.057875359706348814
22464 0.05614718764875434
22788 0.056200331683953504
23430 0.055607002963093795
24012 0.05613368716690082
21204 0.05791175597519128
23814 0.055891092816971036
23082 0.05597100508376893
24072 0.056003614421299155
27606 0.05393398733986141
26640 0.05512454811773836
23196 0.05668822803650967
25212 0.054175678688761976
25896 0.05603194752161515
24786 0.055013119677331086
28278 0.05346067837651495
14502 0.06591988677407738
17598 0.06075809622673158
25026 0.05416325951809539
23382 0.05636256212958492
27204 0.052456940654411664


==> figures/tikz/data/final_error_b3_L8.dat <==
x y
6720 0.08007547346844349
5952 0.0910882085125693
7572 0.07869939087850511
6540 0.08668727282814476
6276 0.08465642148319179
6348 0.08909916715293041
8790 0.07685159869463809
6012 0.09195156579755083
7392 0.08358757289856997
8148 0.0781038981036943
4200 0.11662575919773539
5604 0.09409887562722426
8790 0.07743417808502566
5310 0.09288890642575122
8364 0.07890853748100574
8130 0.07975577648843929
8220 0.08022092777007798
5730 0.09641404850953095
8778 0.07709077164652788
7920 0.07889480376365526
6732 0.08608330003221815
6750 0.08742283863027232
6144 0.0925785826439061
6900 0.08260312790849818
9840 0.07280531538865573
7860 0.07885592042406746
6624 0.08549575499038907
7524 0.07744973953709267
8670 0.08090266554100758
7860 0.07803417905979428
8238 0.07678713891650905
6504 0.08617684900764203
6564 0.08384765282943167
5496 0.0955818417897728
6528 0.0878103185958764
9186 0.07449338496668315
7476 0.08233421575049617
7644 0.07928072429537364
7800 0.07955093128708071
6522 0.08825433483294758
8754 0.0744501033100897
7194 0.08268924246688225
7446 0.08048686701910444
5460 0.09673951128682845
8274 0.08069284823983824
7884 0.08059731555380699
8472 0.07505598540066957
7746 0.07844502125954599
7260 0.08172992457827077
10380 0.07429186471275956
7542 0.08177613769980027
5256 0.09591071644030842
8352 0.0775194659422191
8736 0.0748550738517008
6162 0.09119848059316325
5544 0.09132933343791151
5904 0.09224421445736838
7104 0.08567078899367123
7956 0.07735034613874256
5712 0.09834062051806987
8064 0.07766963842723185
7662 0.0773565094025239
6192 0.0888438338781577
5922 0.0833241426810547
8406 0.075296619940032
5772 0.09213411978748884
6678 0.08423962915236412
7896 0.08076323831301509
8118 0.07818743808689604
6708 0.08560355634182816
4830 0.10472759478300467
6390 0.08590384520624963
8232 0.07859755001509672
5328 0.09158638127168266
6396 0.08734560691285567
7884 0.07996666689625054
7476 0.08353615068882927
6576 0.08258084141008343
5934 0.08997919673420723
8184 0.08019298073170458
6612 0.09031119124731887
7308 0.08289365072887188
8622 0.07339881694800833
7236 0.0889955543961139
7536 0.07914693967146182
9258 0.07598533982250907
7038 0.0845434205152612
6588 0.08167650458013713
7650 0.07633391067817681
5820 0.08718832304542885
7008 0.08154295438950579


==> figures/tikz/data/final_error_b3_L80.dat <==
x y
28098 0.05360826976471076
26250 0.055170931890365774
26832 0.05318630675816119
25278 0.055422167354828106
23106 0.05626038210034495
21768 0.05753655064644311
29502 0.052787143393445715
26508 0.053986451126096076
27384 0.05408411324447767
28668 0.05318526507298217
23724 0.05769854678603546
21354 0.05812498565296955
27684 0.05342887068207529
19302 0.05987096022506221
27756 0.05417612007795957
25140 0.055726949255989734
23832 0.05668744497422493
26418 0.05568621710368201
23334 0.05729097177929263
25494 0.0553069885413279
25170 0.05512836126564291
27096 0.05442757750085677
23004 0.05621214551482546
21654 0.057638081424948105
29028 0.05289875068977126
20160 0.059766539081791435
25734 0.05505619273467868
24078 0.05514372236152182
25560 0.05527055865628448
26958 0.05353135026968058
22200 0.055809194484586384
24798 0.056016065422184076
23958 0.05521378203626249
27276 0.052985275243751746
27654 0.0537233521770645
22524 0.0557130977378871
28974 0.05268874392411845
25074 0.05481888192915091
26034 0.0547072423197529
25158 0.05428741836051967
18162 0.06142744904973692
30018 0.05182075790904456
25890 0.05591108337473371
22464 0.056403508297478706
23058 0.05693063098522986
24864 0.05614484495795205
26358 0.054209313700389
26274 0.05405854893119159
25830 0.05540998787300439
22638 0.05863929671150043
28464 0.054028837815431136
28614 0.05404072070097951
24462 0.05569050150366369
26562 0.05352192783759985
22812 0.05675368422163543
23328 0.05710317250365915
24186 0.05447023048482881
29016 0.05313106995414834
25386 0.05502076181181908
20910 0.05909937270661529
24264 0.055900498272299176
25002 0.05515262836776926
20238 0.05862768673969548
28392 0.05219457800543392
26034 0.0534641295668817
28932 0.052907678648188905
25302 0.05549142033688004
23844 0.05616187072903568
23976 0.055106310140261024
24846 0.055737216759183986
21510 0.05773547553845887
22506 0.05614260463696195
22842 0.05614907433261832
23472 0.05562503055628574
28518 0.053233582948931824
21264 0.057925758481741856
28278 0.05263462969931444
23142 0.05594428123311235
27228 0.05447130253747094
27750 0.05388288457717643
28782 0.05389443700022785
25326 0.055068699200614454
25236 0.054175816710344514
25950 0.056002572165238726
26952 0.05387428912413334
28338 0.0534737237649302
14544 0.06587864846429156
26772 0.05330351047986666
27036 0.052981059478206534
28962 0.05243786378343855
27582 0.05220408928198324


==> figures/tikz/data/final_error_b3_L9.dat <==
x y
8352 0.07501267063173332
5958 0.09121371121049927
7566 0.07869944477517299
6558 0.08663103391308247
6282 0.08471701381394701
7152 0.08695408951332005
8934 0.0768154993309665
6036 0.09195517238111074
7392 0.08358757289856997
8160 0.0780600653446287
4200 0.11662575919773539
5286 0.09624034940572963
8796 0.07743048027223066
5310 0.09288890642575122
8388 0.07889886717645868
8136 0.07969187119863784
8232 0.08012377345726956
5736 0.0963582917746181
8778 0.07709077164652788
7920 0.07889480376365526
6738 0.08608330003221815
6750 0.08742283863027232
6138 0.09257931671582935
7470 0.08071548634815341
7524 0.08175157674322715
7860 0.07885592042406746
6624 0.08549575499038907
8232 0.07561379220774118
8676 0.08090266554100758
7866 0.07803417905979428
8250 0.07677697674914961
6510 0.08617684900764203
6942 0.08205051976317426
7746 0.08176139814298045
6534 0.0878889732862821
9192 0.07442904522862048
7470 0.08233421575049617
8712 0.07563461539724807
7806 0.07955093128708071
6528 0.08824074317848057
8754 0.0744501033100897
7200 0.08268446563628963
7452 0.08048686701910444
5466 0.09673951128682845
8862 0.0781197309548476
9570 0.07508777805147769
8988 0.0738592460972627
7752 0.07846386843163386
7266 0.08172992457827077
10380 0.07429186471275956
7548 0.08177613769980027
5262 0.09590939737891234
8682 0.0766245267668021
8742 0.07480215162712008
6162 0.09119848059316325
10044 0.07151247870763108
5910 0.09224421445736838
7110 0.08567087225269225
7962 0.077350510023069
7290 0.08773100693878139
8820 0.07519675259820868
7668 0.07735154318539214
7314 0.08188851157023816
5928 0.08331674796437903
8412 0.075296619940032
6564 0.08692581785543382
9744 0.07344479485123195
7902 0.0807594469632429
8124 0.07818743808689604
6714 0.08568105427670353
4836 0.10472759478300467
7044 0.08308136208383697
8232 0.07859755001509672
6600 0.08093363543420833
7368 0.08160324571152262
7896 0.07993203286551329
7482 0.08353615068882927
6582 0.08257348880759816
5934 0.08997919673420723
10380 0.07403523437033568
6618 0.09031119124731887
7308 0.08289365072887188
8634 0.07338769674874429
7296 0.08890758006738647
7542 0.07914693967146182
9258 0.07598533982250907
7044 0.08454173075979655
6588 0.08167650458013713
9210 0.0720283264295063
5826 0.08718832304542885
9882 0.07310987327969672


==> figures/tikz/data/final_error_b3_L90.dat <==
x y
29118 0.05284600877473405
26304 0.0551655207077596
26892 0.05319663024773995
25338 0.055298384103007435
23190 0.05609705841718837
21834 0.0573583456539907
29508 0.052781411828203686
26538 0.053981098075133904
27432 0.054080575589506526
28776 0.05314764980374992
23718 0.05769854678603546
21384 0.058166591828465564
27738 0.05334941590782772
19494 0.05995006910804069
27714 0.05416507770386444
28716 0.05379171826422904
23868 0.05669871749896458
26478 0.05568146291001662
23352 0.05729041007447245
25566 0.055338069239883075
25158 0.05512836126564291
27114 0.054411414004510314
23118 0.05625593021937171
21714 0.05763767047785248
30678 0.05219083769651659
20166 0.059766539081791435
25968 0.05505384440783858
26946 0.05306512307714619
28842 0.05377013050711669
27030 0.053562189963538134
25146 0.05394593217091242
24858 0.05591579739402804
24018 0.055148125474835524
27210 0.05300131004565678
27714 0.05367550754701858
26148 0.05345901532012168
29130 0.052589731163874096
25794 0.05487641166777257
26082 0.05470764227515748
25584 0.05387778672459741
28812 0.05303344690242217
31518 0.05130838108577832
28230 0.05446680988259023
22830 0.05641332856050003
23118 0.056834642047535765
29370 0.052938170777170286
26544 0.05408519005560558
26286 0.05405775386146909
25830 0.05540998787300439
22722 0.05863584018215061
28518 0.05403990038702972
28686 0.05402913780177564
24498 0.05568002622712595
29436 0.052459689033195575
24444 0.05557996602677761
23346 0.05710317250365915
24192 0.05447023048482881
28968 0.053132031727235386
25440 0.05503020553962769
25620 0.05669087463121236
24276 0.055900498272299176
25062 0.05515652361372836
20292 0.05860471390444035
28458 0.05217448683411429
26994 0.05272104526532686
28842 0.052913441435625826
25260 0.055489865671531906
23862 0.05616197754604276
25644 0.054279182849473945
25662 0.055181383127219756
21570 0.05774512337564265
22530 0.0561356337713852
22824 0.05611875394876261
23532 0.05565836871079732
28554 0.05323355250878237
21294 0.05795372722218794
28338 0.0526713427765282
27768 0.05284371638163008
27330 0.05438547890735663
27768 0.05388339400215684
29112 0.053880150546294
25476 0.055081522281973605
25242 0.05417587103013852
26010 0.055979900865979974
27150 0.0538133864359266
28398 0.05342964881711472
25686 0.055299141493944076
27246 0.05308838225921828
27114 0.053003190901161776
29022 0.052373054590668634
28596 0.05191980204111735


==> figures/tikz/data/final_error_b3_full.dat <==
x y
871350 0.05348192170831967
846560 0.05418112756302092
762755 0.05428254647515794
819180 0.05426919800466861
752950 0.053912878261766266
876345 0.054153119971532965
779405 0.053672925564579914
834905 0.05460060790013441
769045 0.05405583814924843
787730 0.05381941212215134


==> figures/tikz/data/final_error_b40_L1.dat <==
x y
52560 0.08556652620875095
73440 0.07808797774986818
71360 0.07899600586305987
72000 0.07755388167051666
65760 0.0801384786150831
57920 0.08270730270480471
72640 0.07720300934975077
70800 0.07846447529668928
74560 0.07875243995485842
72640 0.07840601263769563
61200 0.08086054923336937
61440 0.08205398563606171
75920 0.07802348285763959
50240 0.08493498346153358
57920 0.08403685753906893
60320 0.08120552594992844
75760 0.07685795625995298
76560 0.07664279032433541
66720 0.08049255254551303
71520 0.0795137532245103
75520 0.07735014559237348
74080 0.0779001711363179
72800 0.07858132428894767
84000 0.07653273966272828
61040 0.08181081181248243
68480 0.07937634225780239
87120 0.07499816948635177
69280 0.0803499583852761
70640 0.07959837697625258
61600 0.08054932388823051
76240 0.0779913126417376
92960 0.0749947313087181
89360 0.07470200291520948
52800 0.08607381146141944
68640 0.07963617636385337
63200 0.08197771218216568
59840 0.08293489890786822
68480 0.08070946817983675
70640 0.07940113140523744
63360 0.08051516317359313
68400 0.0800543758420511
61840 0.08115893285356783
71360 0.07840839369649523
47680 0.08633391327718981
58560 0.08273258487398177
62880 0.0811580325069732
48960 0.08872156470356006
59040 0.0828979125989336
52800 0.08471119181845733
67840 0.07917850931688364
68240 0.08028751058158073
44320 0.08970515652956665
61440 0.08138404516733772
59680 0.0818304743303663
64080 0.08075074798310179
69680 0.0786553394985712
58560 0.08297783152741241
64720 0.08011600578649744
56160 0.08375786169436054
62560 0.08106896750983332
81360 0.07635861710941733
73360 0.0781382246943203
77920 0.077068107287014
49760 0.0875837820160116
61040 0.08289612783807808
52400 0.08474352345903165
68400 0.07947148295170366
64720 0.08212620924740886
66480 0.08216358190928993
80480 0.0769627567568241
70400 0.07836628940628287
70480 0.07890625107754905
62240 0.08191280032102394
47120 0.08840578852124684
46960 0.08783727763422502
83040 0.07572021140014516
63280 0.08036720395019471
74000 0.07887937784570291
59280 0.08405136371970008
57520 0.08354668692046589
63200 0.08049176237709145
58720 0.08288350034601087
67600 0.08007925868870078
64720 0.08017136183719827
68320 0.08015635884867667
64080 0.07969328300047869
48480 0.08824214762285316
61200 0.08157291453428181
58160 0.08256306644172322
65120 0.0807713513328315
54640 0.08359508894603666


==> figures/tikz/data/final_error_b40_L10.dat <==
x y
212240 0.060866581791674354
234240 0.05850422785490357
246880 0.057957262047898854
204880 0.06038704136473818
236080 0.05811864559695166
246880 0.057635987124018635
235200 0.057937896980576775
226480 0.0588446207393102
268480 0.056641438364400415
245680 0.0579781007633468
232720 0.05831697604380063
232640 0.05868359951689179
249120 0.057781373522057006
250720 0.05742401597587874
228720 0.05919025311874651
229920 0.05850719300621143
225280 0.05862284726671223
225120 0.05913046982957255
239520 0.0582028731916058
250720 0.05755063578657272
228880 0.05850889853212813
223840 0.05946040104827208
238800 0.05847174585122793
231440 0.05897434105757851
246640 0.057659427508366654
267360 0.056561382857378814
266560 0.05633424617829978
242240 0.058195122871746045
240640 0.058176562402434545
233520 0.05825940706819817
269520 0.056698133745925854
252160 0.05817317972214468
228160 0.058756528018339436
249040 0.05815140327361987
228000 0.05896083415972208
243200 0.058076987700573825
242080 0.05817786683625778
253040 0.057680959653217505
240080 0.058340903227808834
238240 0.058248803863928195
257840 0.05709750555313541
223520 0.05913873389259196
230080 0.05848595010460534
251280 0.05707352811232922
262400 0.05683949419406157
223520 0.05937991978036098
271680 0.056720566269741896
240720 0.05803558587691567
204080 0.06075101058046955
237600 0.05832405836961835
243040 0.05814744521427058
245280 0.05808602292383995
245440 0.05772667936473637
256640 0.05702955648322945
234000 0.058532079503263716
231040 0.05861818267272605
232640 0.05860035309210329
250880 0.057282751428510144
224960 0.05954907298786377
221920 0.05917638687066779
248000 0.05761408802983518
256000 0.05705798817046452
241520 0.05811209247337664
254080 0.05743243587301896
253680 0.057824621595215564
233920 0.05870747541034757
244160 0.05762789283969444
265200 0.05725226330702117
253280 0.05783062974232369
246240 0.05783873503605279
240320 0.05808074289276513
212800 0.059654139551564594
258320 0.0572285026719968
248400 0.05772614714459036
232320 0.05865453185452744
236480 0.05831121578381654
236640 0.05822739932481274
258880 0.057180224222818765
243040 0.058432651391873466
234480 0.05875294057583349
229600 0.05862998569876249
270480 0.05647651344982854
230960 0.058967308301794474
246240 0.05783052649412627
251920 0.05761049819838914
243760 0.05774170142028147
242364 0.0578792517527497
247680 0.057614141696110885
246800 0.05777346795010133
247360 0.05784293306234629
239760 0.05817638908827202


==> figures/tikz/data/final_error_b40_L100.dat <==
x y
296400 0.056111682340576764
314524 0.054499011446674926
319332 0.054480855100063744
331412 0.05383166705783212
316160 0.05415133175510543
312808 0.05464845329810994
321304 0.05396179005788498
328584 0.053881195517609205
323748 0.05423908098779642
312620 0.05469273585987834
317544 0.054264574286343285
314968 0.05451670620814529
330052 0.0540825832323612
315216 0.054393934680007056
320328 0.05455034624676843
301608 0.05480182836882176
304824 0.05468794591563755
306204 0.05485467313988011
304044 0.05488573075955376
304044 0.05495151060249094
296320 0.055058916069035034
332532 0.05402603418008401
323092 0.05418578747756053
331856 0.05409544086576205
313084 0.054531134313662376
310684 0.05468602392527934
313448 0.05415250941850035
322648 0.054376855624952945
330256 0.05395135711782098
309564 0.05465996874863041
312684 0.05487373602072988
343676 0.05384949438074072
322140 0.054060005885077304
332540 0.054222626895257364
313848 0.05457260239815784
332664 0.053810679703105484
305448 0.054945378402008097
324380 0.05438828181386858
328576 0.05411990712893152
322292 0.054004805810258634
324560 0.054139018172619596
323732 0.05400992166876612
306684 0.05464311367118623
312452 0.054383049643595444
326896 0.0540674714611918
323108 0.0542430195028229
332924 0.05411821347188686
323412 0.0541956193843063
318168 0.05436635290594801
317848 0.05439147708373088
304168 0.05515405401581265
322424 0.054350293587423534
327768 0.05394540721759144
314372 0.05434508631089017
340984 0.05348815929036763
310044 0.05472623854046106
314096 0.05443083938926544
317208 0.05415759884401701
321776 0.05423452304167368
305644 0.05463033321973208
318496 0.0541601417040628
315288 0.054406928264425856
321776 0.05436019610605179
313040 0.05464047114542339
340628 0.053904157892892574
332060 0.054046408135920494
307368 0.05459520945828117
337216 0.0540345084253398
333376 0.054180111908350086
322060 0.0542271168761295
315164 0.054341663566246264
326692 0.05388504466714249
330300 0.05402354593928494
326132 0.05419603885079488
311536 0.05464306111222715
319164 0.054371733401477856
320728 0.05406237367647161
317856 0.05450075757758191
321440 0.054487493855746284
336220 0.05390475534807892
319784 0.05414743321793021
319724 0.05436739772439428
311040 0.054892724041335154
320780 0.05441094659237386
323252 0.0544175076768831
317340 0.054152765408046415
335312 0.05379405155924971
318896 0.054259287719682824
318760 0.05424912943915304
321972 0.054372414525823226
311448 0.0545961648604065


==> figures/tikz/data/final_error_b40_L150.dat <==
x y
304560 0.055760987383092354
318524 0.05435769803254754
324424 0.054319441713955974
331412 0.05383166705783212
319440 0.054085474212597635
318292 0.05447268480392729
326308 0.05383011233339323
332264 0.05376881844718212
321304 0.054347848049502656
317624 0.05452351587220206
317704 0.054264574286343285
321332 0.05428950124751582
330052 0.0540825832323612
324940 0.054086504697105665
321368 0.054516930881422
306488 0.05464228540505959
307144 0.05457866498454051
326576 0.054102689487995216
308044 0.05476118044137974
336940 0.05373078777979125
300320 0.05492404603577761
334452 0.05396011154582437
327492 0.054050413918100115
339180 0.05382675411316638
320096 0.05424272096928452
332700 0.05382807060796141
328940 0.05356893776602268
326808 0.0542302676772872
332896 0.05389028337998475
314764 0.05446473166070245
339384 0.053849963040477414
348680 0.0536597607364869
326148 0.053892459050494654
335020 0.05411470608490358
319528 0.05438584599538656
336584 0.05365353330969945
334104 0.05382347648838064
327224 0.05427902481506427
327536 0.05416172422988121
326292 0.05390197798883244
328080 0.05400992655833017
337224 0.05352381912201286
310648 0.054493217931905494
330504 0.05371500626767456
335996 0.05370217106812407
332876 0.053919090055688935
332924 0.05411821347188686
325012 0.05414099607119805
333848 0.05382551933501628
322088 0.054244280570088746
330692 0.0541511960566377
338768 0.053780370958069416
329048 0.05388359763775944
315012 0.054320254325024166
342788 0.053423597556200575
313164 0.05461367701696137
317980 0.05430362570490172
321092 0.05403884811329037
324700 0.05414746140177182
321848 0.054093509442982315
322460 0.05402656488590477
325776 0.0540248124603486
325056 0.054240503316613266
334976 0.05374154035180302
343640 0.05381726340225731
337748 0.053824544062539906
317732 0.054247789525128785
340584 0.053936874493296545
337864 0.0540124936497038
334316 0.053788905949905506
331404 0.05377753589721575
326692 0.05388504466714249
330060 0.054037878896218555
330852 0.05404183163629737
327356 0.05398374569210375
323324 0.054246044553275044
322088 0.05402945088884053
321376 0.05438637431550539
336212 0.05394688868155971
339740 0.05379328618350767
326664 0.05383697498235409
333652 0.05386600164956725
315040 0.05470892065303017
328824 0.054108915625725715
323892 0.0543962289405184
321064 0.05404579509887981
338476 0.05368835367429358
321260 0.05421501847064444
333284 0.053757587698412525
329696 0.05408189251866294
315208 0.054510680998102086


==> figures/tikz/data/final_error_b40_L2.dat <==
x y
116880 0.07050176314289627
117440 0.069906902012321
114400 0.07076539841145546
122800 0.0683509521847881
117040 0.06938041746024821
112480 0.07037905616823716
125520 0.06816201751925403
107200 0.07128130125654812
89680 0.0751845407294982
105520 0.07184050601683678
120720 0.06875485561340992
123040 0.06923372333622652
145120 0.06649903065878855
126800 0.06822470958900778
116480 0.07029569152735762
91200 0.0739124205721465
90800 0.07361243868398268
121120 0.06916755998293452
104080 0.07229729392096881
105280 0.07197719600007017
109440 0.07084437782517021
118320 0.06986637891572471
89520 0.0748081460897282
127200 0.06908739999241766
90880 0.07410822845143646
108640 0.07120452993661677
98000 0.07278015268812114
114160 0.07102964099119712
116720 0.07029763533765983
82720 0.07573780594277156
120640 0.06986765587798513
125760 0.06932367048834306
98240 0.07299142967280213
103520 0.0728126837631808
125840 0.06901356558143416
106880 0.0720073628615026
95920 0.07387368762165451
110880 0.07190264225587414
119040 0.06998504712699732
111760 0.07079177292368935
89680 0.0745743096611485
121840 0.06908064646129086
107680 0.07069843261213105
104800 0.07114520131196223
138800 0.06678676458399382
68480 0.07942035199396143
97440 0.07421658656304478
107600 0.07141475414214463
89200 0.0745121495947646
122720 0.06903533188713143
123520 0.06945780252755396
100720 0.07279183692102639
130480 0.06785273704082512
108640 0.07072932379533521
121440 0.06898886888456648
101840 0.07172436804979991
105200 0.07142118618693852
118720 0.06936777162500406
101520 0.07285915354386252
106400 0.07123650419755705
103520 0.0721405646074163
106640 0.07148183697546416
107280 0.07164697969384914
69680 0.07962100409904241
96720 0.07489145881422107
95520 0.07384462584416912
136000 0.06712151527622563
100320 0.07392915350136123
133120 0.06851294925874361
94000 0.07401807164146454
122480 0.06851008870938462
94720 0.07364407246652183
100560 0.07324525484167599
120240 0.06948027959578629
123120 0.0691478788240204
136640 0.0673837548758276
96000 0.07321405427561131
94880 0.07369516704787923
123520 0.0698339023396
97760 0.07314848908555187
107040 0.07093858918777281
112720 0.0706092219553256
112080 0.07087466201617015
90400 0.07433780668210536
98000 0.07352633233891126
79680 0.07595007752249218
87120 0.07548771113552408
105760 0.07174979478654288
94240 0.07396855380949818
123280 0.06962816016418595
100400 0.0721566256511658


==> figures/tikz/data/final_error_b40_L20.dat <==
x y
256640 0.05787053872472173
293520 0.05528469829367714
247760 0.057919706770646485
278400 0.05609726326300715
258960 0.05685761605446979
250080 0.057502652413282035
259760 0.056659443479694205
263360 0.056794579435333
280640 0.056155951511828506
259200 0.057165332668775395
257200 0.05691793241242663
268320 0.056653060165410066
249920 0.05773107279130977
272160 0.056268680577725244
264000 0.05706881453720228
264880 0.05632399124988993
255840 0.05700581542523489
260560 0.05703491066041268
284240 0.055714477942359994
264960 0.05678001848488013
285600 0.05542330590258026
276960 0.056293819958593345
274480 0.05640071806790445
231920 0.058990546491747904
257600 0.057093424401912514
274480 0.05617953599767108
283964 0.05554840583307406
293440 0.05558522041543872
253760 0.05747911514711146
273760 0.05619191872577116
282684 0.056004732263868574
284000 0.05640523235411229
265760 0.05656624254487444
288560 0.05596473939783682
274960 0.05620450646245112
263680 0.05689190875897315
287244 0.055668556699133745
279920 0.056300650693026554
265360 0.05687698824914092
272000 0.056276594045393286
269920 0.056443490800017905
267520 0.05644022212367105
282880 0.0556659078429395
273040 0.05596668731173306
273200 0.05635606143043906
281724 0.056010241562152806
277760 0.05640490874523846
241520 0.05803765068487226
279324 0.0559542254615345
282320 0.05587994821879729
280080 0.056228931483841255
289404 0.05581647751284771
254480 0.05716994582298445
276880 0.055944858167509146
273600 0.056298184069082595
244880 0.05779138003015818
272320 0.056330986213195225
274240 0.05598484525653022
286960 0.055725204055503616
262880 0.05659507712437725
266720 0.056658726584226576
268764 0.05635069992649209
302924 0.05508443708763934
269520 0.056618633994526796
281884 0.05631709340101881
258400 0.057256727017197806
269004 0.05630072779084164
277360 0.05664950283093129
292560 0.05589732633705213
276400 0.05617700795509923
289280 0.055495800277551674
274160 0.05609223683930032
276640 0.05633723869105516
277404 0.05634758900282121
280800 0.05598973181669171
264800 0.05664606388030125
283600 0.055642727226016694
302124 0.05518801967202905
270080 0.05673991426141352
280080 0.05630096298642917
285040 0.05553420116007563
272880 0.05635121682881955
282640 0.056048966690813794
271520 0.05643053799319603
268960 0.05669613416235945
276968 0.05595228618386958
276924 0.05619980046057889
288604 0.05557339170822584
273288 0.056326067602121416
252880 0.05756726008320756
261520 0.05696108121192201


==> figures/tikz/data/final_error_b40_L200.dat <==
x y
308400 0.05561123863803679
326888 0.05407565242959998
324744 0.05430793010432512
331412 0.05383166705783212
324800 0.053913457810849184
320772 0.05438933152518622
328912 0.05372885437919001
335952 0.05366335586001467
323748 0.05423908098779642
322584 0.05431874969293171
318584 0.054231090724019916
340244 0.053622014690059575
330052 0.0540825832323612
328104 0.053980423413625515
329368 0.05416170773502918
315572 0.054329128695190035
311232 0.054454581479360276
329180 0.05403583517889438
329892 0.05398667472162006
339100 0.05364758816532434
317528 0.05425374249362159
343812 0.05357583899109516
331492 0.053887423754884346
342264 0.05368602463412952
321216 0.05423177399909429
337064 0.05367296365050518
326540 0.05365958221912492
330772 0.054067369690524954
336300 0.0537985433710351
321172 0.05427979974042344
339864 0.05385289203888696
352440 0.053555276960234204
329508 0.05380011105089491
335020 0.05411470608490358
320932 0.054323316656902855
337588 0.053597851774283015
335828 0.05375572913647383
331464 0.054167456238740294
330496 0.054051801885260146
329856 0.05379111330475833
330444 0.0539037180682483
337384 0.053513333058951326
328968 0.05388044031862088
331864 0.05366821071669159
336236 0.05370195750410792
332192 0.05396147301809034
332924 0.05411821347188686
330904 0.05388236193263019
335652 0.05377933222653369
325812 0.05409145510261734
333012 0.05409132811239404
339532 0.05376906286610013
330968 0.053843739604324495
320976 0.054085422397897244
343268 0.0534113328814428
345624 0.053363517723970494
320540 0.0542123989472071
332736 0.05359974431107694
327064 0.05407675699020917
324968 0.05398367137897638
329064 0.0537374590213058
327216 0.053983750069656944
327260 0.05416296410563034
338620 0.053627943618676545
347320 0.05367029248669021
339988 0.05377761757394353
323056 0.05407869465513143
343944 0.05386312336357944
342912 0.05382651492849405
333756 0.05380658714144957
335324 0.053654479575973656
329856 0.05377940216748771
333900 0.053908764698171144
333136 0.05398331081748925
330440 0.053898801703625265
324728 0.05418179874784515
324176 0.053953081498437847
324656 0.05428332240340248
338860 0.053855532522838215
343020 0.05367380254288421
330664 0.053731499189979555
336292 0.0537598808407262
317644 0.054655258952482584
330388 0.05405915250654317
331616 0.05410079881231674
323348 0.054016909424867136
343240 0.05348334647467158
323704 0.0541280373841743
337728 0.05358583019647782
329936 0.05406517739065035
319376 0.05432317788864385


==> figures/tikz/data/final_error_b40_L250.dat <==
x y
309840 0.05556469599002796
326488 0.05406979515778766
331232 0.054025651747136326
331412 0.05383166705783212
329768 0.05374522775349351
343792 0.053495897144055456
335712 0.05346377385924312
335952 0.05366335586001467
323748 0.05423908098779642
325624 0.05421791771520651
326868 0.05391050192304226
338680 0.05362471230688993
330052 0.0540825832323612
328104 0.053980423413625515
332248 0.05408550416371435
322772 0.05410382470489017
320244 0.05412459687026977
332940 0.05391018661515784
330772 0.053946958909651455
341340 0.05357365545684474
317528 0.05425374249362159
345012 0.05356540681519497
334380 0.05381955699095462
343784 0.05364436536672266
329936 0.053864498902607194
340664 0.053538408612957986
330140 0.05354423094525873
333492 0.053985613841403914
336940 0.05380374080007522
322132 0.05424515569357201
339864 0.05385289203888696
354644 0.05350513374241292
330272 0.05376923644043266
338788 0.053980544605211456
343072 0.05356786644041892
337668 0.053597851774283015
337348 0.0537007812365938
335224 0.054024886405183783
338104 0.053808861480570874
332416 0.053688760755709865
330924 0.05388765375479213
337384 0.053513333058951326
330772 0.053806077424909254
331224 0.05368617777539839
338920 0.053621290799593865
334956 0.05384624998820494
332924 0.05411821347188686
331224 0.0538747500378902
339572 0.05365297908083055
329216 0.05401758566054092
334612 0.05404949329667546
346936 0.05346988428688879
334408 0.053738027578905466
321376 0.05408744241594942
345036 0.053384432580985124
346948 0.053328628434065904
322744 0.0541699290348966
333740 0.053569497742675797
329144 0.05399306311672682
328576 0.05382857052340476
329064 0.0537374590213058
326896 0.053989178144973476
326336 0.05422243968782367
340584 0.05357215569941101
351204 0.05353025417338811
342228 0.05373158330717145
326984 0.053913382030056745
345544 0.0537842947793685
345880 0.053715195492650025
337684 0.0536457296985864
336604 0.05361039952105084
333536 0.05365509772424832
337864 0.053758529895319505
337456 0.05383081478987082
328636 0.053945760375286346
326328 0.05414740131773704
324656 0.0539464026239103
328576 0.054096858051619984
342424 0.05369192375200238
345180 0.053608415061646895
332024 0.05371504001829594
332292 0.05388767311780801
323368 0.054360193286824135
330708 0.05405544030517245
334656 0.05396424529012551
325268 0.05395897159647028
345524 0.05340733057364831
327944 0.053967526175826105
340412 0.053537459781381955
333696 0.053953789101944385
323376 0.05415900544102381


==> figures/tikz/data/final_error_b40_L3.dat <==
x y
123680 0.06974963049821697
131120 0.06822372825810627
164080 0.06445517538097145
122800 0.0683509521847881
122960 0.06852284476629601
152000 0.06541839672363835
153280 0.06465363939067935
121440 0.06903925506294986
167200 0.06403660269696221
144720 0.06687176312464702
166320 0.06358279097850998
143680 0.06664911698058414
150080 0.06594584510248984
170240 0.063301923914666
155200 0.06557196380803583
139120 0.06632244437684656
167440 0.06326301514409172
154960 0.06489149343156386
183680 0.062266132110916014
124560 0.06877202187566829
140400 0.0665648076404651
141760 0.06713215879255627
144000 0.06640540529051217
159520 0.06508812688390733
90880 0.07410822845143646
157920 0.06503623282229506
152880 0.06529324455576269
122800 0.06981735400055344
123920 0.06934111135582338
164560 0.06383249320328456
166480 0.06422716197012335
149200 0.06649522540582922
157280 0.0648218567971017
174960 0.06382190240116208
169360 0.06380748828705883
155440 0.0651913364629879
146960 0.06614401180804885
161760 0.06516828063387234
157600 0.06484581009279591
142880 0.0664461780297473
107040 0.07178570098322683
169840 0.06349000937673295
158240 0.06433200076168959
152320 0.06511737532566537
159440 0.06456364456898916
149920 0.06590563333662296
136720 0.06834474518803554
148080 0.06597651472339443
166960 0.06377319992727322
162320 0.06433887964254578
178080 0.06313599033044531
154320 0.065468754498017
134560 0.06722469794913405
139120 0.06678088135898715
133520 0.06759737775788766
178240 0.06245395046641243
156560 0.06506352842740383
119440 0.06928899934773582
180720 0.06318242603754329
131360 0.06774829863647211
162400 0.06430721029546656
129040 0.06820762736977641
181280 0.062379103599980695
151280 0.06578485296131172
156800 0.06587828490297123
151040 0.06583724204693633
139920 0.06669906483757099
159520 0.06531078260141018
157360 0.06554285290946157
154400 0.06553478415627709
163920 0.06353258115925871
160480 0.06435427028416267
111680 0.07140809601179132
133760 0.06782944537577164
149360 0.06575760559548556
136640 0.0673837548758276
145520 0.06577309309102075
120960 0.06972130666617596
163200 0.06481824842283525
136080 0.06757612474979496
136000 0.06689900850978144
174880 0.063202009436299
159680 0.06491643937365098
129680 0.0681708960138367
153040 0.06597236734537738
128960 0.0674707966173017
179680 0.06270889534883972
161920 0.06443685475649578
169280 0.06389856580429955
144400 0.06695309812316312
141920 0.06636173294682349


==> figures/tikz/data/final_error_b40_L30.dat <==
x y
279120 0.05683814550124986
293600 0.05528469829367714
289244 0.055732090764258994
301404 0.05504843249010913
281360 0.0556601412148255
301484 0.055129517034777
275440 0.05589965896812089
303368 0.054890699061812674
310568 0.05469248768812321
292764 0.05548990844219555
289608 0.055404621915772057
283084 0.0559261376719486
259200 0.05731720536704193
272960 0.056238409065979295
301120 0.05525475244594123
265920 0.05625901669072874
283492 0.05561302679297894
302124 0.05499253889824114
284800 0.05568267565551551
282000 0.05585171296978213
290720 0.055243224325148055
277360 0.0562830849879469
289280 0.0556309597875799
314168 0.05478332786363338
301360 0.05496416037304707
291520 0.055460961098357305
309448 0.05434126530359985
294400 0.05556824299792583
295600 0.05534947105875972
274560 0.05616478764081233
295724 0.055431863689915074
294160 0.05596700500760465
266880 0.05654640829963211
291280 0.05586681969902272
276240 0.05615073816503157
300880 0.0550926895812048
299448 0.05515563578163896
285360 0.05609638358343823
280560 0.056169582207785076
297040 0.0550768405172986
270640 0.05641555613786547
285200 0.05557288000831569
283200 0.05564546237112029
282088 0.05555222407937042
287920 0.05563001512344988
306132 0.05496109810117616
280720 0.056325683268653864
285360 0.05576440195558151
279964 0.05595155804844182
293920 0.05536234692040831
281040 0.05615690546755213
290204 0.05576341446701457
274764 0.056133497772866484
277360 0.055915591764568645
274480 0.05626807577203726
295040 0.05532708590303294
310496 0.05456408673930561
274960 0.05596741748509669
294320 0.0554282892379875
263600 0.05659434753031808
291848 0.055325731954786045
283964 0.05558817977382239
307172 0.054924687241934764
289680 0.05554143709848768
303528 0.05541408747835655
270640 0.05667288549139935
269804 0.05627622701642626
305200 0.05532082340263704
300044 0.055556284582545495
299244 0.05514328965869618
310240 0.054544811871665044
274720 0.056088788711216024
292720 0.05561545247918094
278524 0.056322600736841436
309376 0.0546873128735197
298400 0.055160804902452926
306364 0.054600153822608896
303208 0.05513390533177558
288880 0.05580023603354776
280240 0.05630769606405688
288080 0.05540374594368226
274080 0.05629918796196
299840 0.05525629314703042
277920 0.05611289159679182
291404 0.05570676191790709
281448 0.055710734497218604
276924 0.05619980046057889
291164 0.05545804586620005
274488 0.05627094910383501
302772 0.05519668819574802
295120 0.05525395883138557


==> figures/tikz/data/final_error_b40_L300.dat <==
x y
339280 0.054463260658977254
330088 0.05398110960283414
335160 0.05388314092357815
331412 0.05383166705783212
332408 0.053635063215899344
346592 0.05341584946094548
337392 0.05340009149251244
335952 0.05366335586001467
323748 0.05423908098779642
329828 0.05406386645598886
327188 0.053891421814140646
339880 0.05362117214821285
330052 0.0540825832323612
331632 0.05385623087498198
333208 0.054076993735950755
323332 0.05407064421983279
320244 0.05412459687026977
336504 0.05379324578996075
332372 0.05390487417754334
343864 0.05347296343082494
317528 0.05425374249362159
347260 0.0534822580947229
338192 0.053670685845493296
344344 0.05362860026391977
332336 0.053797156638871066
344752 0.0533956159155406
330780 0.05351827705109583
336772 0.053891097803116544
339544 0.05369300997762319
325784 0.05410049937088742
339864 0.05385289203888696
354564 0.05350513374241292
332476 0.05373955282972091
342992 0.05380367783991195
347232 0.05339993969838312
339472 0.05356513822787079
341348 0.05355224241433535
339188 0.05387622415973562
339144 0.05376131310126243
334816 0.053638656837412604
335368 0.053731221180637674
339224 0.05349192260292728
330692 0.05380359252039664
331944 0.05365973067388851
341844 0.05348449992261349
336636 0.05381227997007315
332924 0.05411821347188686
334184 0.053787418733421216
342576 0.053542609019425105
333100 0.053886779718893094
335092 0.05403371469715461
349460 0.05341257480075273
337100 0.05364244967442456
326896 0.05390771792973799
347772 0.05327102825773809
348228 0.053290023070453475
327784 0.0539557659869806
332976 0.05359974431107694
333508 0.05386396695876719
330256 0.053785544779523825
329064 0.0537374590213058
337224 0.053610984930305444
330300 0.05402559490268691
342584 0.053508285590546247
353284 0.05343827228841071
342868 0.0537081475161144
329588 0.05383709509578587
347464 0.05370446876624156
350208 0.05357872186334397
339844 0.053573733235272356
340924 0.053455970121141075
336416 0.05356783858699405
345872 0.053496534400288176
338736 0.053796500320981315
330440 0.053898801703625265
330372 0.053983409586577304
327820 0.053861039769240775
332816 0.05395230283829281
342824 0.053689356330656066
348540 0.053540987017263134
335064 0.05360967844579412
335892 0.053770576402625385
327208 0.05423470723073694
334548 0.053893254627279986
334736 0.05396424529012551
328192 0.05390747216081484
345684 0.05339810576901972
333304 0.05375141776506303
342572 0.05346026709513742
333696 0.053953789101944385
327056 0.054055013949904085


==> figures/tikz/data/final_error_b40_L350.dat <==
x y
339520 0.054463260658977254
334052 0.053852001396533886
336520 0.053827762284193524
331412 0.05383166705783212
335332 0.0535379504935881
344352 0.053484374677517925
338752 0.05333464152564378
335952 0.05366335586001467
323748 0.05423908098779642
333472 0.053963897883788255
328912 0.05387000779093901
343684 0.053478867972728356
330052 0.0540825832323612
332112 0.053845196475864734
333768 0.054061217387139406
327500 0.053914761292279643
320244 0.05412459687026977
337064 0.0537880336380522
338816 0.05365127226346426
345268 0.05343696397099917
317528 0.05425374249362159
349020 0.05341563937859284
340636 0.053592582063767
346904 0.05356460200488746
334176 0.053733435009885915
345632 0.05338917460894403
332824 0.0534860090939355
340292 0.05376031738713107
342344 0.053590321718876344
330024 0.05396267217469467
339864 0.05385289203888696
356804 0.0533976318755634
333080 0.05371353618703734
344396 0.05378387145032468
346912 0.05340587598666792
341516 0.053512599681842625
343908 0.05348446637566609
343312 0.05370101636198247
341508 0.05370606589325805
337464 0.0535196824940631
338612 0.053641526922594676
341064 0.053445724006882266
330612 0.05380359252039664
334344 0.05361332980861955
345488 0.053417391621644654
339676 0.05369518225914012
332924 0.05411821347188686
335544 0.05373246076282843
344780 0.053519421214263
335660 0.05380439563562445
337776 0.05395407590842472
351220 0.053340401145959226
339944 0.05352407201757349
328336 0.053850121168804437
348732 0.05326200309357101
349828 0.053238055221112406
330148 0.053850174868213585
336060 0.053506394691733655
337436 0.05371351379560676
332256 0.05375761563377334
329064 0.0537374590213058
338984 0.053535040937628675
335420 0.05384305515300687
344104 0.05346194332296484
354528 0.05336246501172528
346956 0.053513721048602074
335872 0.053628944999852525
350468 0.05361352496345135
352848 0.05351605286343272
341648 0.05353938940004921
336524 0.05360791982801732
336976 0.053549294142607125
345748 0.05351253127425896
338736 0.053796500320981315
330440 0.053898801703625265
337696 0.05368910655227693
331660 0.05374238921871623
336620 0.053803499706708495
342504 0.05369192375200238
350744 0.053425097075468254
336104 0.05358247682790908
338336 0.05370276071097779
329048 0.05415887878374499
340708 0.053642450055640264
335376 0.05395373112841044
328272 0.05389214719081977
345924 0.05339884541221164
337152 0.05363414070103503
342252 0.053458792741650905
333696 0.053953789101944385
328096 0.05403601022816498


==> figures/tikz/data/final_error_b40_L4.dat <==
x y
123760 0.06974963049821697
196880 0.06123330835319412
186800 0.062328463784558044
122800 0.0683509521847881
186640 0.061689094153294044
200000 0.060831853420205716
180160 0.06193710971883963
168480 0.06348951284328305
176800 0.06333291755198452
180400 0.0627548902124717
178640 0.06251052201623424
185760 0.06219536650271807
177360 0.06311568079455834
178080 0.06248049616949518
186640 0.06251091199391587
170800 0.06314318067755471
172800 0.0627861817413267
142640 0.06631145465382403
183840 0.062251789594657284
186720 0.06234564540182299
175520 0.06281819633933676
182800 0.06275739488383386
140000 0.06693419417476561
159520 0.06508812688390733
140400 0.06671236078405483
166800 0.06412741074680704
186320 0.061855901417911745
175920 0.0634832654694039
189040 0.06202224661655246
171280 0.06316452845468676
207440 0.060715889838796853
199360 0.061738396979290316
178080 0.06275978167235646
185120 0.062767788430761
172080 0.06354753606245563
179760 0.06288930411719001
161520 0.06476080563436255
161760 0.06516828063387234
157680 0.06484581009279591
182880 0.062498647831039957
154480 0.06532838484889142
167280 0.0637185767548106
158240 0.06433200076168959
186880 0.06167518980600824
182640 0.062415966964233335
152080 0.06567548015703
199440 0.06168824996337564
184480 0.06211366181775415
184800 0.06224755824440074
210720 0.05997751421409781
190560 0.06195766815485413
177600 0.06305110679854006
172000 0.06348231415357165
152240 0.06522223056233833
163680 0.06427889280138607
194240 0.06128607065441501
181200 0.06263765968982508
192240 0.061534892624272815
180800 0.06318242603754329
162720 0.0640779477775302
156240 0.0650536765706425
143280 0.0663650934221149
185760 0.0620386860903885
171760 0.06350206375923666
164640 0.06525354305503232
161600 0.06465548969186448
139840 0.0667020114687232
174480 0.06379868748708975
157440 0.06553643085504336
154480 0.06553478415627709
182720 0.061957546336605974
160480 0.06435427028416267
205920 0.060662050617971544
181040 0.06257047642731069
170400 0.06374518126348548
195920 0.061263569937553275
180160 0.06265128051422726
198960 0.06148127750708029
174880 0.06373979952063571
179280 0.06295322700146788
136160 0.06690659164070321
185760 0.06219455514260151
176240 0.06324019184001758
178960 0.06283852881033351
162000 0.06513831491741481
159520 0.06422813120145902
179920 0.06271192633375092
187040 0.06222797630259891
167520 0.06408118329754431
197280 0.061432793425891266
184400 0.06219123033410486


==> figures/tikz/data/final_error_b40_L40.dat <==
x y
287440 0.0564995945647789
309360 0.05469242185702353
315768 0.054603137312381804
308364 0.05476572549177871
281680 0.05563894396292161
301484 0.055129517034777
302524 0.05467702036186296
312052 0.05448885648702152
312648 0.05461272194330533
293644 0.05545177959881571
298452 0.05504460357659708
299128 0.05519848059538792
330052 0.0540825832323612
310168 0.05460365307756477
302480 0.05521380982942689
272800 0.055984699397812296
299980 0.05488559532352712
303484 0.05493923105191013
291440 0.0554211957778011
288640 0.05558494389203252
285920 0.0554088958516038
295040 0.0555036549834465
293360 0.0554504737643052
323128 0.054384995456225514
307200 0.054715578507363416
300240 0.05510993664772801
310088 0.054311042615340165
302000 0.05520497835254632
308400 0.05476283179604486
275360 0.05611304415548945
309004 0.0549886315937975
315280 0.05501884140370751
303920 0.05482253477414575
291920 0.055860516319456426
280560 0.05598839007194224
301120 0.05508317537645114
300168 0.05512923971456534
323180 0.05439775872586461
281200 0.056149168502280855
317644 0.0541604420138431
271040 0.056407675810057116
308328 0.05458956306700894
301884 0.054798827323030985
302532 0.05471048658740587
304488 0.054943391300206444
305732 0.05497019726834214
280720 0.056325683268653864
286160 0.055701041444642656
280764 0.05589980119542505
313528 0.054508224103717855
290960 0.05566046894015301
300284 0.055273719264114306
291164 0.05541745249134134
278800 0.055841881803920704
275120 0.056267835946756176
305324 0.054882480611949676
311136 0.05453420657225053
311448 0.05438080331579232
317572 0.05441610171064839
300364 0.05481892923348929
292248 0.055330570204542545
309688 0.054592364605795474
307812 0.05489745996988763
289760 0.05554143709848768
309048 0.05523516506376258
296000 0.05558728076924101
294968 0.055116614987451414
318960 0.05474086242955078
300844 0.05553822952635665
315368 0.05444031140724381
311360 0.05451025225423746
275360 0.056059565981496695
300480 0.05525036833467267
300364 0.05529000968184483
309776 0.054685082844821806
316044 0.05445953341625999
307404 0.05456137748002222
313012 0.054709390485904875
289680 0.05579428878113302
282320 0.056232911546571764
298488 0.05496273513620306
300240 0.05519272340963459
300640 0.05522911678408111
298240 0.05527914084863448
291644 0.05568605140764386
295812 0.05500061145014574
277724 0.056187436734270554
300124 0.055073266525573004
308344 0.054646832698197825
303572 0.05514113908102119
295920 0.05522780344241188


==> figures/tikz/data/final_error_b40_L400.dat <==
x y
340080 0.05444901186913869
337092 0.05374574713077848
345800 0.053509294809774025
331412 0.05383166705783212
339412 0.05342686228995602
347712 0.05337634040534297
343792 0.0531681635948265
335952 0.05366335586001467
323748 0.05423908098779642
335392 0.053904497617983986
328912 0.05387000779093901
341044 0.05360594609863434
330052 0.0540825832323612
336112 0.053666734509068614
336772 0.05396079707914209
334700 0.05369985260750003
320244 0.05412459687026977
337944 0.05377220515441309
340380 0.053610138942796225
345588 0.05342913832950074
317528 0.05425374249362159
350984 0.053374711023782606
343916 0.05344007309057477
348024 0.05355933754847847
335136 0.05371644005279355
345632 0.05338917460894403
334228 0.0534622134424055
340292 0.05376031738713107
346184 0.05350386847085251
331144 0.05394540192950334
339864 0.05385289203888696
358004 0.0533888911219881
335320 0.05366893392849267
345436 0.05376208359679715
348796 0.05334309887488818
344848 0.05342776895144393
345908 0.05341311932673871
347072 0.05360292123130601
346272 0.05353341363503277
341064 0.05340368764666139
338612 0.053641526922594676
341544 0.05344456114837183
330692 0.05380359252039664
335224 0.05357902105770059
346616 0.05339604219880175
342520 0.053603947049750064
332924 0.05411821347188686
338824 0.053605794442183254
344860 0.053519476300753044
340140 0.053641573945432015
340140 0.05387830643438301
354312 0.053247665479570584
342468 0.05346289600943284
332380 0.053725077360617796
350732 0.05323359106719786
351108 0.05321963265073448
335988 0.053611432860043426
338308 0.05343319705739754
339596 0.053665140841838745
332256 0.05375761563377334
329064 0.0537374590213058
338184 0.05357865806132564
336140 0.053809324917249435
348468 0.05329996675477832
357088 0.05330100291547992
345676 0.05358910468791215
338556 0.05354813000354542
351348 0.053604391678526986
352848 0.05351605286343272
342928 0.05347275829561591
340684 0.05345531710131707
340016 0.05344417587395024
347996 0.05342288461012333
338736 0.053796500320981315
330440 0.053898801703625265
339056 0.05365355031559989
335304 0.05361044010058385
341748 0.05365668019139215
344708 0.053609876293019054
353428 0.0533381458574647
341464 0.053366605284474254
343820 0.05350034184831627
331448 0.05407906587276419
341508 0.053637825679824204
337056 0.05392803085262853
330512 0.053817982951198995
350972 0.05322031785926133
339196 0.05357790806086597
342652 0.05346026709513742
333696 0.053953789101944385
331500 0.053952840908609745


==> figures/tikz/data/final_error_b40_L450.dat <==
x y
339680 0.054456510674654124
339936 0.05367409544835685
346600 0.053475974914494705
331412 0.05383166705783212
340692 0.053406681173889275
347872 0.05336190004766326
344352 0.05316215146075268
335952 0.05366335586001467
323748 0.05423908098779642
337632 0.05381919927914859
328912 0.05387000779093901
346324 0.05340105486104018
330052 0.0540825832323612
339392 0.05360304978485612
339296 0.05387679577738522
335260 0.053675140652010275
320244 0.05412459687026977
337624 0.053774664076840326
333252 0.05388378840956865
347712 0.053334488797243146
317528 0.05425374249362159
351668 0.05333192001649488
344156 0.05344124118201136
350352 0.053462149570292196
341216 0.05354471973568424
345632 0.05338917460894403
336148 0.053426123257741376
340292 0.05376031738713107
350104 0.05332729762664659
331144 0.05394540192950334
339864 0.05385289203888696
358644 0.053371766395199555
335320 0.05366893392849267
348920 0.05364086607806045
349240 0.0533164397625965
348056 0.05330379007171239
349988 0.05324218431089821
350956 0.05349111573895256
349472 0.05345456356510572
343988 0.05332453000838012
338612 0.053641526922594676
341544 0.05344456114837183
338540 0.05349354825044283
335224 0.05357902105770059
350616 0.053212446146323145
343400 0.05359256398022117
332924 0.05411821347188686
340628 0.05356054939550396
346060 0.05349927329466922
343464 0.05356716584535569
344104 0.053768683451870754
353752 0.053256572743971164
341944 0.053474224377820026
336540 0.05356024194510709
352136 0.05319204262578133
351668 0.053197265127786726
339712 0.053482234994891076
341028 0.053338521245599055
343480 0.05357580070579041
332256 0.05375761563377334
329064 0.0537374590213058
340344 0.053502114760845536
337180 0.053798053215095225
350672 0.05320842604254183
357612 0.053299739975346226
349524 0.053433996377680995
341756 0.05344210762519112
353392 0.05351072622236572
352848 0.05351605286343272
345008 0.05345031964694674
342604 0.05338309886167753
340256 0.05342302118710667
350396 0.053361254678423065
338736 0.053796500320981315
330440 0.053898801703625265
342220 0.05352804977275815
339428 0.05345552507485819
349268 0.05338141902913882
348228 0.053516616066433605
354308 0.05331931550615344
343224 0.053333203394006046
346940 0.05338606228054872
333848 0.054001272210341685
343428 0.05356548441062863
340976 0.05381465820212019
334592 0.05368112927821856
351692 0.05319756490138195
341196 0.05352815889832829
345292 0.053369344276938256
333696 0.053953789101944385
335464 0.05382892297077076


==> figures/tikz/data/final_error_b40_L5.dat <==
x y
123760 0.06974963049821697
212640 0.06000407458545782
186800 0.062328463784558044
169440 0.06335962318561943
196400 0.06091152798878058
156800 0.06494039323268325
191600 0.06107567336620468
182640 0.062149561556780364
215440 0.05999866676679761
180400 0.0627548902124717
166480 0.06357870730532687
143840 0.06665656119257639
209840 0.060305058268708724
178160 0.06249953386617906
186720 0.06251091199391587
170800 0.06314318067755471
223920 0.05867748699147958
187120 0.061974515062971434
183840 0.062251789594657284
199680 0.06134095210312775
194960 0.061161487518280044
195280 0.06162907532555489
151440 0.06555604384656605
188720 0.06218864486371238
205520 0.06050335754507474
157920 0.06503623282229506
208720 0.0602112995325775
216640 0.059857722822091036
185920 0.06222564506871829
171280 0.06316452845468676
214400 0.06024897519442548
207840 0.061113132108171694
224000 0.05902824694388041
208080 0.060802364573130444
195280 0.06138573913238366
190080 0.06210439802604238
161360 0.06474922025495627
188960 0.06252703598908381
185760 0.062236248874812994
214880 0.05975998770979826
184720 0.06229667958619276
198320 0.06097681575913858
186160 0.061887293800770106
188640 0.061531021557876965
182720 0.062415966964233335
152080 0.06567548015703
204800 0.06122021973206115
184560 0.06212587818736898
185040 0.06224364659688337
220560 0.05934722165086413
190560 0.06195766815485413
177600 0.06305110679854006
199760 0.060865612485613604
173600 0.06299596455501515
163760 0.06427889280138607
194240 0.06128607065441501
211680 0.06007412627184418
148240 0.06571739648269849
180880 0.06317402814670627
177120 0.06258538197111412
174720 0.06301979792656733
198080 0.06105312051280171
220160 0.05951092200722331
171840 0.06350206375923666
158640 0.06568766540567629
200400 0.06117834630359818
140000 0.06669906483757099
174480 0.06379868748708975
217600 0.06021623489729675
179520 0.06299635499317065
188560 0.06160466127774499
191280 0.06135169750274687
206000 0.06066251892609094
181120 0.06257907670398555
149360 0.06575760559548556
196080 0.06125613462019943
178000 0.06278158999412639
210080 0.06052980910533834
207920 0.06097242775791297
200560 0.06115107027660876
136160 0.06690659164070321
200720 0.06111593458096149
210240 0.06046924361432905
153680 0.06532185495374031
171360 0.06399553951971461
159600 0.06423259585163564
179920 0.06271192633375092
191680 0.061781786634875754
185280 0.062256656615454695
205360 0.0607259755925088
166880 0.06381301689852925


==> figures/tikz/data/final_error_b40_L50.dat <==
x y
293840 0.05619002033413518
310560 0.054668059736483414
318052 0.05454458285490503
308444 0.05476572549177871
281760 0.05563894396292161
302204 0.0551069290939307
303324 0.05462503406064753
324460 0.054005958131126235
313448 0.054583308450635803
294364 0.055431795636962426
308540 0.054592072776725016
312568 0.05462174950273867
330052 0.0540825832323612
310648 0.05459196492677929
316968 0.05468239009386329
282720 0.05558299502695334
299216 0.05494805509499158
303724 0.05493709639181478
291520 0.0554211957778011
300720 0.055050033324866375
294000 0.05513152967718339
318532 0.05456658943043166
319528 0.054318207770469265
329332 0.05418555381600909
306960 0.054730002946639725
301120 0.05506473847932687
311208 0.0542588828046291
302880 0.05517489303280964
309120 0.054760732738459536
276160 0.056108858895621797
308684 0.05499575587168712
315600 0.05499250409547364
303840 0.05482253477414575
321128 0.054605420944228975
281440 0.055944053169269856
320212 0.054272075755278114
301048 0.05508932575967727
323580 0.05439648817026696
283360 0.05604498741787861
318444 0.0541420435021734
293920 0.05533028957980404
308328 0.05458956306700894
305484 0.054674348145304565
303812 0.05465316043796578
304488 0.054943391300206444
306292 0.05494237938715592
281200 0.05632235817464849
286720 0.055717647230830405
313804 0.054560010344406266
313928 0.05451050472029892
291920 0.05563575126453388
320300 0.054438370050086414
291164 0.05541745249134134
304720 0.054690774615455906
315972 0.054433099397777414
306044 0.05487487208337997
311616 0.05451721638667117
277120 0.05589525139829041
318772 0.054341042223542184
300684 0.05480949161310193
292728 0.05531198069150963
310088 0.054590063020244134
309012 0.054866883810793785
291280 0.05548417432230288
309848 0.055181548716557005
317680 0.05460757532573752
294808 0.05511403047953026
327368 0.05443591310014388
301644 0.05550171860956446
320140 0.05425899914968588
311840 0.05446448784519568
276160 0.056009438076549
321492 0.05432558081310507
322888 0.054337356580358355
310176 0.054666975652909885
318044 0.05438906182224022
314364 0.05429130784552266
314852 0.05464013586624135
310560 0.054869797648815236
302720 0.05533477575740974
299208 0.05494840733427533
315724 0.05448746868490922
301440 0.055210547175874265
299164 0.05525626530688751
291484 0.05570676191790709
296612 0.05496150669581165
305012 0.05493727951068424
300844 0.05507447716061408
314992 0.05440269146361427
303972 0.05513634971462346
298640 0.0551699004118278


==> figures/tikz/data/final_error_b40_L500.dat <==
x y
340400 0.05444901186913869
344184 0.05355273528212986
348280 0.05346877573395893
331412 0.05383166705783212
342176 0.05333396874513535
347392 0.05338282145491744
345952 0.0531104823262633
335952 0.05366335586001467
323748 0.05423908098779642
341072 0.05375222573236861
328912 0.05387000779093901
346884 0.05338951905925997
330052 0.0540825832323612
341880 0.053540954824645035
339616 0.05388390269968992
337580 0.05359305388946493
320244 0.05412459687026977
338104 0.05376206380079742
343624 0.053487365029080094
347712 0.053334488797243146
317528 0.05425374249362159
353588 0.05329131790980285
346244 0.05342939169429128
351596 0.053451324050193386
342656 0.05350645568952381
345632 0.05338917460894403
338556 0.053353247414188794
340292 0.05376031738713107
354308 0.05318915493470187
333144 0.05387667119856499
339864 0.05385289203888696
358644 0.053371766395199555
335320 0.05366893392849267
352884 0.05351763442071003
347392 0.05339993969838312
348136 0.05330379007171239
353268 0.05314093599862269
354876 0.05335930568180135
351872 0.053357429550359804
345952 0.0533015921496706
338612 0.053641526922594676
341544 0.05344456114837183
340940 0.05341214693020877
337544 0.053498883976648266
352376 0.0531249014087312
343720 0.05357209170988204
332924 0.05411821347188686
342548 0.053516718673941734
350788 0.053336183181335796
345108 0.053510271364085385
348184 0.053581797707752246
354312 0.053247665479570584
345108 0.05336499596648581
340300 0.053431731745111045
353416 0.05314495443007134
353348 0.05314214215339361
343756 0.05331063446726731
342432 0.05333109323088529
346164 0.05347700428624558
332256 0.05375761563377334
329064 0.0537374590213058
343152 0.053434406355033576
340708 0.053693686414449986
348788 0.053281705172590406
360500 0.05320525604562219
352928 0.05332586420111818
343036 0.05339344326961359
356876 0.05341025183814302
352848 0.05351605286343272
350332 0.05326094984901534
342604 0.05338309886167753
342496 0.053346243202421297
350956 0.05334205942588232
338736 0.053796500320981315
330440 0.053898801703625265
342940 0.053504449250058046
340868 0.05342953710885478
349348 0.05338141902913882
351472 0.05342453894368635
356752 0.0532676826841825
345108 0.053282906266113386
349900 0.053287823574833665
333848 0.054001272210341685
345028 0.053523564664621284
343260 0.05376512497601913
337392 0.05357271360630993
351692 0.05319756490138195
343204 0.05350314354611943
346216 0.0533461317558573
333696 0.053953789101944385
338788 0.05371170328783419


==> figures/tikz/data/final_error_b40_L6.dat <==
x y
179760 0.06353469457404563
221200 0.05934983951393844
186880 0.062328463784558044
169440 0.06335962318561943
210880 0.05981733039694169
200160 0.06083864208608156
191600 0.06107567336620468
212560 0.05981056237921048
191440 0.06198850653859084
215760 0.05987229829813425
178640 0.06251052201623424
205680 0.06046582180337132
215200 0.059898395323361074
178240 0.06249953386617906
202240 0.061277240810433876
216800 0.059323000240356596
172960 0.06278881995620335
216480 0.05968831915788877
183920 0.062255980963649024
199760 0.06134095210312775
224640 0.0588637683427141
202800 0.06106710101832216
214400 0.059968518491371046
203840 0.06096391428133876
208240 0.06029639918441173
198880 0.06120521134885352
208800 0.0602112995325775
216720 0.059857722822091036
191680 0.06182554410409878
209200 0.05996692860960177
216400 0.06011025031220806
208960 0.06102995940698376
224080 0.05902824694388041
212320 0.06064439738946467
227680 0.05895868547525049
217440 0.059994657384354506
206480 0.06064306715123728
178400 0.0633423067225144
236080 0.05855405380090432
214880 0.05975998770979826
218480 0.05963591391307191
206160 0.060318448684074516
186240 0.061887293800770106
182240 0.062124384963651004
182640 0.062415966964233335
209040 0.06028043659616037
219920 0.05985277240407225
224960 0.05900840103245854
194880 0.06140390902204936
224480 0.05907892525788135
228960 0.05898078166326757
177600 0.06305110679854006
244800 0.05774153039999912
202480 0.0606563609364118
233680 0.058533127934228
194400 0.06130270389211571
220000 0.059492926847444325
192240 0.061534892624272815
180960 0.06317402814670627
182320 0.06221689225341824
174800 0.06301979792656733
222240 0.05926363178518644
213040 0.05991678771310074
171840 0.06350206375923666
185040 0.0630912824895072
230560 0.058874889538411974
140000 0.06669906483757099
174480 0.06379868748708975
217600 0.06021623489729675
210400 0.06046464578314476
199840 0.06092363729241026
191360 0.061357266519977936
206080 0.06066251892609094
194960 0.06146349800574698
217920 0.05958825988375136
196080 0.06125613462019943
188400 0.06186478596296191
240160 0.058334707060087414
212720 0.0606294817612089
211760 0.060261415969823665
226480 0.05882410423990227
201920 0.06100643990033474
210320 0.06046924361432905
198800 0.06127740684615078
171440 0.06399553951971461
214880 0.05956079305811043
179920 0.06271192633375092
210560 0.060353597066913775
232960 0.058647231228473345
222400 0.05950967840648034
207120 0.06035429489709157


==> figures/tikz/data/final_error_b40_L60.dat <==
x y
293920 0.05619002033413518
311360 0.054619125717160426
318212 0.05454458285490503
321928 0.05421449765882547
314640 0.05422389769587709
309688 0.05478403192641377
303324 0.05462503406064753
328904 0.05387105204151028
319696 0.05441766116180652
311340 0.05473640953094803
307820 0.05462408051921082
312008 0.0546065414224606
330052 0.0540825832323612
311608 0.05457815925929931
317848 0.054651975552918446
298328 0.05494303371946854
301020 0.05484273724541155
303724 0.05493709639181478
300844 0.05502091398106473
301120 0.055038197847808515
293920 0.05513152967718339
303884 0.055140276185465006
319928 0.05431251096873639
324808 0.05436294439645887
307200 0.054715578507363416
307484 0.054785547563201045
311608 0.054245343139396066
320088 0.054473436686748165
309440 0.054751349485101755
299964 0.05501416320391194
309724 0.05498206771492497
316880 0.054939661616206954
319740 0.054145862526765384
321048 0.054597521261054285
282240 0.0559262552938343
321412 0.05425326450110889
301928 0.055069076606588926
324300 0.05438828181386858
283600 0.05604498741787861
319084 0.05410833402402539
321680 0.05422617363928696
310008 0.05453320001658867
305884 0.05467858735877953
304372 0.05461994100781729
305288 0.05492765703175411
307092 0.05490104596867735
281120 0.05632235817464849
320452 0.054291266802623084
314124 0.05455792313645557
316168 0.05443818158459749
292240 0.05564036856703217
320584 0.054406134969473434
309048 0.054733230311769354
306284 0.05461999110576713
332380 0.05379184947937688
306604 0.05486140736670953
311696 0.05451721638667117
312968 0.054340043567212795
319172 0.05433745051489108
302444 0.054740979632581066
293768 0.05528729200136536
311768 0.05451338835497406
309012 0.054866883810793785
292000 0.05549441373336202
310888 0.055135682772479426
330656 0.05413522298175816
303048 0.05473238613783407
334212 0.05410258394538461
302444 0.05546144652380525
320620 0.05426236206293232
312080 0.05445571620019555
276960 0.05597419174365591
310488 0.0547765775086013
323448 0.054305349057120096
310896 0.05465164932562836
318684 0.05437481939368196
309964 0.054435992544071395
314852 0.05464013586624135
311200 0.05485004010296518
303040 0.055333989166827864
300488 0.05491721453845893
316604 0.05445712690502594
308320 0.0549333647138123
299964 0.05523978892871461
293644 0.055600760363775883
296132 0.05498182327493358
306212 0.0548852548983498
301004 0.05507447716061408
315792 0.054371667643433506
304612 0.05509329735473855
308284 0.054736710579293704


==> figures/tikz/data/final_error_b40_L7.dat <==
x y
212080 0.06085532483657298
221280 0.05934983951393844
229200 0.059025811707098
204560 0.060384254342827015
210880 0.05981733039694169
206320 0.0603593517512045
201280 0.06027053440367662
182880 0.06213743457037126
217680 0.059857777135623805
239920 0.058266631982412304
210480 0.059708269090626064
205680 0.06046582180337132
228400 0.05907676157731137
210960 0.06004786186300736
229200 0.059163853549373216
226720 0.05872731764118299
225040 0.05863546077101477
216480 0.05968831915788877
184000 0.062255980963649024
250400 0.0575631583604332
224640 0.0588637683427141
211840 0.060489556037156826
214400 0.059968518491371046
209360 0.06066089216017965
223680 0.059236005239883066
224400 0.059282566966585945
208800 0.0602112995325775
216800 0.059857722822091036
216640 0.05989951688899265
226240 0.058709622570111065
237760 0.05859128047949265
216080 0.060492903705483665
224080 0.05902824694388041
220240 0.06002508427875883
227760 0.05895831037149605
241760 0.058170665544224856
161520 0.06476080563436255
228640 0.05925788657155877
236160 0.05854330251179234
214880 0.05975998770979826
184720 0.06229667958619276
206240 0.060318448684074516
198720 0.061013239087502176
243200 0.05755394735179159
182720 0.062415966964233335
214400 0.05996746229360114
219920 0.05985277240407225
225040 0.05900840103245854
203840 0.06075867541329608
225520 0.05900394336755567
229200 0.05898803675154213
177600 0.06305110679854006
245200 0.05772755590192337
219280 0.05923453178204785
233760 0.058533127934228
194480 0.06130270389211571
220000 0.059492926847444325
236960 0.058062220936161736
224720 0.05955114551488362
221520 0.05918736567125174
174800 0.06301979792656733
222240 0.05926363178518644
220320 0.059506408861172345
231920 0.05881482734699038
185120 0.0630912824895072
233680 0.058714745427234726
227600 0.058740848746302775
214080 0.0604656198192545
236400 0.05888126323155782
224080 0.0593026112010107
203440 0.06071060894004833
191440 0.06134948754897803
206240 0.06065720020119033
195040 0.06146349800574698
232160 0.05865967171759952
222400 0.05922155438022385
188400 0.06186478596296191
251920 0.05761231033145548
212800 0.060632654705721226
234080 0.05876716250565587
226480 0.05882410423990227
202000 0.06100643990033474
210400 0.06046924361432905
219360 0.059621185113624735
231600 0.05899247633800023
242560 0.05778367888533519
239244 0.057998912453352675
225440 0.05902472081035112
225920 0.05924161563184469
222400 0.05950967840648034
207120 0.06035429489709157


==> figures/tikz/data/final_error_b40_L70.dat <==
x y
294240 0.0561912728553489
315484 0.05446011701361075
318452 0.05453751061574326
322088 0.05421084445628096
314080 0.054259735150961205
310728 0.05474845443247083
304924 0.05457335398423994
328664 0.053881195517609205
320176 0.05440029396584355
311260 0.05473640953094803
308140 0.05461475085950465
312568 0.05462174950273867
330052 0.0540825832323612
312532 0.05451773080676068
318568 0.05461427509990792
300408 0.054818389608058696
300940 0.05485597505689488
304284 0.054929516112735284
301404 0.054991889967388075
301680 0.05503960990570558
294000 0.05513152967718339
330932 0.05407248071500585
320248 0.05432030662864795
324888 0.05436294439645887
313084 0.054531134313662376
304400 0.05492514154720019
311928 0.054230690539505244
320408 0.05447480649106639
310160 0.05472980455423535
300924 0.05496979939803262
310124 0.0549632875464122
342272 0.05388613828567165
320540 0.054109938490519274
329216 0.054320877300451466
312808 0.05464979842598078
321412 0.05425326450110889
303048 0.0550224611986337
324060 0.05440229725232335
320896 0.05440928825467661
320008 0.05406853983872657
322160 0.054226153117975406
320932 0.0540881653356279
304684 0.05471168520316476
305092 0.05461131732850914
325856 0.05409262876059422
307972 0.05486817061888137
332924 0.05411821347188686
321012 0.054262793747069445
314044 0.05455792313645557
316728 0.05441697671368042
292720 0.055636471643736946
320300 0.054438370050086414
309688 0.05468534425950697
307324 0.054567419593031394
333180 0.05376337674482052
307244 0.05484186683905594
311696 0.05451721638667117
313688 0.054325358714361394
319732 0.05431071090662994
303484 0.0547251917156362
315012 0.054319327391200246
310168 0.054590063020244134
309492 0.054838612238998226
292160 0.05548859645092689
311448 0.055098842141188556
330496 0.054129084544774275
305448 0.05464657402991695
334852 0.05408409062322177
331376 0.05424803717983152
320780 0.05427072410744103
312880 0.05445352098700945
320728 0.054074186615736305
323936 0.054251877962911775
323448 0.054305349057120096
309776 0.054685082844821806
319164 0.054371733401477856
314604 0.05428796223990997
315216 0.054603381119068574
317600 0.054639015380126506
319760 0.05460631299893994
317384 0.05422284264139781
317324 0.054442816736793735
309520 0.054887251474019814
301404 0.0551787328093222
293724 0.055604421213543226
297012 0.05494025475623044
306612 0.05487016617409512
316772 0.05433330106502646
316432 0.05433556317467501
305652 0.055038862034987375
309084 0.05470064863964689


==> figures/tikz/data/final_error_b40_L8.dat <==
x y
212160 0.060866581791674354
221280 0.05934983951393844
230800 0.058900939135479606
204640 0.060384254342827015
210880 0.05981733039694169
240880 0.057950142563461114
227440 0.058361008120896625
182880 0.06213743457037126
234880 0.05867830183696337
241280 0.05817356528792557
232560 0.058317832016693945
243280 0.05796353562743573
248960 0.057781373522057006
210960 0.06004786186300736
229120 0.059163853549373216
226800 0.05872731764118299
225200 0.058641957878368095
216480 0.05968831915788877
239360 0.05820679924625101
241120 0.05815537718775215
224640 0.0588637683427141
211840 0.060489556037156826
243680 0.05812249161344914
209360 0.06066089216017965
246480 0.057683250274123916
224400 0.059282566966585945
257680 0.056855012475833466
218240 0.05979366246587675
216720 0.05990308306921236
233360 0.05825873452272328
267040 0.05679471954282802
210000 0.06101591789814194
228160 0.058756528018339436
233600 0.05906278339883551
227840 0.05895831037149605
230560 0.058918516317458196
230720 0.05900178871254072
178400 0.0633423067225144
236240 0.05854362453615249
215200 0.05975227058485538
216480 0.05979119180818152
206240 0.060318448684074516
229920 0.05848464011071935
245760 0.05742190931305192
207520 0.06034549597258641
214480 0.05996746229360114
239040 0.05862233536766005
233520 0.05844420705725782
203920 0.06075867541329608
230640 0.05866545335482941
229200 0.05898803675154213
224960 0.059376327467437186
245280 0.05772755590192337
247440 0.05756745337694377
233760 0.058533127934228
194720 0.06127439371818699
232720 0.05860035309210329
246640 0.0574764068565575
224720 0.05955114551488362
221600 0.059182885710949915
238160 0.058148263138567066
243840 0.05779897083183441
241200 0.058090293042752816
231920 0.05881482734699038
245600 0.058281630352176
233920 0.05870747541034757
227680 0.058740848746302775
234320 0.05904148921228694
236400 0.05888126323155782
246000 0.0578435222787008
203440 0.06071060894004833
212720 0.059654139551564594
206320 0.06065720020119033
248240 0.05771498301015072
226800 0.05904455740439368
222400 0.05922155438022385
236480 0.05822104290779534
258720 0.05718953938951428
212880 0.060632654705721226
238000 0.05852926682184884
229440 0.058631115898354305
222480 0.05958641250082974
210480 0.060473618593611216
246160 0.05783052649412627
231600 0.05899247633800023
246080 0.057548369533440544
239324 0.05798812759689155
210560 0.060353597066913775
233120 0.058646490308888716
222400 0.05950967840648034
207200 0.06035429489709157


==> figures/tikz/data/final_error_b40_L80.dat <==
x y
294640 0.05618342067520493
316124 0.05445861962104091
318692 0.054523772936314496
329892 0.053893770795513864
314880 0.054218361896422526
311848 0.05469242002348873
305244 0.05456581971254739
328744 0.053881195517609205
320656 0.05437436094248586
312140 0.05471009734505983
308860 0.05456791122654906
313768 0.05454762883731927
330052 0.0540825832323612
313376 0.054470854548173415
319368 0.054596707225597806
300568 0.054818389608058696
304984 0.05468087021159628
305964 0.054855326442707096
302444 0.05493811305105465
302764 0.054975728920788745
295040 0.05509802189214388
331732 0.054041554405010114
321528 0.05428462104989869
331616 0.05410008740279863
312684 0.054521813668286345
304400 0.05492514154720019
312648 0.054191381008628366
321128 0.05443733080787455
330016 0.053955859731280593
307964 0.054733073615343956
312444 0.0548781089804068
342992 0.053879622083460574
321660 0.05406863535068357
329536 0.05431849413113552
284320 0.055824719022007266
322452 0.05421466046872368
303448 0.05500508767258627
324780 0.05437921217702796
321376 0.05440757776060769
321048 0.05404849325229472
322960 0.05419734923706687
321892 0.054043817732903746
305484 0.054674348145304565
305972 0.05456573748313203
326336 0.054079737577611135
319544 0.05438257461565675
332924 0.05411821347188686
321732 0.054259910552075755
316568 0.054427264799461875
316568 0.05443641586588833
302604 0.05516842741597825
320744 0.054413864473877985
309928 0.054682962128330063
308044 0.054556764671113415
333980 0.05372963486819879
307564 0.05482061284137913
312576 0.05448834375543023
314488 0.05429779933467333
320452 0.054266253901210246
304124 0.05469185319393479
315616 0.05430758266540441
313448 0.05444732011719304
310612 0.05480140430901383
312560 0.0546474693274656
312968 0.05503337087486076
330496 0.054129084544774275
305448 0.05464657402991695
336176 0.054057766602751044
332336 0.0542108446575321
320540 0.05426236206293232
313600 0.054423592753034836
307768 0.05453815877251091
328940 0.05408022954562826
325892 0.05419603885079488
310896 0.05465164932562836
318764 0.05437481939368196
315368 0.054287924118308024
316736 0.05454982274970712
319360 0.05454444048933611
320720 0.05457582680207954
319784 0.05414743321793021
318044 0.05441550355104148
309840 0.054880747202211845
301564 0.0551787328093222
321688 0.05447831186673156
313376 0.054306660147855734
306772 0.05487016617409512
317332 0.05431014259324648
317232 0.05430200213473142
320372 0.054429880321372255
309804 0.05466524180431258


==> figures/tikz/data/final_error_b40_L9.dat <==
x y
212240 0.060866581791674354
233920 0.05851489337024689
230800 0.058900939135479606
232880 0.058578113700329185
235920 0.0581182990289823
245200 0.05770886102065291
235120 0.05794140878901492
226480 0.0588446207393102
234960 0.05866857074985995
215760 0.05987229829813425
232720 0.05831697604380063
206080 0.060475222661172064
249040 0.057781373522057006
250720 0.05742401597587874
229200 0.059163853549373216
229760 0.05851846788010281
225200 0.058641957878368095
225040 0.059109964122247026
239520 0.0582028731916058
264080 0.05681941683428187
228800 0.05850889853212813
211840 0.060489556037156826
243680 0.05812249161344914
231440 0.05897434105757851
253040 0.05722553617829269
224560 0.059276588731841086
257680 0.056855012475833466
246240 0.05802124201901328
240400 0.05819466942694525
233360 0.05825873452272328
260800 0.05712997338192699
210080 0.06101591789814194
228320 0.05875578106712107
233680 0.05906278339883551
227920 0.05895816180945426
230560 0.058918516317458196
242000 0.05817097555873344
241200 0.05833346767623064
240000 0.058340903227808834
215200 0.05975227058485538
218720 0.05965285187953703
211600 0.06000601225063619
230000 0.05848595010460534
243200 0.05755394735179159
234000 0.058445935694106395
214560 0.0599806209913376
246160 0.05816444577117666
240640 0.05803558587691567
204000 0.06075101058046955
236400 0.05839574981854135
229200 0.05898803675154213
226240 0.05931889844134111
245360 0.05772667936473637
250560 0.05736727189771879
233920 0.05853205829015844
219600 0.059307447132815966
232640 0.05860035309210329
249440 0.057365302113828835
224960 0.05954907298786377
222000 0.059172570272270374
248000 0.05761408802983518
243920 0.05779897083183441
241440 0.05809517743515998
251120 0.057569022839408325
242320 0.05847825316595297
233920 0.05870747541034757
244080 0.05762789283969444
264080 0.05728177855876363
236400 0.05888126323155782
239840 0.058233297597884925
203440 0.06071060894004833
212720 0.059654139551564594
206320 0.06065720020119033
248320 0.05772614714459036
226800 0.05904455740439368
236400 0.05831121578381654
236560 0.058220991321153666
258720 0.05718953938951428
269200 0.056780055160366834
234480 0.05875294057583349
229520 0.058631115898354305
254560 0.05742724344411251
210560 0.060473618593611216
246240 0.05783052649412627
251840 0.05761049819838914
252720 0.05714647888866865
242284 0.0578792517527497
227520 0.05886062865044879
233200 0.058646490308888716
247360 0.05784293306234629
239760 0.05817638908827202


==> figures/tikz/data/final_error_b40_L90.dat <==
x y
295600 0.05617526547085207
315004 0.05447872714384538
318532 0.05453751061574326
330932 0.05384120824079905
315520 0.0541987027531931
312328 0.054651998020132785
305244 0.05456581971254739
328904 0.05387105204151028
321144 0.054347848049502656
312620 0.05469273585987834
309740 0.054533508940688966
314408 0.054530852669340754
330052 0.0540825832323612
314096 0.05442791408002801
319608 0.05459525470953474
300808 0.05481675687287781
306024 0.05463585360602843
305884 0.05485543079492823
303164 0.05491381031661695
303244 0.05497073271059706
296000 0.05508002036862531
331732 0.054041554405010114
322612 0.05420208791712349
332416 0.05405945005951121
313368 0.05452319204285154
305324 0.054879524731514556
313368 0.05415250941850035
321688 0.05442350583556172
330816 0.0539358393393366
308844 0.054695696691263396
312604 0.05487373602072988
320320 0.0547957242094734
322060 0.054060005885077304
332540 0.054222626895257364
312968 0.05463209056264995
322932 0.05418650233797371
304648 0.054958917647054926
325100 0.05436370891169106
327696 0.05416795712625935
321812 0.054017471262050636
323600 0.05417737940834322
324212 0.054007398426859324
305884 0.05467858735877953
306532 0.05454481648968587
326576 0.05406923535187582
322788 0.054244998616509894
316640 0.05479283033685747
322852 0.05421733362985896
317848 0.05438786494949378
317208 0.05439484577511367
303164 0.055179919476980345
321384 0.054383791844406386
311128 0.054625597268643786
314168 0.05435580974842097
334940 0.0536824656748699
309244 0.054744763239412034
313936 0.05442962644927829
314968 0.05427353199192977
320976 0.054244431206057216
304924 0.054675682524917266
318256 0.05415754549253118
314168 0.05444105082640002
311012 0.05479109858899785
312880 0.05464390009835383
340468 0.053902268010515286
331616 0.054073192060464154
317652 0.054247789525128785
336496 0.05405319516550358
333056 0.05419100103562937
321260 0.05423247402169624
313840 0.05440920390580234
325572 0.05391215688699008
329660 0.05404196635223885
326052 0.05419603885079488
311296 0.05464306111222715
319164 0.054371733401477856
316168 0.05425443692913462
316736 0.05454982274970712
319920 0.05452970817195441
320880 0.05457582680207954
318984 0.05415285921853037
318364 0.054422284565551815
310240 0.05488150132416899
320380 0.05443041853981737
322372 0.05444070528083531
314176 0.054285804740412724
306852 0.054869959054986935
318336 0.054269812188538644
318112 0.054269671134063266
321812 0.0543885906895341
310684 0.05462105707512092


==> figures/tikz/data/final_error_b40_full.dat <==
x y
872016 0.05540487394553706
761016 0.0558496131646298
772116 0.05590697724429076
784770 0.05589955940205673
767898 0.05577118078195636
781884 0.05596280001243604
778332 0.055925792344579985
763458 0.05606143706972455
764568 0.055853208561509896
782328 0.05595312460861068


==> figures/tikz/data/io_functions.dat <==
t sin1 usin1 cos1 ucos1 sin2 usin2 cos2 ucos2 sin3 usin3 cos3 ucos3
0.000000 0.000000 -0.067993 1.000000 1.287263 0.000000 0.016534 1.000000 0.654087 0.000000 -0.009017 1.000000 0.424229
0.005435 0.034141 -0.022717 0.999417 1.284300 0.068242 0.060982 0.997669 0.683175 0.102264 0.035031 0.994757 0.431685
0.010870 0.068242 0.029991 0.997669 1.283589 0.136167 0.090376 0.990686 0.675134 0.203456 0.075850 0.979084 0.431994
0.016304 0.102264 0.075548 0.994757 1.285893 0.203456 0.143052 0.979084 0.661854 0.302515 0.115283 0.953145 0.413957
0.021739 0.136167 0.102755 0.990686 1.316532 0.269797 0.170156 0.962917 0.656308 0.398401 0.166306 0.917211 0.404581
0.027174 0.169910 0.161975 0.985460 1.287390 0.334880 0.223200 0.942261 0.657152 0.490110 0.207941 0.871660 0.396123
0.032609 0.203456 0.209809 0.979084 1.290315 0.398401 0.288931 0.917211 0.634283 0.576680 0.243989 0.816970 0.376801
0.038043 0.236764 0.250176 0.971567 1.307643 0.460065 0.315583 0.887885 0.631623 0.657204 0.282988 0.753713 0.341345
0.043478 0.269797 0.276855 0.962917 1.300783 0.519584 0.365329 0.854419 0.599123 0.730836 0.322402 0.682553 0.318747
0.048913 0.302515 0.338829 0.953145 1.292733 0.576680 0.405630 0.816970 0.574647 0.796805 0.353043 0.604236 0.278284
0.054348 0.334880 0.402907 0.942261 1.276266 0.631088 0.447099 0.775711 0.551686 0.854419 0.383370 0.519584 0.236299
0.059783 0.366854 0.446064 0.930278 1.241886 0.682553 0.484667 0.730836 0.522601 0.903075 0.412280 0.429483 0.204873
0.065217 0.398401 0.515159 0.917211 1.230328 0.730836 0.523969 0.682553 0.497173 0.942261 0.426896 0.334880 0.161614
0.070652 0.429483 0.553199 0.903075 1.243017 0.775711 0.565953 0.631088 0.445252 0.971567 0.447702 0.236764 0.112449
0.076087 0.460065 0.570850 0.887885 1.212658 0.816970 0.594581 0.576680 0.426745 0.990686 0.461229 0.136167 0.063727
0.081522 0.490110 0.651108 0.871660 1.177836 0.854419 0.618722 0.519584 0.373188 0.999417 0.456148 0.034141 0.022846
0.086957 0.519584 0.697357 0.854419 1.201098 0.887885 0.640853 0.460065 0.334093 0.997669 0.473132 -0.068242 -0.026461
0.092391 0.548452 0.723627 0.836182 1.133023 0.917211 0.657736 0.398401 0.287619 0.985460 0.458366 -0.169910 -0.077369
0.097826 0.576680 0.768472 0.816970 1.121449 0.942261 0.691919 0.334880 0.241024 0.962917 0.443388 -0.269797 -0.122962
0.103261 0.604236 0.804816 0.796805 1.102180 0.962917 0.702147 0.269797 0.199655 0.930278 0.440246 -0.366854 -0.172180
0.108696 0.631088 0.841824 0.775711 1.047141 0.979084 0.721700 0.203456 0.146098 0.887885 0.407465 -0.460065 -0.220409
0.114130 0.657204 0.911289 0.753713 1.037872 0.990686 0.718556 0.136167 0.099258 0.836182 0.393593 -0.548452 -0.255311
0.119565 0.682553 0.901487 0.730836 0.988063 0.997669 0.735849 0.068242 0.041353 0.775711 0.361928 -0.631088 -0.299357
0.125000 0.707107 0.952161 0.707107 0.949191 1.000000 0.729785 0.000000 -0.010597 0.707107 0.334824 -0.707107 -0.341407
0.130435 0.730836 0.996305 0.682553 0.931591 0.997669 0.732454 -0.068242 -0.061878 0.631088 0.295260 -0.775711 -0.369324
0.135870 0.753713 1.028679 0.657204 0.869798 0.990686 0.734501 -0.136167 -0.114480 0.548452 0.253615 -0.836182 -0.405260
0.141304 0.775711 1.065472 0.631088 0.837536 0.979084 0.714849 -0.203456 -0.165006 0.460065 0.206020 -0.887885 -0.421586
0.146739 0.796805 1.086727 0.604236 0.808423 0.962917 0.704291 -0.269797 -0.207748 0.366854 0.168585 -0.930278 -0.443349
0.152174 0.816970 1.118583 0.576680 0.759055 0.942261 0.678326 -0.334880 -0.257972 0.269797 0.118308 -0.962917 -0.457974
0.157609 0.836182 1.138860 0.548452 0.723923 0.917211 0.662122 -0.398401 -0.302459 0.169910 0.074268 -0.985460 -0.463052
0.163043 0.854419 1.150938 0.519584 0.688451 0.887885 0.634769 -0.460065 -0.352613 0.068242 0.023963 -0.997669 -0.463465
0.168478 0.871660 1.176289 0.490110 0.641779 0.854419 0.612476 -0.519584 -0.387505 -0.034141 -0.030003 -0.999417 -0.461603
0.173913 0.887885 1.188076 0.460065 0.595380 0.816970 0.580774 -0.576680 -0.425661 -0.136167 -0.072137 -0.990686 -0.458921
0.179348 0.903075 1.199762 0.429483 0.552318 0.775711 0.550649 -0.631088 -0.462179 -0.236764 -0.115496 -0.971567 -0.451376
0.184783 0.917211 1.233275 0.398401 0.507270 0.730836 0.520197 -0.682553 -0.503267 -0.334880 -0.160732 -0.942261 -0.429537
0.190217 0.930278 1.244578 0.366854 0.453283 0.682553 0.480366 -0.730836 -0.531119 -0.429483 -0.201752 -0.903075 -0.412939
0.195652 0.942261 1.296143 0.334880 0.433699 0.631088 0.447081 -0.775711 -0.558264 -0.519584 -0.237325 -0.854419 -0.389131
0.201087 0.953145 1.247784 0.302515 0.382689 0.576680 0.403823 -0.816970 -0.583304 -0.604236 -0.278258 -0.796805 -0.360382
0.206522 0.962917 1.283616 0.269797 0.316627 0.519584 0.378069 -0.854419 -0.604266 -0.682553 -0.307689 -0.730836 -0.326794
0.211957 0.971567 1.292572 0.236764 0.262517 0.460065 0.343056 -0.887885 -0.616508 -0.753713 -0.337565 -0.657204 -0.301671
0.217391 0.979084 1.315447 0.203456 0.246400 0.398401 0.299648 -0.917211 -0.644110 -0.816970 -0.373451 -0.576680 -0.259607
0.222826 0.985460 1.297774 0.169910 0.200610 0.334880 0.242183 -0.942261 -0.656098 -0.871660 -0.391686 -0.490110 -0.230771
0.228261 0.990686 1.329407 0.136167 0.169050 0.269797 0.210123 -0.962917 -0.664373 -0.917211 -0.403208 -0.398401 -0.180558
0.233696 0.994757 1.326287 0.102264 0.092115 0.203456 0.168430 -0.979084 -0.675560 -0.953145 -0.419637 -0.302515 -0.147367
0.239130 0.997669 1.294135 0.068242 0.071576 0.136167 0.124799 -0.990686 -0.688645 -0.979084 -0.436728 -0.203456 -0.100524
0.244565 0.999417 1.317360 0.034141 0.021177 0.068242 0.075473 -0.997669 -0.692920 -0.994757 -0.444714 -0.102264 -0.068242
0.250000 1.000000 1.325902 0.000000 -0.022637 0.000000 0.033300 -1.000000 -0.704757 -1.000000 -0.445186 -0.000000 -0.022771
0.255435 0.999417 1.337345 -0.034141 -0.074571 -0.068242 -0.021782 -0.997669 -0.708000 -0.994757 -0.441324 0.102264 0.032278
0.260870 0.997669 1.320891 -0.068242 -0.100075 -0.136167 -0.058054 -0.990686 -0.708540 -0.979084 -0.443014 0.203456 0.073916
0.266304 0.994757 1.331844 -0.102264 -0.174224 -0.203456 -0.104220 -0.979084 -0.695832 -0.953145 -0.430388 0.302515 0.120781
0.271739 0.990686 1.301078 -0.136167 -0.194359 -0.269797 -0.151807 -0.962917 -0.676859 -0.917211 -0.413920 0.398401 0.167160
0.277174 0.985460 1.306861 -0.169910 -0.261597 -0.334880 -0.208567 -0.942261 -0.675052 -0.871660 -0.406244 0.490110 0.203183
0.282609 0.979084 1.271635 -0.203456 -0.314826 -0.398401 -0.236091 -0.917211 -0.642102 -0.816970 -0.378248 0.576680 0.241887
0.288043 0.971567 1.270687 -0.236764 -0.339653 -0.460065 -0.286896 -0.887885 -0.637157 -0.753713 -0.336476 0.657204 0.279403
0.293478 0.962917 1.256035 -0.269797 -0.396684 -0.519584 -0.336091 -0.854419 -0.609674 -0.682553 -0.307891 0.730836 0.320211
0.298913 0.953145 1.233038 -0.302515 -0.450784 -0.576680 -0.375267 -0.816970 -0.576865 -0.604236 -0.271946 0.796805 0.347559
0.304348 0.942261 1.215386 -0.334880 -0.523591 -0.631088 -0.411597 -0.775711 -0.535796 -0.519584 -0.231213 0.854419 0.376905
0.309783 0.930278 1.195369 -0.366854 -0.541064 -0.682553 -0.443480 -0.730836 -0.502367 -0.429483 -0.187684 0.903075 0.396952
0.315217 0.917211 1.161932 -0.398401 -0.603032 -0.730836 -0.480632 -0.682553 -0.470252 -0.334880 -0.147063 0.942261 0.410653
0.320652 0.903075 1.121360 -0.429483 -0.630792 -0.775711 -0.497834 -0.631088 -0.434032 -0.236764 -0.094941 0.971567 0.416173
0.326087 0.887885 1.078213 -0.460065 -0.668281 -0.816970 -0.529920 -0.576680 -0.383149 -0.136167 -0.052421 0.990686 0.423803
0.331522 0.871660 1.060315 -0.490110 -0.702882 -0.854419 -0.545517 -0.519584 -0.369710 -0.034141 -0.009873 0.999417 0.417875
0.336957 0.854419 1.051178 -0.519584 -0.734944 -0.887885 -0.566376 -0.460065 -0.308522 0.068242 0.030602 0.997669 0.414415
0.342391 0.836182 1.000451 -0.548452 -0.742607 -0.917211 -0.589994 -0.398401 -0.281392 0.169910 0.072100 0.985460 0.406138
0.347826 0.816970 0.999101 -0.576680 -0.778093 -0.942261 -0.589357 -0.334880 -0.237806 0.269797 0.115887 0.962917 0.396494
0.353261 0.796805 0.951576 -0.604236 -0.796753 -0.962917 -0.594387 -0.269797 -0.181772 0.366854 0.143630 0.930278 0.378859
0.358696 0.775711 0.896136 -0.631088 -0.835249 -0.979084 -0.598192 -0.203456 -0.164969 0.460065 0.175500 0.887885 0.360236
0.364130 0.753713 0.898653 -0.657204 -0.877518 -0.990686 -0.615853 -0.136167 -0.124795 0.548452 0.210930 0.836182 0.340964
0.369565 0.730836 0.862314 -0.682553 -0.881785 -0.997669 -0.612870 -0.068242 -0.087999 0.631088 0.244515 0.775711 0.317895
0.375000 0.707107 0.816419 -0.707107 -0.938406 -1.000000 -0.606113 -0.000000 -0.037635 0.707107 0.269177 0.707107 0.292876
0.380435 0.682553 0.801828 -0.730836 -0.927219 -0.997669 -0.620248 0.068242 -0.010791 0.775711 0.301645 0.631088 0.273112
0.385870 0.657204 0.765399 -0.753713 -0.941492 -0.990686 -0.612679 0.136167 0.028498 0.836182 0.319280 0.548452 0.248124
0.391304 0.631088 0.749019 -0.775711 -0.969423 -0.979084 -0.614350 0.203456 0.078479 0.887885 0.341133 0.460065 0.209901
0.396739 0.604236 0.727866 -0.796805 -1.031934 -0.962917 -0.607563 0.269797 0.106480 0.930278 0.361835 0.366854 0.179873
0.402174 0.576680 0.692130 -0.816970 -1.032635 -0.942261 -0.591074 0.334880 0.147987 0.962917 0.383056 0.269797 0.141133
0.407609 0.548452 0.658105 -0.836182 -1.059946 -0.917211 -0.595208 0.398401 0.177963 0.985460 0.389154 0.169910 0.107768
0.413043 0.519584 0.612762 -0.854419 -1.107623 -0.887885 -0.575753 0.460065 0.223288 0.997669 0.403527 0.068242 0.064219
0.418478 0.490110 0.610548 -0.871660 -1.114487 -0.854419 -0.553203 0.519584 0.271755 0.999417 0.412015 -0.034141 0.028687
0.423913 0.460065 0.543332 -0.887885 -1.118918 -0.816970 -0.542708 0.576680 0.299644 0.990686 0.416894 -0.136167 -0.018994
0.429348 0.429483 0.516674 -0.903075 -1.152648 -0.775711 -0.526312 0.631088 0.346916 0.971567 0.417480 -0.236764 -0.065889
0.434783 0.398401 0.478707 -0.917211 -1.158485 -0.730836 -0.509367 0.682553 0.380986 0.942261 0.414514 -0.334880 -0.103016
0.440217 0.366854 0.422904 -0.930278 -1.175142 -0.682553 -0.480442 0.730836 0.414787 0.903075 0.398198 -0.429483 -0.162021
0.445652 0.334880 0.407891 -0.942261 -1.198794 -0.631088 -0.454454 0.775711 0.454952 0.854419 0.390267 -0.519584 -0.201294
0.451087 0.302515 0.366081 -0.953145 -1.241855 -0.576680 -0.417235 0.816970 0.485640 0.796805 0.362696 -0.604236 -0.238381
0.456522 0.269797 0.303441 -0.962917 -1.237009 -0.519584 -0.370436 0.854419 0.516034 0.730836 0.333081 -0.682553 -0.278881
0.461957 0.236764 0.244927 -0.971567 -1.247874 -0.460065 -0.334371 0.887885 0.539932 0.657204 0.290315 -0.753713 -0.318681
0.467391 0.203456 0.204217 -0.979084 -1.271662 -0.398401 -0.277090 0.917211 0.579455 0.576680 0.260536 -0.816970 -0.352107
0.472826 0.169910 0.140741 -0.985460 -1.285219 -0.334880 -0.242282 0.942261 0.590398 0.490110 0.229158 -0.871660 -0.372033
0.478261 0.136167 0.130280 -0.990686 -1.258421 -0.269797 -0.201814 0.962917 0.586253 0.398401 0.172873 -0.917211 -0.384203
0.483696 0.102264 0.043128 -0.994757 -1.270667 -0.203456 -0.146889 0.979084 0.604441 0.302515 0.123820 -0.953145 -0.405369
0.489130 0.068242 0.007604 -0.997669 -1.257795 -0.136167 -0.098114 0.990686 0.605469 0.203456 0.083339 -0.979084 -0.413358
0.494565 0.034141 -0.034520 -0.999417 -1.258820 -0.068242 -0.068040 0.997669 0.597185 0.102264 0.041768 -0.994757 -0.415488
0.500000 0.000000 -0.072525 -1.000000 -1.250262 -0.000000 -0.008226 1.000000 0.594063 0.000000 -0.010227 -1.000000 -0.408792
0.505435 -0.034141 -0.126663 -0.999417 -1.244754 0.068242 0.036831 0.997669 0.584037 -0.102264 -0.050785 -0.994757 -0.406651
0.510870 -0.068242 -0.170206 -0.997669 -1.241137 0.136167 0.075933 0.990686 0.582524 -0.203456 -0.087888 -0.979084 -0.392601
0.516304 -0.102264 -0.190312 -0.994757 -1.223184 0.203456 0.107042 0.979084 0.571358 -0.302515 -0.123039 -0.953145 -0.370819
0.521739 -0.136167 -0.229178 -0.990686 -1.204001 0.269797 0.157860 0.962917 0.544480 -0.398401 -0.172964 -0.917211 -0.352201
0.527174 -0.169910 -0.273006 -0.985460 -1.204312 0.334880 0.184280 0.942261 0.545822 -0.490110 -0.196751 -0.871660 -0.338973
0.532609 -0.203456 -0.326373 -0.979084 -1.197594 0.398401 0.220930 0.917211 0.514113 -0.576680 -0.226868 -0.816970 -0.303183
0.538043 -0.236764 -0.357684 -0.971567 -1.167469 0.460065 0.256394 0.887885 0.501341 -0.657204 -0.254161 -0.753713 -0.285530
0.543478 -0.269797 -0.389961 -0.962917 -1.147170 0.519584 0.281162 0.854419 0.482593 -0.730836 -0.282198 -0.682553 -0.256003
0.548913 -0.302515 -0.436057 -0.953145 -1.128209 0.576680 0.314206 0.816970 0.455063 -0.796805 -0.307385 -0.604236 -0.229079
0.554348 -0.334880 -0.467436 -0.942261 -1.150141 0.631088 0.330651 0.775711 0.428276 -0.854419 -0.331955 -0.519584 -0.187854
0.559783 -0.366854 -0.480716 -0.930278 -1.096537 0.682553 0.359189 0.730836 0.405884 -0.903075 -0.338362 -0.429483 -0.151815
0.565217 -0.398401 -0.533615 -0.917211 -1.071330 0.730836 0.383699 0.682553 0.383816 -0.942261 -0.352416 -0.334880 -0.111372
0.570652 -0.429483 -0.568400 -0.903075 -1.070928 0.775711 0.412685 0.631088 0.337467 -0.971567 -0.358513 -0.236764 -0.085496
0.576087 -0.460065 -0.589309 -0.887885 -1.035250 0.816970 0.427223 0.576680 0.313597 -0.990686 -0.375403 -0.136167 -0.052843
0.581522 -0.490110 -0.640777 -0.871660 -1.045277 0.854419 0.453299 0.519584 0.282230 -0.999417 -0.366197 -0.034141 -0.009068
0.586957 -0.519584 -0.657262 -0.854419 -1.013568 0.887885 0.477142 0.460065 0.253307 -0.997669 -0.369242 0.068242 0.031545
0.592391 -0.548452 -0.677977 -0.836182 -0.992092 0.917211 0.490676 0.398401 0.220026 -0.985460 -0.362484 0.169910 0.065045
0.597826 -0.576680 -0.752645 -0.816970 -0.983171 0.942261 0.502025 0.334880 0.183280 -0.962917 -0.358714 0.269797 0.105280
0.603261 -0.604236 -0.748370 -0.796805 -0.947703 0.962917 0.517085 0.269797 0.151964 -0.930278 -0.344543 0.366854 0.137853
0.608696 -0.631088 -0.759907 -0.775711 -0.917852 0.979084 0.510035 0.203456 0.106593 -0.887885 -0.336072 0.460065 0.174803
0.614130 -0.657204 -0.796917 -0.753713 -0.902616 0.990686 0.527764 0.136167 0.080084 -0.836182 -0.306798 0.548452 0.210701
0.619565 -0.682553 -0.837726 -0.730836 -0.884746 0.997669 0.530562 0.068242 0.038296 -0.775711 -0.285168 0.631088 0.232974
0.625000 -0.707107 -0.845255 -0.707107 -0.842576 1.000000 0.524284 0.000000 -0.001010 -0.707107 -0.259669 0.707107 0.264050
0.630435 -0.730836 -0.879523 -0.682553 -0.807812 0.997669 0.523857 -0.068242 -0.030575 -0.631088 -0.237678 0.775711 0.286655
0.635870 -0.753713 -0.901841 -0.657204 -0.797665 0.990686 0.525159 -0.136167 -0.077271 -0.548452 -0.199540 0.836182 0.310014
0.641304 -0.775711 -0.925086 -0.631088 -0.762854 0.979084 0.527235 -0.203456 -0.097897 -0.460065 -0.169444 0.887885 0.333244
0.646739 -0.796805 -0.947113 -0.604236 -0.740325 0.962917 0.516022 -0.269797 -0.139534 -0.366854 -0.137262 0.930278 0.343987
0.652174 -0.816970 -0.977511 -0.576680 -0.690520 0.942261 0.498427 -0.334880 -0.183015 -0.269797 -0.099498 0.962917 0.359691
0.657609 -0.836182 -0.991648 -0.548452 -0.682924 0.917211 0.485418 -0.398401 -0.216484 -0.169910 -0.073134 0.985460 0.371855
0.663043 -0.854419 -1.019069 -0.519584 -0.660936 0.887885 0.473494 -0.460065 -0.251498 -0.068242 -0.025561 0.997669 0.370538
0.668478 -0.871660 -1.033275 -0.490110 -0.626213 0.854419 0.454499 -0.519584 -0.279322 0.034141 0.010391 0.999417 0.369060
0.673913 -0.887885 -1.051966 -0.460065 -0.588577 0.816970 0.441532 -0.576680 -0.315989 0.136167 0.043574 0.990686 0.379016
0.679348 -0.903075 -1.109768 -0.429483 -0.541063 0.775711 0.424780 -0.631088 -0.342500 0.236764 0.079249 0.971567 0.376127
0.684783 -0.917211 -1.119087 -0.398401 -0.513078 0.730836 0.388376 -0.682553 -0.381283 0.334880 0.126800 0.942261 0.356540
0.690217 -0.930278 -1.117108 -0.366854 -0.485433 0.682553 0.371957 -0.730836 -0.398550 0.429483 0.165519 0.903075 0.349498
0.695652 -0.942261 -1.132580 -0.334880 -0.445969 0.631088 0.340900 -0.775711 -0.431661 0.519584 0.191379 0.854419 0.332016
0.701087 -0.953145 -1.144979 -0.302515 -0.403715 0.576680 0.305099 -0.816970 -0.459712 0.604236 0.230552 0.796805 0.313884
0.706522 -0.962917 -1.172641 -0.269797 -0.382134 0.519584 0.288857 -0.854419 -0.478114 0.682553 0.257705 0.730836 0.283647
0.711957 -0.971567 -1.178679 -0.236764 -0.350968 0.460065 0.249295 -0.887885 -0.508878 0.753713 0.293902 0.657204 0.258227
0.717391 -0.979084 -1.203285 -0.203456 -0.292794 0.398401 0.215358 -0.917211 -0.510466 0.816970 0.324463 0.576680 0.220296
0.722826 -0.985460 -1.176542 -0.169910 -0.230001 0.334880 0.169487 -0.942261 -0.536648 0.871660 0.345699 0.490110 0.186150
0.728261 -0.990686 -1.219129 -0.136167 -0.200244 0.269797 0.138857 -0.962917 -0.542973 0.917211 0.353817 0.398401 0.151007
0.733696 -0.994757 -1.208525 -0.102264 -0.166745 0.203456 0.092773 -0.979084 -0.546327 0.953145 0.374174 0.302515 0.112364
0.739130 -0.997669 -1.231142 -0.068242 -0.136891 0.136167 0.059957 -0.990686 -0.558711 0.979084 0.381333 0.203456 0.066503
0.744565 -0.999417 -1.205209 -0.034141 -0.091398 0.068242 0.015712 -0.997669 -0.574021 0.994757 0.392064 0.102264 0.034944
0.750000 -1.000000 -1.227101 -0.000000 -0.032153 0.000000 -0.018281 -1.000000 -0.561842 1.000000 0.390252 0.000000 0.001595
0.755435 -0.999417 -1.200583 0.034141 0.016330 -0.068242 -0.056889 -0.997669 -0.573350 0.994757 0.378275 -0.102264 -0.042700
0.760870 -0.997669 -1.218863 0.068242 0.040732 -0.136167 -0.101980 -0.990686 -0.551135 0.979084 0.377093 -0.203456 -0.087492
0.766304 -0.994757 -1.215419 0.102264 0.091565 -0.203456 -0.135062 -0.979084 -0.547063 0.953145 0.357361 -0.302515 -0.121825
0.771739 -0.990686 -1.204901 0.136167 0.097846 -0.269797 -0.184464 -0.962917 -0.529734 0.917211 0.348680 -0.398401 -0.158477
0.777174 -0.985460 -1.196675 0.169910 0.139422 -0.334880 -0.205073 -0.942261 -0.529818 0.871660 0.332133 -0.490110 -0.192304
0.782609 -0.979084 -1.204689 0.203456 0.181673 -0.398401 -0.252309 -0.917211 -0.503102 0.816970 0.312419 -0.576680 -0.218123
0.788043 -0.971567 -1.195465 0.236764 0.247354 -0.460065 -0.277227 -0.887885 -0.502126 0.753713 0.286902 -0.657204 -0.251563
0.793478 -0.962917 -1.182598 0.269797 0.255114 -0.519584 -0.319017 -0.854419 -0.473835 0.682553 0.263584 -0.730836 -0.284188
0.798913 -0.953145 -1.188724 0.302515 0.296018 -0.576680 -0.340058 -0.816970 -0.459860 0.604236 0.233355 -0.796805 -0.302719
0.804348 -0.942261 -1.182002 0.334880 0.339507 -0.631088 -0.376916 -0.775711 -0.442836 0.519584 0.201976 -0.854419 -0.324539
0.809783 -0.930278 -1.169383 0.366854 0.371336 -0.682553 -0.410550 -0.730836 -0.419139 0.429483 0.170115 -0.903075 -0.349867
0.815217 -0.917211 -1.158089 0.398401 0.421195 -0.730836 -0.436959 -0.682553 -0.385892 0.334880 0.142995 -0.942261 -0.369942
0.820652 -0.903075 -1.158278 0.429483 0.454553 -0.775711 -0.467749 -0.631088 -0.368171 0.236764 0.094747 -0.971567 -0.380420
0.826087 -0.887885 -1.134236 0.460065 0.493474 -0.816970 -0.496588 -0.576680 -0.326381 0.136167 0.058243 -0.990686 -0.393600
0.831522 -0.871660 -1.120608 0.490110 0.548116 -0.854419 -0.526535 -0.519584 -0.304318 0.034141 0.023495 -0.999417 -0.396525
0.836957 -0.854419 -1.124942 0.519584 0.566960 -0.887885 -0.556426 -0.460065 -0.268548 -0.068242 -0.014598 -0.997669 -0.406281
0.842391 -0.836182 -1.086252 0.548452 0.639073 -0.917211 -0.572445 -0.398401 -0.241184 -0.169910 -0.065167 -0.985460 -0.405667
0.847826 -0.816970 -1.070236 0.576680 0.642988 -0.942261 -0.592777 -0.334880 -0.190857 -0.269797 -0.115417 -0.962917 -0.405883
0.853261 -0.796805 -1.077058 0.604236 0.700080 -0.962917 -0.620606 -0.269797 -0.149300 -0.366854 -0.161066 -0.930278 -0.395514
0.858696 -0.775711 -1.055407 0.631088 0.737484 -0.979084 -0.642001 -0.203456 -0.100588 -0.460065 -0.203138 -0.887885 -0.370238
0.864130 -0.753713 -1.022309 0.657204 0.807303 -0.990686 -0.648435 -0.136167 -0.048402 -0.548452 -0.250279 -0.836182 -0.356777
0.869565 -0.730836 -0.987195 0.682553 0.818887 -0.997669 -0.653361 -0.068242 0.004321 -0.631088 -0.289222 -0.775711 -0.329878
0.875000 -0.707107 -0.948731 0.707107 0.885617 -1.000000 -0.643053 -0.000000 0.048606 -0.707107 -0.323981 -0.707107 -0.291573
0.880435 -0.682553 -0.938889 0.730836 0.898331 -0.997669 -0.651530 0.068242 0.090057 -0.775711 -0.363952 -0.631088 -0.256484
0.885870 -0.657204 -0.878800 0.753713 0.956655 -0.990686 -0.644556 0.136167 0.139559 -0.836182 -0.381608 -0.548452 -0.213757
0.891304 -0.631088 -0.835971 0.775711 0.981671 -0.979084 -0.620186 0.203456 0.200025 -0.887885 -0.398317 -0.460065 -0.168531
0.896739 -0.604236 -0.802334 0.796805 1.018666 -0.962917 -0.614676 0.269797 0.245524 -0.930278 -0.423411 -0.366854 -0.119970
0.902174 -0.576680 -0.757530 0.816970 1.027929 -0.942261 -0.601871 0.334880 0.284248 -0.962917 -0.424199 -0.269797 -0.077669
0.907609 -0.548452 -0.719808 0.836182 1.058465 -0.917211 -0.564341 0.398401 0.317971 -0.985460 -0.428487 -0.169910 -0.029628
0.913043 -0.519584 -0.687649 0.854419 1.090145 -0.887885 -0.530068 0.460065 0.364059 -0.997669 -0.423883 -0.068242 0.010302
0.918478 -0.490110 -0.619033 0.871660 1.095557 -0.854419 -0.523673 0.519584 0.400110 -0.999417 -0.419339 0.034141 0.061932
0.923913 -0.460065 -0.610324 0.887885 1.124411 -0.816970 -0.484959 0.576680 0.433985 -0.990686 -0.405276 0.136167 0.108453
0.929348 -0.429483 -0.550962 0.903075 1.151968 -0.775711 -0.458199 0.631088 0.460820 -0.971567 -0.389977 0.236764 0.135822
0.934783 -0.398401 -0.523943 0.917211 1.164277 -0.730836 -0.421501 0.682553 0.478241 -0.942261 -0.376007 0.334880 0.172979
0.940217 -0.366854 -0.490758 0.930278 1.173594 -0.682553 -0.389543 0.730836 0.510937 -0.903075 -0.356781 0.429483 0.207216
0.945652 -0.334880 -0.440317 0.942261 1.164292 -0.631088 -0.360887 0.775711 0.534853 -0.854419 -0.329298 0.519584 0.236586
0.951087 -0.302515 -0.411256 0.953145 1.198095 -0.576680 -0.324175 0.816970 0.547564 -0.796805 -0.306960 0.604236 0.269361
0.956522 -0.269797 -0.364750 0.962917 1.205068 -0.519584 -0.290451 0.854419 0.576445 -0.730836 -0.278155 0.682553 0.293158
0.961957 -0.236764 -0.319453 0.971567 1.229737 -0.460065 -0.260753 0.887885 0.595862 -0.657204 -0.255318 0.753713 0.319872
0.967391 -0.203456 -0.303126 0.979084 1.228148 -0.398401 -0.216820 0.917211 0.601799 -0.576680 -0.220470 0.816970 0.346565
0.972826 -0.169910 -0.273889 0.985460 1.246124 -0.334880 -0.192855 0.942261 0.620224 -0.490110 -0.191510 0.871660 0.370541
0.978261 -0.136167 -0.236832 0.990686 1.242573 -0.269797 -0.139613 0.962917 0.627577 -0.398401 -0.163513 0.917211 0.383199
0.983696 -0.102264 -0.184046 0.994757 1.261383 -0.203456 -0.120722 0.979084 0.643673 -0.302515 -0.126475 0.953145 0.407775
0.989130 -0.068242 -0.169597 0.997669 1.274708 -0.136167 -0.067616 0.990686 0.642055 -0.203456 -0.084731 0.979084 0.415704
0.994565 -0.034141 -0.093168 0.999417 1.274000 -0.068242 -0.031872 0.997669 0.658193 -0.102264 -0.052047 0.994757 0.421120


==> figures/tikz/data/rec_b1_L1.dat <==
x y sigma
-2.00000 1.99938 1.98203
-1.93651 1.99938 1.99972
-1.87302 1.99938 1.99972
-1.80952 1.99938 1.99757
-1.74603 1.99938 1.99757
-1.68254 1.99938 1.95118
-1.61905 1.99938 1.95118
-1.55556 1.99938 1.86005
-1.49206 1.99938 1.86005
-1.42857 1.99938 1.86005
-1.36508 1.99938 1.86005
-1.30159 1.99938 1.86005
-1.23810 1.99938 1.68013
-1.17460 1.99938 1.68013
-1.11111 1.99938 1.68013
-1.04762 1.99938 1.68013
-0.98413 1.99938 1.68013
-0.92063 1.99938 1.56199
-0.85714 1.99938 1.56199
-0.79365 1.99938 1.49397
-0.73016 1.99938 1.49397
-0.66667 1.99938 1.49397
-0.60317 1.99938 1.47925
-0.53968 1.99938 1.47574
-0.47619 1.99938 1.47574
-0.41270 1.99938 1.50148
-0.34921 1.99938 1.51324
-0.28571 1.99938 1.54100
-0.22222 1.99938 1.57252
-0.15873 1.99938 1.57295
-0.09524 1.99938 1.59728
-0.03175 1.99938 1.63368
0.03175 1.99938 1.66143
0.09524 1.99938 1.66051
0.15873 1.99938 1.66447
0.22222 1.99938 1.71349
0.28571 1.99938 1.70694
0.34921 1.99938 1.69378
0.41270 1.99938 1.69012
0.47619 1.99938 1.65406
0.53968 1.99938 1.61846
0.60317 1.99938 1.61846
0.66667 1.99938 1.57820
0.73016 1.99938 1.57820
0.79365 1.99938 1.57820
0.85714 1.99938 1.52975
0.92063 1.99938 1.52975
0.98413 1.99938 1.47675
1.04762 1.99938 1.47675
1.11111 1.99938 1.47675
1.17460 1.99938 1.43659
1.23810 1.99938 1.43659
1.30159 1.99938 1.43659
1.36508 1.99938 1.43659
1.42857 1.99938 1.42508
1.49206 1.99938 1.42508
1.55556 1.99938 1.42508
1.61905 1.99938 1.42508
1.68254 1.99938 1.42508
1.74603 1.99938 1.42356
1.80952 1.99938 1.42356
1.87302 1.99938 1.43606
1.93651 1.99938 1.43606
2.00000 1.99938 1.43415

-2.00000 1.93591 1.98203
-1.93651 1.93591 1.98203
-1.87302 1.93591 1.99972
-1.80952 1.93591 1.99972
-1.74603 1.93591 1.99757
-1.68254 1.93591 1.99757
-1.61905 1.93591 1.95118
-1.55556 1.93591 1.95118
-1.49206 1.93591 1.86005
-1.42857 1.93591 1.86005
-1.36508 1.93591 1.86005
-1.30159 1.93591 1.86005
-1.23810 1.93591 1.78526
-1.17460 1.93591 1.68013
-1.11111 1.93591 1.68013
-1.04762 1.93591 1.68013
-0.98413 1.93591 1.68013
-0.92063 1.93591 1.56199
-0.85714 1.93591 1.56199
-0.79365 1.93591 1.56199
-0.73016 1.93591 1.49397
-0.66667 1.93591 1.49397
-0.60317 1.93591 1.47925
-0.53968 1.93591 1.47108
-0.47619 1.93591 1.47574
-0.41270 1.93591 1.50148
-0.34921 1.93591 1.51324
-0.28571 1.93591 1.54100
-0.22222 1.93591 1.57252
-0.15873 1.93591 1.60616
-0.09524 1.93591 1.61899
-0.03175 1.93591 1.64969
0.03175 1.93591 1.68156
0.09524 1.93591 1.69750
0.15873 1.93591 1.72110
0.22222 1.93591 1.71349
0.28571 1.93591 1.70694
0.34921 1.93591 1.69378
0.41270 1.93591 1.69012
0.47619 1.93591 1.65406
0.53968 1.93591 1.61846
0.60317 1.93591 1.61757
0.66667 1.93591 1.57820
0.73016 1.93591 1.57820
0.79365 1.93591 1.52975
0.85714 1.93591 1.52975
0.92063 1.93591 1.52975
0.98413 1.93591 1.47675
1.04762 1.93591 1.47675
1.11111 1.93591 1.43659
1.17460 1.93591 1.43659
1.23810 1.93591 1.43659
1.30159 1.93591 1.43659
1.36508 1.93591 1.42508
1.42857 1.93591 1.42508
1.49206 1.93591 1.42508
1.55556 1.93591 1.42508
1.61905 1.93591 1.42508
1.68254 1.93591 1.42356
1.74603 1.93591 1.42356
1.80952 1.93591 1.43606
1.87302 1.93591 1.43606
1.93651 1.93591 1.43415
2.00000 1.93591 1.43415

-2.00000 1.87243 1.92671
-1.93651 1.87243 1.98203
-1.87302 1.87243 1.98203
-1.80952 1.87243 1.99972
-1.74603 1.87243 1.99972
-1.68254 1.87243 1.99757
-1.61905 1.87243 1.99757
-1.55556 1.87243 1.95118
-1.49206 1.87243 1.95118
-1.42857 1.87243 1.86005
-1.36508 1.87243 1.86005
-1.30159 1.87243 1.86005
-1.23810 1.87243 1.86005
-1.17460 1.87243 1.78526
-1.11111 1.87243 1.68013
-1.04762 1.87243 1.68013
-0.98413 1.87243 1.68013
-0.92063 1.87243 1.64999
-0.85714 1.87243 1.56199
-0.79365 1.87243 1.56199
-0.73016 1.87243 1.53012
-0.66667 1.87243 1.49397
-0.60317 1.87243 1.47925
-0.53968 1.87243 1.47108
-0.47619 1.87243 1.47217
-0.41270 1.87243 1.48399
-0.34921 1.87243 1.49985
-0.28571 1.87243 1.52569
-0.22222 1.87243 1.55813
-0.15873 1.87243 1.58008
-0.09524 1.87243 1.59924
-0.03175 1.87243 1.62275
0.03175 1.87243 1.64865
0.09524 1.87243 1.67035
0.15873 1.87243 1.68994
0.22222 1.87243 1.70057
0.28571 1.87243 1.69430
0.34921 1.87243 1.68914
0.41270 1.87243 1.67730
0.47619 1.87243 1.66707
0.53968 1.87243 1.65925
0.60317 1.87243 1.61757
0.66667 1.87243 1.57820
0.73016 1.87243 1.55559
0.79365 1.87243 1.52975
0.85714 1.87243 1.52975
0.92063 1.87243 1.47675
0.98413 1.87243 1.47675
1.04762 1.87243 1.47675
1.11111 1.87243 1.43659
1.17460 1.87243 1.43659
1.23810 1.87243 1.43659
1.30159 1.87243 1.42566
1.36508 1.87243 1.42508
1.42857 1.87243 1.42508
1.49206 1.87243 1.42508
1.55556 1.87243 1.42508
1.61905 1.87243 1.42356
1.68254 1.87243 1.42356
1.74603 1.87243 1.43606
1.80952 1.87243 1.43606
1.87302 1.87243 1.43415
1.93651 1.87243 1.43415
2.00000 1.87243 1.43154

-2.00000 1.80896 1.92671
-1.93651 1.80896 1.92671
-1.87302 1.80896 1.98203
-1.80952 1.80896 1.98203
-1.74603 1.80896 1.99972
-1.68254 1.80896 1.99972
-1.61905 1.80896 1.99757
-1.55556 1.80896 1.99757
-1.49206 1.80896 1.95118
-1.42857 1.80896 1.95118
-1.36508 1.80896 1.86005
-1.30159 1.80896 1.86005
-1.23810 1.80896 1.86005
-1.17460 1.80896 1.78526
-1.11111 1.80896 1.78526
-1.04762 1.80896 1.68013
-0.98413 1.80896 1.68013
-0.92063 1.80896 1.64999
-0.85714 1.80896 1.61662
-0.79365 1.80896 1.56199
-0.73016 1.80896 1.53012
-0.66667 1.80896 1.50646
-0.60317 1.80896 1.48871
-0.53968 1.80896 1.47126
-0.47619 1.80896 1.46586
-0.41270 1.80896 1.46966
-0.34921 1.80896 1.48306
-0.28571 1.80896 1.50338
-0.22222 1.80896 1.52637
-0.15873 1.80896 1.54740
-0.09524 1.80896 1.56841
-0.03175 1.80896 1.58927
0.03175 1.80896 1.61029
0.09524 1.80896 1.62955
0.15873 1.80896 1.64384
0.22222 1.80896 1.65332
0.28571 1.80896 1.65441
0.34921 1.80896 1.65185
0.41270 1.80896 1.64602
0.47619 1.80896 1.64087
0.53968 1.80896 1.63495
0.60317 1.80896 1.61912
0.66667 1.80896 1.58698
0.73016 1.80896 1.55559
0.79365 1.80896 1.52975
0.85714 1.80896 1.49858
0.92063 1.80896 1.47675
0.98413 1.80896 1.47675
1.04762 1.80896 1.43659
1.11111 1.80896 1.43659
1.17460 1.80896 1.43659
1.23810 1.80896 1.42566
1.30159 1.80896 1.42508
1.36508 1.80896 1.42508
1.42857 1.80896 1.42508
1.49206 1.80896 1.42508
1.55556 1.80896 1.42356
1.61905 1.80896 1.42356
1.68254 1.80896 1.43606
1.74603 1.80896 1.43606
1.80952 1.80896 1.43415
1.87302 1.80896 1.43415
1.93651 1.80896 1.43154
2.00000 1.80896 1.43154

-2.00000 1.74549 1.86731
-1.93651 1.74549 1.92671
-1.87302 1.74549 1.92671
-1.80952 1.74549 1.98203
-1.74603 1.74549 1.98203
-1.68254 1.74549 1.99972
-1.61905 1.74549 1.99972
-1.55556 1.74549 1.99757
-1.49206 1.74549 1.99757
-1.42857 1.74549 1.95118
-1.36508 1.74549 1.95118
-1.30159 1.74549 1.86005
-1.23810 1.74549 1.86005
-1.17460 1.74549 1.86005
-1.11111 1.74549 1.78526
-1.04762 1.74549 1.78526
-0.98413 1.74549 1.68013
-0.92063 1.74549 1.64999
-0.85714 1.74549 1.61662
-0.79365 1.74549 1.57587
-0.73016 1.74549 1.53883
-0.66667 1.74549 1.50994
-0.60317 1.74549 1.48750
-0.53968 1.74549 1.47031
-0.47619 1.74549 1.46261
-0.41270 1.74549 1.46378
-0.34921 1.74549 1.47258
-0.28571 1.74549 1.48633
-0.22222 1.74549 1.50304
-0.15873 1.74549 1.52159
-0.09524 1.74549 1.53989
-0.03175 1.74549 1.55779
0.03175 1.74549 1.57518
0.09524 1.74549 1.59091
0.15873 1.74549 1.60352
0.22222 1.74549 1.61140
0.28571 1.74549 1.61493
0.34921 1.74549 1.61436
0.41270 1.74549 1.61134
0.47619 1.74549 1.60623
0.53968 1.74549 1.59827
0.60317 1.74549 1.58626
0.66667 1.74549 1.56676
0.73016 1.74549 1.54667
0.79365 1.74549 1.52918
0.85714 1.74549 1.49858
0.92063 1.74549 1.47675
0.98413 1.74549 1.44947
1.04762 1.74549 1.43659
1.11111 1.74549 1.43659
1.17460 1.74549 1.42566
1.23810 1.74549 1.42566
1.30159 1.74549 1.42508
1.36508 1.74549 1.42508
1.42857 1.74549 1.42508
1.49206 1.74549 1.42356
1.55556 1.74549 1.42356
1.61905 1.74549 1.43606
1.68254 1.74549 1.43606
1.74603 1.74549 1.43415
1.80952 1.74549 1.43415
1.87302 1.74549 1.43154
1.93651 1.74549 1.43154
2.00000 1.74549 1.45062

-2.00000 1.68202 1.86731
-1.93651 1.68202 1.86731
-1.87302 1.68202 1.92671
-1.80952 1.68202 1.92671
-1.74603 1.68202 1.98203
-1.68254 1.68202 1.98203
-1.61905 1.68202 1.99972
-1.55556 1.68202 1.99972
-1.49206 1.68202 1.99757
-1.42857 1.68202 1.99757
-1.36508 1.68202 1.95118
-1.30159 1.68202 1.95118
-1.23810 1.68202 1.86005
-1.17460 1.68202 1.86005
-1.11111 1.68202 1.86805
-1.04762 1.68202 1.78526
-0.98413 1.68202 1.73883
-0.92063 1.68202 1.68445
-0.85714 1.68202 1.63583
-0.79365 1.68202 1.58682
-0.73016 1.68202 1.54681
-0.66667 1.68202 1.51469
-0.60317 1.68202 1.48981
-0.53968 1.68202 1.47189
-0.47619 1.68202 1.46242
-0.41270 1.68202 1.46078
-0.34921 1.68202 1.46504
-0.28571 1.68202 1.47402
-0.22222 1.68202 1.48637
-0.15873 1.68202 1.50032
-0.09524 1.68202 1.51518
-0.03175 1.68202 1.52984
0.03175 1.68202 1.54392
0.09524 1.68202 1.55651
0.15873 1.68202 1.56681
0.22222 1.68202 1.57417
0.28571 1.68202 1.57824
0.34921 1.68202 1.57855
0.41270 1.68202 1.57616
0.47619 1.68202 1.57189
0.53968 1.68202 1.56495
0.60317 1.68202 1.55377
0.66667 1.68202 1.53903
0.73016 1.68202 1.52320
0.79365 1.68202 1.50600
0.85714 1.68202 1.48539
0.92063 1.68202 1.46694
0.98413 1.68202 1.44947
1.04762 1.68202 1.43659
1.11111 1.68202 1.42566
1.17460 1.68202 1.42566
1.23810 1.68202 1.42508
1.30159 1.68202 1.42508
1.36508 1.68202 1.42508
1.42857 1.68202 1.42356
1.49206 1.68202 1.42356
1.55556 1.68202 1.43606
1.61905 1.68202 1.43606
1.68254 1.68202 1.43415
1.74603 1.68202 1.43415
1.80952 1.68202 1.43154
1.87302 1.68202 1.43154
1.93651 1.68202 1.45062
2.00000 1.68202 1.45062

-2.00000 1.61854 1.75718
-1.93651 1.61854 1.86731
-1.87302 1.61854 1.86731
-1.80952 1.61854 1.92671
-1.74603 1.61854 1.92671
-1.68254 1.61854 1.98203
-1.61905 1.61854 1.98203
-1.55556 1.61854 1.99972
-1.49206 1.61854 1.99972
-1.42857 1.61854 1.99757
-1.36508 1.61854 1.99757
-1.30159 1.61854 1.95118
-1.23810 1.61854 1.95118
-1.17460 1.61854 1.86005
-1.11111 1.61854 1.86805
-1.04762 1.61854 1.82276
-0.98413 1.61854 1.75924
-0.92063 1.61854 1.69838
-0.85714 1.61854 1.64301
-0.79365 1.61854 1.59513
-0.73016 1.61854 1.55472
-0.66667 1.61854 1.52146
-0.60317 1.61854 1.49554
-0.53968 1.61854 1.47695
-0.47619 1.61854 1.46516
-0.41270 1.61854 1.45980
-0.34921 1.61854 1.46016
-0.28571 1.61854 1.46539
-0.22222 1.61854 1.47341
-0.15873 1.61854 1.48350
-0.09524 1.61854 1.49472
-0.03175 1.61854 1.50607
0.03175 1.61854 1.51708
0.09524 1.61854 1.52728
0.15873 1.61854 1.53567
0.22222 1.61854 1.54162
0.28571 1.61854 1.54506
0.34921 1.61854 1.54582
0.41270 1.61854 1.54419
0.47619 1.61854 1.54004
0.53968 1.61854 1.53335
0.60317 1.61854 1.52421
0.66667 1.61854 1.51233
0.73016 1.61854 1.49865
0.79365 1.61854 1.48356
0.85714 1.61854 1.46737
0.92063 1.61854 1.45264
0.98413 1.61854 1.43965
1.04762 1.61854 1.43136
1.11111 1.61854 1.42566
1.17460 1.61854 1.41815
1.23810 1.61854 1.42508
1.30159 1.61854 1.42508
1.36508 1.61854 1.42356
1.42857 1.61854 1.42356
1.49206 1.61854 1.43606
1.55556 1.61854 1.43606
1.61905 1.61854 1.43415
1.68254 1.61854 1.43415
1.74603 1.61854 1.43154
1.80952 1.61854 1.43154
1.87302 1.61854 1.45062
1.93651 1.61854 1.45062
2.00000 1.61854 1.45062

-2.00000 1.55507 1.75718
-1.93651 1.55507 1.75718
-1.87302 1.55507 1.86731
-1.80952 1.55507 1.86731
-1.74603 1.55507 1.92671
-1.68254 1.55507 1.92671
-1.61905 1.55507 1.98203
-1.55556 1.55507 1.98203
-1.49206 1.55507 1.99972
-1.42857 1.55507 1.99972
-1.36508 1.55507 1.99757
-1.30159 1.55507 1.99757
-1.23810 1.55507 1.95118
-1.17460 1.55507 1.93255
-1.11111 1.55507 1.89295
-1.04762 1.55507 1.83016
-0.98413 1.55507 1.76297
-0.92063 1.55507 1.70234
-0.85714 1.55507 1.64759
-0.79365 1.55507 1.60044
-0.73016 1.55507 1.56052
-0.66667 1.55507 1.52755
-0.60317 1.55507 1.50103
-0.53968 1.55507 1.48147
-0.47619 1.55507 1.46789
-0.41270 1.55507 1.45997
-0.34921 1.55507 1.45735
-0.28571 1.55507 1.45886
-0.22222 1.55507 1.46319
-0.15873 1.55507 1.46984
-0.09524 1.55507 1.47779
-0.03175 1.55507 1.48612
0.03175 1.55507 1.49442
0.09524 1.55507 1.50209
0.15873 1.55507 1.50850
0.22222 1.55507 1.51323
0.28571 1.55507 1.51584
0.34921 1.55507 1.51637
0.41270 1.55507 1.51485
0.47619 1.55507 1.51126
0.53968 1.55507 1.50540
0.60317 1.55507 1.49731
0.66667 1.55507 1.48743
0.73016 1.55507 1.47573
0.79365 1.55507 1.46281
0.85714 1.55507 1.44944
0.92063 1.55507 1.43717
0.98413 1.55507 1.42632
1.04762 1.55507 1.41977
1.11111 1.55507 1.41751
1.17460 1.55507 1.41815
1.23810 1.55507 1.42508
1.30159 1.55507 1.42356
1.36508 1.55507 1.42356
1.42857 1.55507 1.43606
1.49206 1.55507 1.43606
1.55556 1.55507 1.43415
1.61905 1.55507 1.43415
1.68254 1.55507 1.43154
1.74603 1.55507 1.43154
1.80952 1.55507 1.45062
1.87302 1.55507 1.45062
1.93651 1.55507 1.45062
2.00000 1.55507 1.45062

-2.00000 1.49160 1.75718
-1.93651 1.49160 1.75718
-1.87302 1.49160 1.75718
-1.80952 1.49160 1.86731
-1.74603 1.49160 1.86731
-1.68254 1.49160 1.92671
-1.61905 1.49160 1.92671
-1.55556 1.49160 1.98203
-1.49206 1.49160 1.98203
-1.42857 1.49160 1.99972
-1.36508 1.49160 1.99972
-1.30159 1.49160 1.99757
-1.23810 1.49160 1.98919
-1.17460 1.49160 1.96594
-1.11111 1.49160 1.89424
-1.04762 1.49160 1.82494
-0.98413 1.49160 1.76080
-0.92063 1.49160 1.70139
-0.85714 1.49160 1.64932
-0.79365 1.49160 1.60336
-0.73016 1.49160 1.56452
-0.66667 1.49160 1.53226
-0.60317 1.49160 1.50605
-0.53968 1.49160 1.48538
-0.47619 1.49160 1.47046
-0.41270 1.49160 1.46063
-0.34921 1.49160 1.45528
-0.28571 1.49160 1.45384
-0.22222 1.49160 1.45532
-0.15873 1.49160 1.45883
-0.09524 1.49160 1.46376
-0.03175 1.49160 1.46936
0.03175 1.49160 1.47526
0.09524 1.49160 1.48081
0.15873 1.49160 1.48546
0.22222 1.49160 1.48881
0.28571 1.49160 1.49062
0.34921 1.49160 1.49068
0.41270 1.49160 1.48912
0.47619 1.49160 1.48562
0.53968 1.49160 1.48030
0.60317 1.49160 1.47329
0.66667 1.49160 1.46467
0.73016 1.49160 1.45462
0.79365 1.49160 1.44368
0.85714 1.49160 1.43243
0.92063 1.49160 1.42192
0.98413 1.49160 1.41289
1.04762 1.49160 1.40766
1.11111 1.49160 1.40613
1.17460 1.49160 1.41118
1.23810 1.49160 1.42316
1.30159 1.49160 1.42356
1.36508 1.49160 1.43606
1.42857 1.49160 1.43606
1.49206 1.49160 1.43415
1.55556 1.49160 1.43415
1.61905 1.49160 1.43154
1.68254 1.49160 1.43154
1.74603 1.49160 1.45062
1.80952 1.49160 1.45062
1.87302 1.49160 1.45062
1.93651 1.49160 1.45062
2.00000 1.49160 1.45062

-2.00000 1.42813 1.75718
-1.93651 1.42813 1.75718
-1.87302 1.42813 1.75718
-1.80952 1.42813 1.75718
-1.74603 1.42813 1.86731
-1.68254 1.42813 1.86731
-1.61905 1.42813 1.92671
-1.55556 1.42813 1.92671
-1.49206 1.42813 1.98203
-1.42857 1.42813 1.98203
-1.36508 1.42813 1.99972
-1.30159 1.42813 2.00677
-1.23810 1.42813 1.97455
-1.17460 1.42813 1.93101
-1.11111 1.42813 1.87088
-1.04762 1.42813 1.80815
-0.98413 1.42813 1.74970
-0.92063 1.42813 1.69564
-0.85714 1.42813 1.64692
-0.79365 1.42813 1.60382
-0.73016 1.42813 1.56646
-0.66667 1.42813 1.53506
-0.60317 1.42813 1.50909
-0.53968 1.42813 1.48821
-0.47619 1.42813 1.47218
-0.41270 1.42813 1.46082
-0.34921 1.42813 1.45356
-0.28571 1.42813 1.44986
-0.22222 1.42813 1.44878
-0.15873 1.42813 1.44962
-0.09524 1.42813 1.45200
-0.03175 1.42813 1.45531
0.03175 1.42813 1.45899
0.09524 1.42813 1.46257
0.15873 1.42813 1.46558
0.22222 1.42813 1.46777
0.28571 1.42813 1.46870
0.34921 1.42813 1.46829
0.41270 1.42813 1.46648
0.47619 1.42813 1.46316
0.53968 1.42813 1.45835
0.60317 1.42813 1.45204
0.66667 1.42813 1.44444
0.73016 1.42813 1.43578
0.79365 1.42813 1.42645
0.85714 1.42813 1.41689
0.92063 1.42813 1.40802
0.98413 1.42813 1.40039
1.04762 1.42813 1.39592
1.11111 1.42813 1.39509
1.17460 1.42813 1.39942
1.23810 1.42813 1.40883
1.30159 1.42813 1.42274
1.36508 1.42813 1.43606
1.42857 1.42813 1.43415
1.49206 1.42813 1.43415
1.55556 1.42813 1.43154
1.61905 1.42813 1.43154
1.68254 1.42813 1.45062
1.74603 1.42813 1.45062
1.80952 1.42813 1.45062
1.87302 1.42813 1.45062
1.93651 1.42813 1.45062
2.00000 1.42813 1.45062

-2.00000 1.36466 1.75718
-1.93651 1.36466 1.75718
-1.87302 1.36466 1.75718
-1.80952 1.36466 1.75718
-1.74603 1.36466 1.75718
-1.68254 1.36466 1.86731
-1.61905 1.36466 1.86731
-1.55556 1.36466 1.92671
-1.49206 1.36466 1.92671
-1.42857 1.36466 1.98203
-1.36508 1.36466 2.00238
-1.30159 1.36466 1.98007
-1.23810 1.36466 1.94388
-1.17460 1.36466 1.89386
-1.11111 1.36466 1.84109
-1.04762 1.36466 1.78671
-0.98413 1.36466 1.73457
-0.92063 1.36466 1.68585
-0.85714 1.36466 1.64104
-0.79365 1.36466 1.60109
-0.73016 1.36466 1.56611
-0.66667 1.36466 1.53602
-0.60317 1.36466 1.51057
-0.53968 1.36466 1.48970
-0.47619 1.36466 1.47321
-0.41270 1.36466 1.46076
-0.34921 1.36466 1.45198
-0.28571 1.36466 1.44635
-0.22222 1.36466 1.44314
-0.15873 1.36466 1.44188
-0.09524 1.36466 1.44214
-0.03175 1.36466 1.44348
0.03175 1.36466 1.44529
0.09524 1.36466 1.44722
0.15873 1.36466 1.44882
0.22222 1.36466 1.44979
0.28571 1.36466 1.44992
0.34921 1.36466 1.44899
0.41270 1.36466 1.44692
0.47619 1.36466 1.44360
0.53968 1.36466 1.43909
0.60317 1.36466 1.43344
0.66667 1.36466 1.42668
0.73016 1.36466 1.41913
0.79365 1.36466 1.41102
0.85714 1.36466 1.40292
0.92063 1.36466 1.39525
0.98413 1.36466 1.38906
1.04762 1.36466 1.38503
1.11111 1.36466 1.38473
1.17460 1.36466 1.38842
1.23810 1.36466 1.39721
1.30159 1.36466 1.41135
1.36508 1.36466 1.42800
1.42857 1.36466 1.43415
1.49206 1.36466 1.43154
1.55556 1.36466 1.43154
1.61905 1.36466 1.45062
1.68254 1.36466 1.45062
1.74603 1.36466 1.45062
1.80952 1.36466 1.45062
1.87302 1.36466 1.45062
1.93651 1.36466 1.45062
2.00000 1.36466 1.45506

-2.00000 1.30118 1.75718
-1.93651 1.30118 1.75718
-1.87302 1.30118 1.75718
-1.80952 1.30118 1.75718
-1.74603 1.30118 1.75718
-1.68254 1.30118 1.75718
-1.61905 1.30118 1.86731
-1.55556 1.30118 1.86731
-1.49206 1.30118 1.92671
-1.42857 1.30118 1.97436
-1.36508 1.30118 1.96676
-1.30159 1.30118 1.93839
-1.23810 1.30118 1.90195
-1.17460 1.30118 1.85785
-1.11111 1.30118 1.81116
-1.04762 1.30118 1.76303
-0.98413 1.30118 1.71676
-0.92063 1.30118 1.67316
-0.85714 1.30118 1.63243
-0.79365 1.30118 1.59582
-0.73016 1.30118 1.56336
-0.66667 1.30118 1.53492
-0.60317 1.30118 1.51040
-0.53968 1.30118 1.48984
-0.47619 1.30118 1.47321
-0.41270 1.30118 1.46011
-0.34921 1.30118 1.45025
-0.28571 1.30118 1.44318
-0.22222 1.30118 1.43828
-0.15873 1.30118 1.43529
-0.09524 1.30118 1.43387
-0.03175 1.30118 1.43358
0.03175 1.30118 1.43380
0.09524 1.30118 1.43423
0.15873 1.30118 1.43456
0.22222 1.30118 1.43450
0.28571 1.30118 1.43383
0.34921 1.30118 1.43241
0.41270 1.30118 1.43004
0.47619 1.30118 1.42674
0.53968 1.30118 1.42249
0.60317 1.30118 1.41725
0.66667 1.30118 1.41124
0.73016 1.30118 1.40463
0.79365 1.30118 1.39759
0.85714 1.30118 1.39068
0.92063 1.30118 1.38422
0.98413 1.30118 1.37895
1.04762 1.30118 1.37569
1.11111 1.30118 1.37549
1.17460 1.30118 1.37879
1.23810 1.30118 1.38612
1.30159 1.30118 1.39756
1.36508 1.30118 1.41279
1.42857 1.30118 1.42838
1.49206 1.30118 1.43154
1.55556 1.30118 1.45062
1.61905 1.30118 1.45062
1.68254 1.30118 1.45062
1.74603 1.30118 1.45062
1.80952 1.30118 1.45062
1.87302 1.30118 1.45506
1.93651 1.30118 1.45506
2.00000 1.30118 1.45506

-2.00000 1.23771 1.61832
-1.93651 1.23771 1.61832
-1.87302 1.23771 1.75718
-1.80952 1.23771 1.75718
-1.74603 1.23771 1.75718
-1.68254 1.23771 1.75718
-1.61905 1.23771 1.75718
-1.55556 1.23771 1.86731
-1.49206 1.23771 1.92859
-1.42857 1.23771 1.93851
-1.36508 1.23771 1.92164
-1.30159 1.23771 1.89267
-1.23810 1.23771 1.85906
-1.17460 1.23771 1.82024
-1.11111 1.23771 1.77960
-1.04762 1.23771 1.73789
-0.98413 1.23771 1.69730
-0.92063 1.23771 1.65862
-0.85714 1.23771 1.62208
-0.79365 1.23771 1.58865
-0.73016 1.23771 1.55863
-0.66667 1.23771 1.53201
-0.60317 1.23771 1.50873
-0.53968 1.23771 1.48890
-0.47619 1.23771 1.47238
-0.41270 1.23771 1.45896
-0.34921 1.23771 1.44837
-0.28571 1.23771 1.44028
-0.22222 1.23771 1.43423
-0.15873 1.23771 1.42994
-0.09524 1.23771 1.42711
-0.03175 1.23771 1.42534
0.03175 1.23771 1.42417
0.09524 1.23771 1.42338
0.15873 1.23771 1.42263
0.22222 1.23771 1.42164
0.28571 1.23771 1.42027
0.34921 1.23771 1.41836
0.41270 1.23771 1.41576
0.47619 1.23771 1.41238
0.53968 1.23771 1.40824
0.60317 1.23771 1.40346
0.66667 1.23771 1.39804
0.73016 1.23771 1.39215
0.79365 1.23771 1.38603
0.85714 1.23771 1.38002
0.92063 1.23771 1.37454
0.98413 1.23771 1.37003
1.04762 1.23771 1.36741
1.11111 1.23771 1.36740
1.17460 1.23771 1.37017
1.23810 1.23771 1.37613
1.30159 1.23771 1.38604
1.36508 1.23771 1.40092
1.42857 1.23771 1.42077
1.49206 1.23771 1.44194
1.55556 1.23771 1.45062
1.61905 1.23771 1.45062
1.68254 1.23771 1.45062
1.74603 1.23771 1.45404
1.80952 1.23771 1.45506
1.87302 1.23771 1.45506
1.93651 1.23771 1.45506
2.00000 1.23771 1.45506

-2.00000 1.17424 1.61832
-1.93651 1.17424 1.61832
-1.87302 1.17424 1.61832
-1.80952 1.17424 1.61832
-1.74603 1.17424 1.75718
-1.68254 1.17424 1.75718
-1.61905 1.17424 1.75718
-1.55556 1.17424 1.84789
-1.49206 1.17424 1.89657
-1.42857 1.17424 1.88761
-1.36508 1.17424 1.86849
-1.30159 1.17424 1.84396
-1.23810 1.17424 1.81498
-1.17460 1.17424 1.78248
-1.11111 1.17424 1.74772
-1.04762 1.17424 1.71192
-0.98413 1.17424 1.67671
-0.92063 1.17424 1.64275
-0.85714 1.17424 1.61022
-0.79365 1.17424 1.58007
-0.73016 1.17424 1.55248
-0.66667 1.17424 1.52780
-0.60317 1.17424 1.50596
-0.53968 1.17424 1.48702
-0.47619 1.17424 1.47084
-0.41270 1.17424 1.45729
-0.34921 1.17424 1.44627
-0.28571 1.17424 1.43753
-0.22222 1.17424 1.43068
-0.15873 1.17424 1.42535
-0.09524 1.17424 1.42137
-0.03175 1.17424 1.41844
0.03175 1.17424 1.41616
0.09524 1.17424 1.41430
0.15873 1.17424 1.41259
0.22222 1.17424 1.41085
0.28571 1.17424 1.40888
0.34921 1.17424 1.40654
0.41270 1.17424 1.40368
0.47619 1.17424 1.40030
0.53968 1.17424 1.39634
0.60317 1.17424 1.39185
0.66667 1.17424 1.38692
0.73016 1.17424 1.38172
0.79365 1.17424 1.37637
0.85714 1.17424 1.37114
0.92063 1.17424 1.36654
0.98413 1.17424 1.36277
1.04762 1.17424 1.36051
1.11111 1.17424 1.36046
1.17460 1.17424 1.36270
1.23810 1.17424 1.36769
1.30159 1.17424 1.37624
1.36508 1.17424 1.38919
1.42857 1.17424 1.40636
1.49206 1.17424 1.42653
1.55556 1.17424 1.44302
1.61905 1.17424 1.45404
1.68254 1.17424 1.45404
1.74603 1.17424 1.45506
1.80952 1.17424 1.45506
1.87302 1.17424 1.45506
1.93651 1.17424 1.45506
2.00000 1.17424 1.45506

-2.00000 1.11077 1.44562
-1.93651 1.11077 1.61832
-1.87302 1.11077 1.61832
-1.80952 1.11077 1.61832
-1.74603 1.11077 1.61832
-1.68254 1.11077 1.61832
-1.61905 1.11077 1.74288
-1.55556 1.11077 1.80148
-1.49206 1.11077 1.82513
-1.42857 1.11077 1.82482
-1.36508 1.11077 1.81250
-1.30159 1.11077 1.79458
-1.23810 1.11077 1.77173
-1.17460 1.11077 1.74496
-1.11111 1.11077 1.71591
-1.04762 1.11077 1.68583
-0.98413 1.11077 1.65569
-0.92063 1.11077 1.62611
-0.85714 1.11077 1.59744
-0.79365 1.11077 1.57047
-0.73016 1.11077 1.54543
-0.66667 1.11077 1.52272
-0.60317 1.11077 1.50232
-0.53968 1.11077 1.48431
-0.47619 1.11077 1.46869
-0.41270 1.11077 1.45536
-0.34921 1.11077 1.44416
-0.28571 1.11077 1.43502
-0.22222 1.11077 1.42753
-0.15873 1.11077 1.42147
-0.09524 1.11077 1.41663
-0.03175 1.11077 1.41276
0.03175 1.11077 1.40959
0.09524 1.11077 1.40688
0.15873 1.11077 1.40441
0.22222 1.11077 1.40199
0.28571 1.11077 1.39949
0.34921 1.11077 1.39677
0.41270 1.11077 1.39373
0.47619 1.11077 1.39030
0.53968 1.11077 1.38647
0.60317 1.11077 1.38226
0.66667 1.11077 1.37781
0.73016 1.11077 1.37319
0.79365 1.11077 1.36852
0.85714 1.11077 1.36401
0.92063 1.11077 1.36011
0.98413 1.11077 1.35700
1.04762 1.11077 1.35526
1.11111 1.11077 1.35506
1.17460 1.11077 1.35698
1.23810 1.11077 1.36131
1.30159 1.11077 1.36855
1.36508 1.11077 1.37945
1.42857 1.11077 1.39404
1.49206 1.11077 1.41157
1.55556 1.11077 1.43339
1.61905 1.11077 1.45404
1.68254 1.11077 1.45506
1.74603 1.11077 1.45506
1.80952 1.11077 1.45506
1.87302 1.11077 1.45506
1.93651 1.11077 1.45506
2.00000 1.11077 1.45239

-2.00000 1.04729 1.44562
-1.93651 1.04729 1.44562
-1.87302 1.04729 1.44562
-1.80952 1.04729 1.61832
-1.74603 1.04729 1.61832
-1.68254 1.04729 1.61832
-1.61905 1.04729 1.68814
-1.55556 1.04729 1.73222
-1.49206 1.04729 1.75520
-1.42857 1.04729 1.76178
-1.36508 1.04729 1.75748
-1.30159 1.04729 1.74647
-1.23810 1.04729 1.72979
-1.17460 1.04729 1.70874
-1.11111 1.04729 1.68527
-1.04762 1.04729 1.66023
-0.98413 1.04729 1.63469
-0.92063 1.04729 1.60920
-0.85714 1.04729 1.58414
-0.79365 1.04729 1.56018
-0.73016 1.04729 1.53763
-0.66667 1.04729 1.51688
-0.60317 1.04729 1.49798
-0.53968 1.04729 1.48110
-0.47619 1.04729 1.46620
-0.41270 1.04729 1.45323
-0.34921 1.04729 1.44212
-0.28571 1.04729 1.43269
-0.22222 1.04729 1.42473
-0.15873 1.04729 1.41811
-0.09524 1.04729 1.41266
-0.03175 1.04729 1.40809
0.03175 1.04729 1.40420
0.09524 1.04729 1.40081
0.15873 1.04729 1.39772
0.22222 1.04729 1.39477
0.28571 1.04729 1.39184
0.34921 1.04729 1.38883
0.41270 1.04729 1.38563
0.47619 1.04729 1.38222
0.53968 1.04729 1.37856
0.60317 1.04729 1.37463
0.66667 1.04729 1.37056
0.73016 1.04729 1.36643
0.79365 1.04729 1.36238
0.85714 1.04729 1.35855
0.92063 1.04729 1.35525
0.98413 1.04729 1.35271
1.04762 1.04729 1.35136
1.11111 1.04729 1.35138
1.17460 1.04729 1.35301
1.23810 1.04729 1.35685
1.30159 1.04729 1.36321
1.36508 1.04729 1.37276
1.42857 1.04729 1.38565
1.49206 1.04729 1.40223
1.55556 1.04729 1.42406
1.61905 1.04729 1.44876
1.68254 1.04729 1.45506
1.74603 1.04729 1.45506
1.80952 1.04729 1.45506
1.87302 1.04729 1.45239
1.93651 1.04729 1.45239
2.00000 1.04729 1.45239

-2.00000 0.98382 1.44562
-1.93651 0.98382 1.44562
-1.87302 0.98382 1.44562
-1.80952 0.98382 1.44562
-1.74603 0.98382 1.44562
-1.68254 0.98382 1.57057
-1.61905 0.98382 1.62421
-1.55556 0.98382 1.66470
-1.49206 0.98382 1.69103
-1.42857 0.98382 1.70373
-1.36508 0.98382 1.70630
-1.30159 0.98382 1.70108
-1.23810 0.98382 1.68993
-1.17460 0.98382 1.67442
-1.11111 0.98382 1.65603
-1.04762 0.98382 1.63565
-0.98413 0.98382 1.61431
-0.92063 0.98382 1.59254
-0.85714 0.98382 1.57077
-0.79365 0.98382 1.54967
-0.73016 0.98382 1.52952
-0.66667 0.98382 1.51066
-0.60317 0.98382 1.49330
-0.53968 0.98382 1.47758
-0.47619 0.98382 1.46348
-0.41270 0.98382 1.45096
-0.34921 0.98382 1.44003
-0.28571 0.98382 1.43054
-0.22222 0.98382 1.42236
-0.15873 0.98382 1.41537
-0.09524 0.98382 1.40941
-0.03175 0.98382 1.40432
0.03175 0.98382 1.39991
0.09524 0.98382 1.39600
0.15873 0.98382 1.39243
0.22222 0.98382 1.38906
0.28571 0.98382 1.38581
0.34921 0.98382 1.38258
0.41270 0.98382 1.37928
0.47619 0.98382 1.37588
0.53968 0.98382 1.37236
0.60317 0.98382 1.36875
0.66667 0.98382 1.36506
0.73016 0.98382 1.36139
0.79365 0.98382 1.35787
0.85714 0.98382 1.35463
0.92063 0.98382 1.35193
0.98413 0.98382 1.34993
1.04762 0.98382 1.34891
1.11111 0.98382 1.34917
1.17460 0.98382 1.35070
1.23810 0.98382 1.35435
1.30159 0.98382 1.36016
1.36508 0.98382 1.36853
1.42857 0.98382 1.37981
1.49206 0.98382 1.39487
1.55556 0.98382 1.41426
1.61905 0.98382 1.44066
1.68254 0.98382 1.46524
1.74603 0.98382 1.45239
1.80952 0.98382 1.45239
1.87302 0.98382 1.45239
1.93651 0.98382 1.45239
2.00000 0.98382 1.45239

-2.00000 0.92035 1.29689
-1.93651 0.92035 1.29689
-1.87302 0.92035 1.44562
-1.80952 0.92035 1.44562
-1.74603 0.92035 1.44562
-1.68254 0.92035 1.50940
-1.61905 0.92035 1.56487
-1.55556 0.92035 1.60625
-1.49206 0.92035 1.63475
-1.42857 0.92035 1.65216
-1.36508 0.92035 1.65989
-1.30159 0.92035 1.65945
-1.23810 0.92035 1.65335
-1.17460 0.92035 1.64274
-1.11111 0.92035 1.62864
-1.04762 0.92035 1.61243
-0.98413 0.92035 1.59490
-0.92063 0.92035 1.57649
-0.85714 0.92035 1.55770
-0.79365 0.92035 1.53922
-0.73016 0.92035 1.52135
-0.66667 0.92035 1.50438
-0.60317 0.92035 1.48854
-0.53968 0.92035 1.47394
-0.47619 0.92035 1.46067
-0.41270 0.92035 1.44868
-0.34921 0.92035 1.43802
-0.28571 0.92035 1.42860
-0.22222 0.92035 1.42035
-0.15873 0.92035 1.41315
-0.09524 0.92035 1.40687
-0.03175 0.92035 1.40140
0.03175 0.92035 1.39659
0.09524 0.92035 1.39226
0.15873 0.92035 1.38832
0.22222 0.92035 1.38467
0.28571 0.92035 1.38118
0.34921 0.92035 1.37779
0.41270 0.92035 1.37445
0.47619 0.92035 1.37113
0.53968 0.92035 1.36780
0.60317 0.92035 1.36445
0.66667 0.92035 1.36115
0.73016 0.92035 1.35796
0.79365 0.92035 1.35495
0.85714 0.92035 1.35231
0.92063 0.92035 1.35021
0.98413 0.92035 1.34875
1.04762 0.92035 1.34814
1.11111 0.92035 1.34870
1.17460 0.92035 1.35049
1.23810 0.92035 1.35392
1.30159 0.92035 1.35927
1.36508 0.92035 1.36682
1.42857 0.92035 1.37700
1.49206 0.92035 1.39004
1.55556 0.92035 1.40733
1.61905 0.92035 1.43025
1.68254 0.92035 1.45474
1.74603 0.92035 1.45239
1.80952 0.92035 1.45239
1.87302 0.92035 1.45239
1.93651 0.92035 1.45716
2.00000 0.92035 1.45716

-2.00000 0.85688 1.29689
-1.93651 0.85688 1.29689
-1.87302 0.85688 1.29689
-1.80952 0.85688 1.29689
-1.74603 0.85688 1.39506
-1.68254 0.85688 1.45585
-1.61905 0.85688 1.51188
-1.55556 0.85688 1.55481
-1.49206 0.85688 1.58607
-1.42857 0.85688 1.60666
-1.36508 0.85688 1.61819
-1.30159 0.85688 1.62215
-1.23810 0.85688 1.62029
-1.17460 0.85688 1.61366
-1.11111 0.85688 1.60351
-1.04762 0.85688 1.59096
-0.98413 0.85688 1.57671
-0.92063 0.85688 1.56128
-0.85714 0.85688 1.54528
-0.79365 0.85688 1.52924
-0.73016 0.85688 1.51345
-0.66667 0.85688 1.49820
-0.60317 0.85688 1.48378
-0.53968 0.85688 1.47029
-0.47619 0.85688 1.45786
-0.41270 0.85688 1.44648
-0.34921 0.85688 1.43617
-0.28571 0.85688 1.42694
-0.22222 0.85688 1.41870
-0.15873 0.85688 1.41142
-0.09524 0.85688 1.40496
-0.03175 0.85688 1.39923
0.03175 0.85688 1.39415
0.09524 0.85688 1.38958
0.15873 0.85688 1.38538
0.22222 0.85688 1.38149
0.28571 0.85688 1.37784
0.34921 0.85688 1.37437
0.41270 0.85688 1.37105
0.47619 0.85688 1.36781
0.53968 0.85688 1.36466
0.60317 0.85688 1.36161
0.66667 0.85688 1.35870
0.73016 0.85688 1.35597
0.79365 0.85688 1.35350
0.85714 0.85688 1.35142
0.92063 0.85688 1.34990
0.98413 0.85688 1.34901
1.04762 0.85688 1.34896
1.11111 0.85688 1.34980
1.17460 0.85688 1.35196
1.23810 0.85688 1.35549
1.30159 0.85688 1.36042
1.36508 0.85688 1.36749
1.42857 0.85688 1.37675
1.49206 0.85688 1.38827
1.55556 0.85688 1.40298
1.61905 0.85688 1.42057
1.68254 0.85688 1.43862
1.74603 0.85688 1.44968
1.80952 0.85688 1.45716
1.87302 0.85688 1.45716
1.93651 0.85688 1.45716
2.00000 0.85688 1.45716

-2.00000 0.79340 1.20121
-1.93651 0.79340 1.29689
-1.87302 0.79340 1.29689
-1.80952 0.79340 1.29689
-1.74603 0.79340 1.34128
-1.68254 0.79340 1.41058
-1.61905 0.79340 1.46831
-1.55556 0.79340 1.51218
-1.49206 0.79340 1.54495
-1.42857 0.79340 1.56775
-1.36508 0.79340 1.58225
-1.30159 0.79340 1.58965
-1.23810 0.79340 1.59100
-1.17460 0.79340 1.58781
-1.11111 0.79340 1.58095
-1.04762 0.79340 1.57148
-0.98413 0.79340 1.56003
-0.92063 0.79340 1.54730
-0.85714 0.79340 1.53375
-0.79365 0.79340 1.51987
-0.73016 0.79340 1.50598
-0.66667 0.79340 1.49234
-0.60317 0.79340 1.47924
-0.53968 0.79340 1.46683
-0.47619 0.79340 1.45521
-0.41270 0.79340 1.44443
-0.34921 0.79340 1.43456
-0.28571 0.79340 1.42558
-0.22222 0.79340 1.41747
-0.15873 0.79340 1.41018
-0.09524 0.79340 1.40364
-0.03175 0.79340 1.39780
0.03175 0.79340 1.39254
0.09524 0.79340 1.38778
0.15873 0.79340 1.38340
0.22222 0.79340 1.37938
0.28571 0.79340 1.37564
0.34921 0.79340 1.37216
0.41270 0.79340 1.36889
0.47619 0.79340 1.36579
0.53968 0.79340 1.36287
0.60317 0.79340 1.36012
0.66667 0.79340 1.35759
0.73016 0.79340 1.35536
0.79365 0.79340 1.35343
0.85714 0.79340 1.35193
0.92063 0.79340 1.35097
0.98413 0.79340 1.35069
1.04762 0.79340 1.35121
1.11111 0.79340 1.35265
1.17460 0.79340 1.35513
1.23810 0.79340 1.35895
1.30159 0.79340 1.36407
1.36508 0.79340 1.37086
1.42857 0.79340 1.37944
1.49206 0.79340 1.38982
1.55556 0.79340 1.40215
1.61905 0.79340 1.41669
1.68254 0.79340 1.43160
1.74603 0.79340 1.44715
1.80952 0.79340 1.45716
1.87302 0.79340 1.45716
1.93651 0.79340 1.45716
2.00000 0.79340 1.46042

-2.00000 0.72993 1.20121
-1.93651 0.72993 1.20121
-1.87302 0.72993 1.20121
-1.80952 0.72993 1.26165
-1.74603 0.72993 1.31425
-1.68254 0.72993 1.37822
-1.61905 0.72993 1.43368
-1.55556 0.72993 1.47760
-1.49206 0.72993 1.51112
-1.42857 0.72993 1.53537
-1.36508 0.72993 1.55189
-1.30159 0.72993 1.56168
-1.23810 0.72993 1.56569
-1.17460 0.72993 1.56518
-1.11111 0.72993 1.56100
-1.04762 0.72993 1.55416
-0.98413 0.72993 1.54522
-0.92063 0.72993 1.53481
-0.85714 0.72993 1.52337
-0.79365 0.72993 1.51138
-0.73016 0.72993 1.49914
-0.66667 0.72993 1.48695
-0.60317 0.72993 1.47508
-0.53968 0.72993 1.46368
-0.47619 0.72993 1.45288
-0.41270 0.72993 1.44272
-0.34921 0.72993 1.43330
-0.28571 0.72993 1.42463
-0.22222 0.72993 1.41671
-0.15873 0.72993 1.40951
-0.09524 0.72993 1.40294
-0.03175 0.72993 1.39702
0.03175 0.72993 1.39166
0.09524 0.72993 1.38680
0.15873 0.72993 1.38235
0.22222 0.72993 1.37828
0.28571 0.72993 1.37452
0.34921 0.72993 1.37106
0.41270 0.72993 1.36789
0.47619 0.72993 1.36495
0.53968 0.72993 1.36227
0.60317 0.72993 1.35985
0.66667 0.72993 1.35774
0.73016 0.72993 1.35598
0.79365 0.72993 1.35460
0.85714 0.72993 1.35369
0.92063 0.72993 1.35338
0.98413 0.72993 1.35376
1.04762 0.72993 1.35490
1.11111 0.72993 1.35696
1.17460 0.72993 1.36005
1.23810 0.72993 1.36422
1.30159 0.72993 1.36965
1.36508 0.72993 1.37651
1.42857 0.72993 1.38467
1.49206 0.72993 1.39434
1.55556 0.72993 1.40544
1.61905 0.72993 1.41820
1.68254 0.72993 1.43196
1.74603 0.72993 1.44740
1.80952 0.72993 1.45752
1.87302 0.72993 1.46042
1.93651 0.72993 1.46042
2.00000 0.72993 1.46042

-2.00000 0.66646 1.20121
-1.93651 0.66646 1.20121
-1.87302 0.66646 1.20121
-1.80952 0.66646 1.23223
-1.74603 0.66646 1.29515
-1.68254 0.66646 1.35548
-1.61905 0.66646 1.40799
-1.55556 0.66646 1.45083
-1.49206 0.66646 1.48424
-1.42857 0.66646 1.50924
-1.36508 0.66646 1.52697
-1.30159 0.66646 1.53836
-1.23810 0.66646 1.54424
-1.17460 0.66646 1.54588
-1.11111 0.66646 1.54395
-1.04762 0.66646 1.53923
-0.98413 0.66646 1.53235
-0.92063 0.66646 1.52383
-0.85714 0.66646 1.51423
-0.79365 0.66646 1.50387
-0.73016 0.66646 1.49311
-0.66667 0.66646 1.48223
-0.60317 0.66646 1.47146
-0.53968 0.66646 1.46100
-0.47619 0.66646 1.45094
-0.41270 0.66646 1.44138
-0.34921 0.66646 1.43243
-0.28571 0.66646 1.42408
-0.22222 0.66646 1.41638
-0.15873 0.66646 1.40929
-0.09524 0.66646 1.40280
-0.03175 0.66646 1.39687
0.03175 0.66646 1.39148
0.09524 0.66646 1.38658
0.15873 0.66646 1.38211
0.22222 0.66646 1.37804
0.28571 0.66646 1.37432
0.34921 0.66646 1.37093
0.41270 0.66646 1.36787
0.47619 0.66646 1.36515
0.53968 0.66646 1.36275
0.60317 0.66646 1.36068
0.66667 0.66646 1.35900
0.73016 0.66646 1.35773
0.79365 0.66646 1.35692
0.85714 0.66646 1.35661
0.92063 0.66646 1.35699
0.98413 0.66646 1.35809
1.04762 0.66646 1.35996
1.11111 0.66646 1.36269
1.17460 0.66646 1.36645
1.23810 0.66646 1.37127
1.30159 0.66646 1.37714
1.36508 0.66646 1.38428
1.42857 0.66646 1.39253
1.49206 0.66646 1.40194
1.55556 0.66646 1.41258
1.61905 0.66646 1.42439
1.68254 0.66646 1.43734
1.74603 0.66646 1.45216
1.80952 0.66646 1.46577
1.87302 0.66646 1.46042
1.93651 0.66646 1.46042
2.00000 0.66646 1.46042

-2.00000 0.60299 1.16779
-1.93651 0.60299 1.16779
-1.87302 0.60299 1.16779
-1.80952 0.60299 1.21610
-1.74603 0.60299 1.28096
-1.68254 0.60299 1.33918
-1.61905 0.60299 1.38963
-1.55556 0.60299 1.43093
-1.49206 0.60299 1.46384
-1.42857 0.60299 1.48879
-1.36508 0.60299 1.50711
-1.30159 0.60299 1.51935
-1.23810 0.60299 1.52673
-1.17460 0.60299 1.52993
-1.11111 0.60299 1.52972
-1.04762 0.60299 1.52673
-0.98413 0.60299 1.52152
-0.92063 0.60299 1.51456
-0.85714 0.60299 1.50647
-0.79365 0.60299 1.49750
-0.73016 0.60299 1.48802
-0.66667 0.60299 1.47829
-0.60317 0.60299 1.46851
-0.53968 0.60299 1.45886
-0.47619 0.60299 1.44948
-0.41270 0.60299 1.44049
-0.34921 0.60299 1.43200
-0.28571 0.60299 1.42400
-0.22222 0.60299 1.41653
-0.15873 0.60299 1.40959
-0.09524 0.60299 1.40321
-0.03175 0.60299 1.39734
0.03175 0.60299 1.39200
0.09524 0.60299 1.38712
0.15873 0.60299 1.38268
0.22222 0.60299 1.37862
0.28571 0.60299 1.37497
0.34921 0.60299 1.37172
0.41270 0.60299 1.36882
0.47619 0.60299 1.36630
0.53968 0.60299 1.36419
0.60317 0.60299 1.36248
0.66667 0.60299 1.36124
0.73016 0.60299 1.36046
0.79365 0.60299 1.36025
0.85714 0.60299 1.36062
0.92063 0.60299 1.36172
0.98413 0.60299 1.36360
1.04762 0.60299 1.36626
1.11111 0.60299 1.36979
1.17460 0.60299 1.37429
1.23810 0.60299 1.37985
1.30159 0.60299 1.38648
1.36508 0.60299 1.39414
1.42857 0.60299 1.40283
1.49206 0.60299 1.41250
1.55556 0.60299 1.42318
1.61905 0.60299 1.43454
1.68254 0.60299 1.44739
1.74603 0.60299 1.46133
1.80952 0.60299 1.47417
1.87302 0.60299 1.47763
1.93651 0.60299 1.47763
2.00000 0.60299 1.47763

-2.00000 0.53951 1.13979
-1.93651 0.53951 1.13979
-1.87302 0.53951 1.16431
-1.80952 0.53951 1.21276
-1.74603 0.53951 1.27391
-1.68254 0.53951 1.33031
-1.61905 0.53951 1.37825
-1.55556 0.53951 1.41766
-1.49206 0.53951 1.44924
-1.42857 0.53951 1.47376
-1.36508 0.53951 1.49201
-1.30159 0.53951 1.50483
-1.23810 0.53951 1.51305
-1.17460 0.53951 1.51729
-1.11111 0.53951 1.51827
-1.04762 0.53951 1.51656
-0.98413 0.53951 1.51265
-0.92063 0.53951 1.50704
-0.85714 0.53951 1.50019
-0.79365 0.53951 1.49236
-0.73016 0.53951 1.48396
-0.66667 0.53951 1.47519
-0.60317 0.53951 1.46623
-0.53968 0.53951 1.45731
-0.47619 0.53951 1.44858
-0.41270 0.53951 1.44013
-0.34921 0.53951 1.43205
-0.28571 0.53951 1.42437
-0.22222 0.53951 1.41715
-0.15873 0.53951 1.41042
-0.09524 0.53951 1.40417
-0.03175 0.53951 1.39841
0.03175 0.53951 1.39312
0.09524 0.53951 1.38830
0.15873 0.53951 1.38390
0.22222 0.53951 1.37994
0.28571 0.53951 1.37639
0.34921 0.53951 1.37327
0.41270 0.53951 1.37057
0.47619 0.53951 1.36831
0.53968 0.53951 1.36651
0.60317 0.53951 1.36517
0.66667 0.53951 1.36435
0.73016 0.53951 1.36410
0.79365 0.53951 1.36447
0.85714 0.53951 1.36552
0.92063 0.53951 1.36737
0.98413 0.53951 1.37007
1.04762 0.53951 1.37362
1.11111 0.53951 1.37806
1.17460 0.53951 1.38350
1.23810 0.53951 1.38995
1.30159 0.53951 1.39745
1.36508 0.53951 1.40595
1.42857 0.53951 1.41536
1.49206 0.53951 1.42568
1.55556 0.53951 1.43698
1.61905 0.53951 1.44895
1.68254 0.53951 1.46154
1.74603 0.53951 1.47562
1.80952 0.53951 1.49087
1.87302 0.53951 1.49800
1.93651 0.53951 1.52325
2.00000 0.53951 1.52325

-2.00000 0.47604 1.13979
-1.93651 0.47604 1.13979
-1.87302 0.47604 1.16514
-1.80952 0.47604 1.21978
-1.74603 0.47604 1.27629
-1.68254 0.47604 1.32844
-1.61905 0.47604 1.37313
-1.55556 0.47604 1.41029
-1.49206 0.47604 1.44022
-1.42857 0.47604 1.46376
-1.36508 0.47604 1.48157
-1.30159 0.47604 1.49442
-1.23810 0.47604 1.50293
-1.17460 0.47604 1.50783
-1.11111 0.47604 1.50957
-1.04762 0.47604 1.50875
-0.98413 0.47604 1.50583
-0.92063 0.47604 1.50126
-0.85714 0.47604 1.49537
-0.79365 0.47604 1.48851
-0.73016 0.47604 1.48095
-0.66667 0.47604 1.47298
-0.60317 0.47604 1.46476
-0.53968 0.47604 1.45648
-0.47619 0.47604 1.44830
-0.41270 0.47604 1.44034
-0.34921 0.47604 1.43263
-0.28571 0.47604 1.42527
-0.22222 0.47604 1.41830
-0.15873 0.47604 1.41178
-0.09524 0.47604 1.40568
-0.03175 0.47604 1.40003
0.03175 0.47604 1.39484
0.09524 0.47604 1.39011
0.15873 0.47604 1.38579
0.22222 0.47604 1.38192
0.28571 0.47604 1.37851
0.34921 0.47604 1.37555
0.41270 0.47604 1.37306
0.47619 0.47604 1.37107
0.53968 0.47604 1.36956
0.60317 0.47604 1.36862
0.66667 0.47604 1.36827
0.73016 0.47604 1.36856
0.79365 0.47604 1.36952
0.85714 0.47604 1.37125
0.92063 0.47604 1.37386
0.98413 0.47604 1.37742
1.04762 0.47604 1.38186
1.11111 0.47604 1.38727
1.17460 0.47604 1.39374
1.23810 0.47604 1.40129
1.30159 0.47604 1.40981
1.36508 0.47604 1.41947
1.42857 0.47604 1.43005
1.49206 0.47604 1.44136
1.55556 0.47604 1.45350
1.61905 0.47604 1.46639
1.68254 0.47604 1.47958
1.74603 0.47604 1.49327
1.80952 0.47604 1.50716
1.87302 0.47604 1.51965
1.93651 0.47604 1.52325
2.00000 0.47604 1.52325

-2.00000 0.41257 1.15644
-1.93651 0.41257 1.15644
-1.87302 0.41257 1.17816
-1.80952 0.41257 1.23244
-1.74603 0.41257 1.28523
-1.68254 0.41257 1.33245
-1.61905 0.41257 1.37392
-1.55556 0.41257 1.40830
-1.49206 0.41257 1.43626
-1.42857 0.41257 1.45846
-1.36508 0.41257 1.47546
-1.30159 0.41257 1.48785
-1.23810 0.41257 1.49632
-1.17460 0.41257 1.50144
-1.11111 0.41257 1.50359
-1.04762 0.41257 1.50332
-0.98413 0.41257 1.50108
-0.92063 0.41257 1.49722
-0.85714 0.41257 1.49204
-0.79365 0.41257 1.48591
-0.73016 0.41257 1.47908
-0.66667 0.41257 1.47175
-0.60317 0.41257 1.46414
-0.53968 0.41257 1.45641
-0.47619 0.41257 1.44870
-0.41270 0.41257 1.44114
-0.34921 0.41257 1.43379
-0.28571 0.41257 1.42671
-0.22222 0.41257 1.41999
-0.15873 0.41257 1.41365
-0.09524 0.41257 1.40771
-0.03175 0.41257 1.40218
0.03175 0.41257 1.39710
0.09524 0.41257 1.39246
0.15873 0.41257 1.38825
0.22222 0.41257 1.38452
0.28571 0.41257 1.38125
0.34921 0.41257 1.37847
0.41270 0.41257 1.37620
0.47619 0.41257 1.37447
0.53968 0.41257 1.37331
0.60317 0.41257 1.37274
0.66667 0.41257 1.37286
0.73016 0.41257 1.37368
0.79365 0.41257 1.37528
0.85714 0.41257 1.37774
0.92063 0.41257 1.38114
0.98413 0.41257 1.38551
1.04762 0.41257 1.39089
1.11111 0.41257 1.39733
1.17460 0.41257 1.40494
1.23810 0.41257 1.41368
1.30159 0.41257 1.42347
1.36508 0.41257 1.43452
1.42857 0.41257 1.44654
1.49206 0.41257 1.45937
1.55556 0.41257 1.47281
1.61905 0.41257 1.48693
1.68254 0.41257 1.50124
1.74603 0.41257 1.51533
1.80952 0.41257 1.52876
1.87302 0.41257 1.54060
1.93651 0.41257 1.54410
2.00000 0.41257 1.54410

-2.00000 0.34910 1.17900
-1.93651 0.34910 1.17900
-1.87302 0.34910 1.20214
-1.80952 0.34910 1.25147
-1.74603 0.34910 1.29976
-1.68254 0.34910 1.34271
-1.61905 0.34910 1.38014
-1.55556 0.34910 1.41150
-1.49206 0.34910 1.43714
-1.42857 0.34910 1.45760
-1.36508 0.34910 1.47332
-1.30159 0.34910 1.48491
-1.23810 0.34910 1.49295
-1.17460 0.34910 1.49791
-1.11111 0.34910 1.50015
-1.04762 0.34910 1.50016
-0.98413 0.34910 1.49829
-0.92063 0.34910 1.49488
-0.85714 0.34910 1.49022
-0.79365 0.34910 1.48463
-0.73016 0.34910 1.47833
-0.66667 0.34910 1.47152
-0.60317 0.34910 1.46438
-0.53968 0.34910 1.45709
-0.47619 0.34910 1.44979
-0.41270 0.34910 1.44257
-0.34921 0.34910 1.43551
-0.28571 0.34910 1.42870
-0.22222 0.34910 1.42220
-0.15873 0.34910 1.41605
-0.09524 0.34910 1.41025
-0.03175 0.34910 1.40485
0.03175 0.34910 1.39988
0.09524 0.34910 1.39534
0.15873 0.34910 1.39126
0.22222 0.34910 1.38766
0.28571 0.34910 1.38455
0.34921 0.34910 1.38196
0.41270 0.34910 1.37992
0.47619 0.34910 1.37847
0.53968 0.34910 1.37762
0.60317 0.34910 1.37746
0.66667 0.34910 1.37802
0.73016 0.34910 1.37937
0.79365 0.34910 1.38159
0.85714 0.34910 1.38474
0.92063 0.34910 1.38893
0.98413 0.34910 1.39420
1.04762 0.34910 1.40058
1.11111 0.34910 1.40817
1.17460 0.34910 1.41698
1.23810 0.34910 1.42707
1.30159 0.34910 1.43836
1.36508 0.34910 1.45092
1.42857 0.34910 1.46453
1.49206 0.34910 1.47929
1.55556 0.34910 1.49470
1.61905 0.34910 1.51064
1.68254 0.34910 1.52676
1.74603 0.34910 1.54286
1.80952 0.34910 1.55845
1.87302 0.34910 1.57282
1.93651 0.34910 1.57926
2.00000 0.34910 1.57926

-2.00000 0.28563 1.20372
-1.93651 0.28563 1.20372
-1.87302 0.28563 1.23382
-1.80952 0.28563 1.27816
-1.74603 0.28563 1.32032
-1.68254 0.28563 1.35834
-1.61905 0.28563 1.39144
-1.55556 0.28563 1.41939
-1.49206 0.28563 1.44227
-1.42857 0.28563 1.46064
-1.36508 0.28563 1.47474
-1.30159 0.28563 1.48523
-1.23810 0.28563 1.49252
-1.17460 0.28563 1.49705
-1.11111 0.28563 1.49912
-1.04762 0.28563 1.49912
-0.98413 0.28563 1.49734
-0.92063 0.28563 1.49419
-0.85714 0.28563 1.48986
-0.79365 0.28563 1.48464
-0.73016 0.28563 1.47869
-0.66667 0.28563 1.47225
-0.60317 0.28563 1.46549
-0.53968 0.28563 1.45854
-0.47619 0.28563 1.45155
-0.41270 0.28563 1.44462
-0.34921 0.28563 1.43782
-0.28571 0.28563 1.43124
-0.22222 0.28563 1.42492
-0.15873 0.28563 1.41894
-0.09524 0.28563 1.41328
-0.03175 0.28563 1.40800
0.03175 0.28563 1.40315
0.09524 0.28563 1.39873
0.15873 0.28563 1.39477
0.22222 0.28563 1.39131
0.28571 0.28563 1.38835
0.34921 0.28563 1.38595
0.41270 0.28563 1.38412
0.47619 0.28563 1.38293
0.53968 0.28563 1.38241
0.60317 0.28563 1.38261
0.66667 0.28563 1.38361
0.73016 0.28563 1.38550
0.79365 0.28563 1.38832
0.85714 0.28563 1.39215
0.92063 0.28563 1.39712
0.98413 0.28563 1.40330
1.04762 0.28563 1.41070
1.11111 0.28563 1.41946
1.17460 0.28563 1.42956
1.23810 0.28563 1.44107
1.30159 0.28563 1.45395
1.36508 0.28563 1.46824
1.42857 0.28563 1.48387
1.49206 0.28563 1.50069
1.55556 0.28563 1.51847
1.61905 0.28563 1.53692
1.68254 0.28563 1.55564
1.74603 0.28563 1.57424
1.80952 0.28563 1.59281
1.87302 0.28563 1.61119
1.93651 0.28563 1.61342
2.00000 0.28563 1.61342

-2.00000 0.22215 1.24192
-1.93651 0.22215 1.24192
-1.87302 0.22215 1.26888
-1.80952 0.22215 1.30872
-1.74603 0.22215 1.34543
-1.68254 0.22215 1.37841
-1.61905 0.22215 1.40707
-1.55556 0.22215 1.43123
-1.49206 0.22215 1.45113
-1.42857 0.22215 1.46710
-1.36508 0.22215 1.47944
-1.30159 0.22215 1.48857
-1.23810 0.22215 1.49484
-1.17460 0.22215 1.49865
-1.11111 0.22215 1.50028
-1.04762 0.22215 1.50004
-0.98413 0.22215 1.49819
-0.92063 0.22215 1.49509
-0.85714 0.22215 1.49089
-0.79365 0.22215 1.48586
-0.73016 0.22215 1.48014
-0.66667 0.22215 1.47394
-0.60317 0.22215 1.46743
-0.53968 0.22215 1.46075
-0.47619 0.22215 1.45400
-0.41270 0.22215 1.44731
-0.34921 0.22215 1.44072
-0.28571 0.22215 1.43432
-0.22222 0.22215 1.42816
-0.15873 0.22215 1.42231
-0.09524 0.22215 1.41678
-0.03175 0.22215 1.41163
0.03175 0.22215 1.40689
0.09524 0.22215 1.40259
0.15873 0.22215 1.39874
0.22222 0.22215 1.39540
0.28571 0.22215 1.39259
0.34921 0.22215 1.39036
0.41270 0.22215 1.38875
0.47619 0.22215 1.38779
0.53968 0.22215 1.38756
0.60317 0.22215 1.38813
0.66667 0.22215 1.38955
0.73016 0.22215 1.39194
0.79365 0.22215 1.39534
0.85714 0.22215 1.39987
0.92063 0.22215 1.40560
0.98413 0.22215 1.41266
1.04762 0.22215 1.42109
1.11111 0.22215 1.43101
1.17460 0.22215 1.44244
1.23810 0.22215 1.45546
1.30159 0.22215 1.47000
1.36508 0.22215 1.48621
1.42857 0.22215 1.50398
1.49206 0.22215 1.52324
1.55556 0.22215 1.54373
1.61905 0.22215 1.56515
1.68254 0.22215 1.58697
1.74603 0.22215 1.60897
1.80952 0.22215 1.62963
1.87302 0.22215 1.64780
1.93651 0.22215 1.65422
2.00000 0.22215 1.65422

-2.00000 0.15868 1.32276
-1.93651 0.15868 1.28448
-1.87302 0.15868 1.31090
-1.80952 0.15868 1.34417
-1.74603 0.15868 1.37503
-1.68254 0.15868 1.40252
-1.61905 0.15868 1.42636
-1.55556 0.15868 1.44663
-1.49206 0.15868 1.46332
-1.42857 0.15868 1.47676
-1.36508 0.15868 1.48708
-1.30159 0.15868 1.49460
-1.23810 0.15868 1.49961
-1.17460 0.15868 1.50249
-1.11111 0.15868 1.50348
-1.04762 0.15868 1.50281
-0.98413 0.15868 1.50073
-0.92063 0.15868 1.49749
-0.85714 0.15868 1.49323
-0.79365 0.15868 1.48823
-0.73016 0.15868 1.48263
-0.66667 0.15868 1.47658
-0.60317 0.15868 1.47023
-0.53968 0.15868 1.46372
-0.47619 0.15868 1.45715
-0.41270 0.15868 1.45061
-0.34921 0.15868 1.44418
-0.28571 0.15868 1.43792
-0.22222 0.15868 1.43190
-0.15873 0.15868 1.42615
-0.09524 0.15868 1.42074
-0.03175 0.15868 1.41570
0.03175 0.15868 1.41106
0.09524 0.15868 1.40687
0.15873 0.15868 1.40313
0.22222 0.15868 1.39991
0.28571 0.15868 1.39722
0.34921 0.15868 1.39515
0.41270 0.15868 1.39372
0.47619 0.15868 1.39300
0.53968 0.15868 1.39303
0.60317 0.15868 1.39392
0.66667 0.15868 1.39573
0.73016 0.15868 1.39858
0.79365 0.15868 1.40253
0.85714 0.15868 1.40769
0.92063 0.15868 1.41417
0.98413 0.15868 1.42208
1.04762 0.15868 1.43152
1.11111 0.15868 1.44260
1.17460 0.15868 1.45538
1.23810 0.15868 1.46994
1.30159 0.15868 1.48630
1.36508 0.15868 1.50456
1.42857 0.15868 1.52461
1.49206 0.15868 1.54646
1.55556 0.15868 1.56989
1.61905 0.15868 1.59460
1.68254 0.15868 1.62010
1.74603 0.15868 1.64607
1.80952 0.15868 1.67037
1.87302 0.15868 1.68982
1.93651 0.15868 1.69403
2.00000 0.15868 1.69403

-2.00000 0.09521 1.32276
-1.93651 0.09521 1.33537
-1.87302 0.09521 1.35750
-1.80952 0.09521 1.38350
-1.74603 0.09521 1.40779
-1.68254 0.09521 1.42965
-1.61905 0.09521 1.44873
-1.55556 0.09521 1.46496
-1.49206 0.09521 1.47832
-1.42857 0.09521 1.48900
-1.36508 0.09521 1.49713
-1.30159 0.09521 1.50291
-1.23810 0.09521 1.50657
-1.17460 0.09521 1.50838
-1.11111 0.09521 1.50855
-1.04762 0.09521 1.50727
-0.98413 0.09521 1.50476
-0.92063 0.09521 1.50124
-0.85714 0.09521 1.49681
-0.79365 0.09521 1.49174
-0.73016 0.09521 1.48613
-0.66667 0.09521 1.48012
-0.60317 0.09521 1.47385
-0.53968 0.09521 1.46742
-0.47619 0.09521 1.46096
-0.41270 0.09521 1.45453
-0.34921 0.09521 1.44819
-0.28571 0.09521 1.44204
-0.22222 0.09521 1.43613
-0.15873 0.09521 1.43049
-0.09524 0.09521 1.42517
-0.03175 0.09521 1.42022
0.03175 0.09521 1.41566
0.09524 0.09521 1.41155
0.15873 0.09521 1.40791
0.22222 0.09521 1.40479
0.28571 0.09521 1.40221
0.34921 0.09521 1.40027
0.41270 0.09521 1.39900
0.47619 0.09521 1.39848
0.53968 0.09521 1.39874
0.60317 0.09521 1.39991
0.66667 0.09521 1.40205
0.73016 0.09521 1.40531
0.79365 0.09521 1.40976
0.85714 0.09521 1.41551
0.92063 0.09521 1.42267
0.98413 0.09521 1.43141
1.04762 0.09521 1.44181
1.11111 0.09521 1.45404
1.17460 0.09521 1.46815
1.23810 0.09521 1.48428
1.30159 0.09521 1.50245
1.36508 0.09521 1.52277
1.42857 0.09521 1.54516
1.49206 0.09521 1.56977
1.55556 0.09521 1.59621
1.61905 0.09521 1.62457
1.68254 0.09521 1.65423
1.74603 0.09521 1.68480
1.80952 0.09521 1.71441
1.87302 0.09521 1.74100
1.93651 0.09521 1.75107
2.00000 0.09521 1.76137

-2.00000 0.03174 1.32276
-1.93651 0.03174 1.38555
-1.87302 0.03174 1.40512
-1.80952 0.03174 1.42443
-1.74603 0.03174 1.44259
-1.68254 0.03174 1.45908
-1.61905 0.03174 1.47345
-1.55556 0.03174 1.48566
-1.49206 0.03174 1.49562
-1.42857 0.03174 1.50350
-1.36508 0.03174 1.50935
-1.30159 0.03174 1.51327
-1.23810 0.03174 1.51543
-1.17460 0.03174 1.51604
-1.11111 0.03174 1.51527
-1.04762 0.03174 1.51327
-0.98413 0.03174 1.51019
-0.92063 0.03174 1.50624
-0.85714 0.03174 1.50156
-0.79365 0.03174 1.49628
-0.73016 0.03174 1.49055
-0.66667 0.03174 1.48449
-0.60317 0.03174 1.47821
-0.53968 0.03174 1.47182
-0.47619 0.03174 1.46539
-0.41270 0.03174 1.45901
-0.34921 0.03174 1.45274
-0.28571 0.03174 1.44667
-0.22222 0.03174 1.44082
-0.15873 0.03174 1.43525
-0.09524 0.03174 1.43001
-0.03175 0.03174 1.42514
0.03175 0.03174 1.42065
0.09524 0.03174 1.41662
0.15873 0.03174 1.41304
0.22222 0.03174 1.41000
0.28571 0.03174 1.40751
0.34921 0.03174 1.40567
0.41270 0.03174 1.40451
0.47619 0.03174 1.40414
0.53968 0.03174 1.40458
0.60317 0.03174 1.40599
0.66667 0.03174 1.40841
0.73016 0.03174 1.41203
0.79365 0.03174 1.41689
0.85714 0.03174 1.42317
0.92063 0.03174 1.43095
0.98413 0.03174 1.44046
1.04762 0.03174 1.45175
1.11111 0.03174 1.46509
1.17460 0.03174 1.48048
1.23810 0.03174 1.49816
1.30159 0.03174 1.51809
1.36508 0.03174 1.54051
1.42857 0.03174 1.56528
1.49206 0.03174 1.59273
1.55556 0.03174 1.62233
1.61905 0.03174 1.65455
1.68254 0.03174 1.68856
1.74603 0.03174 1.72439
1.80952 0.03174 1.75998
1.87302 0.03174 1.79650
1.93651 0.03174 1.81943
2.00000 0.03174 1.76137

-2.00000 -0.03174 1.40899
-1.93651 -0.03174 1.43598
-1.87302 -0.03174 1.45316
-1.80952 -0.03174 1.46588
-1.74603 -0.03174 1.47833
-1.68254 -0.03174 1.48975
-1.61905 -0.03174 1.49970
-1.55556 -0.03174 1.50808
-1.49206 -0.03174 1.51480
-1.42857 -0.03174 1.51987
-1.36508 -0.03174 1.52336
-1.30159 -0.03174 1.52535
-1.23810 -0.03174 1.52594
-1.17460 -0.03174 1.52525
-1.11111 -0.03174 1.52343
-1.04762 -0.03174 1.52060
-0.98413 -0.03174 1.51689
-0.92063 -0.03174 1.51242
-0.85714 -0.03174 1.50735
-0.79365 -0.03174 1.50179
-0.73016 -0.03174 1.49585
-0.66667 -0.03174 1.48965
-0.60317 -0.03174 1.48329
-0.53968 -0.03174 1.47687
-0.47619 -0.03174 1.47042
-0.41270 -0.03174 1.46407
-0.34921 -0.03174 1.45784
-0.28571 -0.03174 1.45179
-0.22222 -0.03174 1.44599
-0.15873 -0.03174 1.44046
-0.09524 -0.03174 1.43525
-0.03175 -0.03174 1.43043
0.03175 -0.03174 1.42599
0.09524 -0.03174 1.42200
0.15873 -0.03174 1.41848
0.22222 -0.03174 1.41550
0.28571 -0.03174 1.41307
0.34921 -0.03174 1.41131
0.41270 -0.03174 1.41024
0.47619 -0.03174 1.40995
0.53968 -0.03174 1.41053
0.60317 -0.03174 1.41212
0.66667 -0.03174 1.41477
0.73016 -0.03174 1.41864
0.79365 -0.03174 1.42383
0.85714 -0.03174 1.43054
0.92063 -0.03174 1.43887
0.98413 -0.03174 1.44906
1.04762 -0.03174 1.46119
1.11111 -0.03174 1.47552
1.17460 -0.03174 1.49213
1.23810 -0.03174 1.51126
1.30159 -0.03174 1.53295
1.36508 -0.03174 1.55743
1.42857 -0.03174 1.58466
1.49206 -0.03174 1.61490
1.55556 -0.03174 1.64779
1.61905 -0.03174 1.68373
1.68254 -0.03174 1.72189
1.74603 -0.03174 1.76258
1.80952 -0.03174 1.80440
1.87302 -0.03174 1.84343
1.93651 -0.03174 1.85958
2.00000 -0.03174 1.80291

-2.00000 -0.09521 1.45132
-1.93651 -0.09521 1.48828
-1.87302 -0.09521 1.49976
-1.80952 -0.09521 1.50667
-1.74603 -0.09521 1.51425
-1.68254 -0.09521 1.52103
-1.61905 -0.09521 1.52697
-1.55556 -0.09521 1.53174
-1.49206 -0.09521 1.53537
-1.42857 -0.09521 1.53768
-1.36508 -0.09521 1.53887
-1.30159 -0.09521 1.53887
-1.23810 -0.09521 1.53784
-1.17460 -0.09521 1.53581
-1.11111 -0.09521 1.53286
-1.04762 -0.09521 1.52912
-0.98413 -0.09521 1.52468
-0.92063 -0.09521 1.51962
-0.85714 -0.09521 1.51407
-0.79365 -0.09521 1.50816
-0.73016 -0.09521 1.50197
-0.66667 -0.09521 1.49556
-0.60317 -0.09521 1.48906
-0.53968 -0.09521 1.48255
-0.47619 -0.09521 1.47605
-0.41270 -0.09521 1.46966
-0.34921 -0.09521 1.46341
-0.28571 -0.09521 1.45736
-0.22222 -0.09521 1.45156
-0.15873 -0.09521 1.44606
-0.09524 -0.09521 1.44089
-0.03175 -0.09521 1.43609
0.03175 -0.09521 1.43166
0.09524 -0.09521 1.42769
0.15873 -0.09521 1.42419
0.22222 -0.09521 1.42125
0.28571 -0.09521 1.41887
0.34921 -0.09521 1.41713
0.41270 -0.09521 1.41610
0.47619 -0.09521 1.41589
0.53968 -0.09521 1.41654
0.60317 -0.09521 1.41823
0.66667 -0.09521 1.42102
0.73016 -0.09521 1.42508
0.79365 -0.09521 1.43050
0.85714 -0.09521 1.43754
0.92063 -0.09521 1.44631
0.98413 -0.09521 1.45706
1.04762 -0.09521 1.46990
1.11111 -0.09521 1.48513
1.17460 -0.09521 1.50283
1.23810 -0.09521 1.52334
1.30159 -0.09521 1.54671
1.36508 -0.09521 1.57320
1.42857 -0.09521 1.60276
1.49206 -0.09521 1.63578
1.55556 -0.09521 1.67193
1.61905 -0.09521 1.71150
1.68254 -0.09521 1.75370
1.74603 -0.09521 1.79863
1.80952 -0.09521 1.84373
1.87302 -0.09521 1.88955
1.93651 -0.09521 1.91301
2.00000 -0.09521 1.84280

-2.00000 -0.15868 1.45132
-1.93651 -0.15868 1.52836
-1.87302 -0.15868 1.54075
-1.80952 -0.15868 1.54531
-1.74603 -0.15868 1.54956
-1.68254 -0.15868 1.55254
-1.61905 -0.15868 1.55476
-1.55556 -0.15868 1.55616
-1.49206 -0.15868 1.55683
-1.42857 -0.15868 1.55653
-1.36508 -0.15868 1.55546
-1.30159 -0.15868 1.55351
-1.23810 -0.15868 1.55087
-1.17460 -0.15868 1.54747
-1.11111 -0.15868 1.54338
-1.04762 -0.15868 1.53868
-0.98413 -0.15868 1.53343
-0.92063 -0.15868 1.52773
-0.85714 -0.15868 1.52166
-0.79365 -0.15868 1.51534
-0.73016 -0.15868 1.50882
-0.66667 -0.15868 1.50216
-0.60317 -0.15868 1.49548
-0.53968 -0.15868 1.48880
-0.47619 -0.15868 1.48219
-0.41270 -0.15868 1.47573
-0.34921 -0.15868 1.46945
-0.28571 -0.15868 1.46337
-0.22222 -0.15868 1.45756
-0.15873 -0.15868 1.45206
-0.09524 -0.15868 1.44688
-0.03175 -0.15868 1.44208
0.03175 -0.15868 1.43767
0.09524 -0.15868 1.43370
0.15873 -0.15868 1.43021
0.22222 -0.15868 1.42726
0.28571 -0.15868 1.42487
0.34921 -0.15868 1.42312
0.41270 -0.15868 1.42209
0.47619 -0.15868 1.42189
0.53968 -0.15868 1.42257
0.60317 -0.15868 1.42429
0.66667 -0.15868 1.42712
0.73016 -0.15868 1.43125
0.79365 -0.15868 1.43682
0.85714 -0.15868 1.44406
0.92063 -0.15868 1.45314
0.98413 -0.15868 1.46430
1.04762 -0.15868 1.47771
1.11111 -0.15868 1.49368
1.17460 -0.15868 1.51237
1.23810 -0.15868 1.53410
1.30159 -0.15868 1.55900
1.36508 -0.15868 1.58737
1.42857 -0.15868 1.61921
1.49206 -0.15868 1.65494
1.55556 -0.15868 1.69414
1.61905 -0.15868 1.73729
1.68254 -0.15868 1.78379
1.74603 -0.15868 1.83332
1.80952 -0.15868 1.88213
1.87302 -0.15868 1.92937
1.93651 -0.15868 1.94702
2.00000 -0.15868 1.84280

-2.00000 -0.22215 1.56514
-1.93651 -0.22215 1.56514
-1.87302 -0.22215 1.57898
-1.80952 -0.22215 1.58233
-1.74603 -0.22215 1.58378
-1.68254 -0.22215 1.58355
-1.61905 -0.22215 1.58266
-1.55556 -0.22215 1.58088
-1.49206 -0.22215 1.57876
-1.42857 -0.22215 1.57608
-1.36508 -0.22215 1.57283
-1.30159 -0.22215 1.56906
-1.23810 -0.22215 1.56479
-1.17460 -0.22215 1.56003
-1.11111 -0.22215 1.55478
-1.04762 -0.22215 1.54910
-0.98413 -0.22215 1.54302
-0.92063 -0.22215 1.53664
-0.85714 -0.22215 1.53002
-0.79365 -0.22215 1.52321
-0.73016 -0.22215 1.51631
-0.66667 -0.22215 1.50936
-0.60317 -0.22215 1.50244
-0.53968 -0.22215 1.49559
-0.47619 -0.22215 1.48882
-0.41270 -0.22215 1.48226
-0.34921 -0.22215 1.47590
-0.28571 -0.22215 1.46978
-0.22222 -0.22215 1.46394
-0.15873 -0.22215 1.45843
-0.09524 -0.22215 1.45323
-0.03175 -0.22215 1.44840
0.03175 -0.22215 1.44399
0.09524 -0.22215 1.44002
0.15873 -0.22215 1.43650
0.22222 -0.22215 1.43351
0.28571 -0.22215 1.43108
0.34921 -0.22215 1.42930
0.41270 -0.22215 1.42820
0.47619 -0.22215 1.42794
0.53968 -0.22215 1.42857
0.60317 -0.22215 1.43021
0.66667 -0.22215 1.43300
0.73016 -0.22215 1.43710
0.79365 -0.22215 1.44268
0.85714 -0.22215 1.44999
0.92063 -0.22215 1.45922
0.98413 -0.22215 1.47064
1.04762 -0.22215 1.48445
1.11111 -0.22215 1.50099
1.17460 -0.22215 1.52046
1.23810 -0.22215 1.54323
1.30159 -0.22215 1.56948
1.36508 -0.22215 1.59953
1.42857 -0.22215 1.63351
1.49206 -0.22215 1.67179
1.55556 -0.22215 1.71396
1.61905 -0.22215 1.76058
1.68254 -0.22215 1.81147
1.74603 -0.22215 1.86591
1.80952 -0.22215 1.92014
1.87302 -0.22215 1.97124
1.93651 -0.22215 1.98296
2.00000 -0.22215 1.98296

-2.00000 -0.28563 1.60029
-1.93651 -0.28563 1.60029
-1.87302 -0.28563 1.61706
-1.80952 -0.28563 1.61882
-1.74603 -0.28563 1.61697
-1.68254 -0.28563 1.61386
-1.61905 -0.28563 1.61012
-1.55556 -0.28563 1.60549
-1.49206 -0.28563 1.60083
-1.42857 -0.28563 1.59591
-1.36508 -0.28563 1.59067
-1.30159 -0.28563 1.58516
-1.23810 -0.28563 1.57941
-1.17460 -0.28563 1.57328
-1.11111 -0.28563 1.56688
-1.04762 -0.28563 1.56021
-0.98413 -0.28563 1.55332
-0.92063 -0.28563 1.54622
-0.85714 -0.28563 1.53901
-0.79365 -0.28563 1.53170
-0.73016 -0.28563 1.52439
-0.66667 -0.28563 1.51710
-0.60317 -0.28563 1.50991
-0.53968 -0.28563 1.50283
-0.47619 -0.28563 1.49591
-0.41270 -0.28563 1.48922
-0.34921 -0.28563 1.48276
-0.28571 -0.28563 1.47656
-0.22222 -0.28563 1.47067
-0.15873 -0.28563 1.46511
-0.09524 -0.28563 1.45989
-0.03175 -0.28563 1.45505
0.03175 -0.28563 1.45061
0.09524 -0.28563 1.44661
0.15873 -0.28563 1.44306
0.22222 -0.28563 1.44001
0.28571 -0.28563 1.43752
0.34921 -0.28563 1.43564
0.41270 -0.28563 1.43445
0.47619 -0.28563 1.43405
0.53968 -0.28563 1.43453
0.60317 -0.28563 1.43600
0.66667 -0.28563 1.43863
0.73016 -0.28563 1.44257
0.79365 -0.28563 1.44803
0.85714 -0.28563 1.45526
0.92063 -0.28563 1.46447
0.98413 -0.28563 1.47595
1.04762 -0.28563 1.48995
1.11111 -0.28563 1.50682
1.17460 -0.28563 1.52687
1.23810 -0.28563 1.55045
1.30159 -0.28563 1.57787
1.36508 -0.28563 1.60936
1.42857 -0.28563 1.64520
1.49206 -0.28563 1.68564
1.55556 -0.28563 1.73062
1.61905 -0.28563 1.78040
1.68254 -0.28563 1.83507
1.74603 -0.28563 1.89314
1.80952 -0.28563 1.95464
1.87302 -0.28563 2.01502
1.93651 -0.28563 2.00667
2.00000 -0.28563 2.00667

-2.00000 -0.34910 1.64092
-1.93651 -0.34910 1.64092
-1.87302 -0.34910 1.65503
-1.80952 -0.34910 1.65383
-1.74603 -0.34910 1.64935
-1.68254 -0.34910 1.64319
-1.61905 -0.34910 1.63679
-1.55556 -0.34910 1.62975
-1.49206 -0.34910 1.62282
-1.42857 -0.34910 1.61584
-1.36508 -0.34910 1.60880
-1.30159 -0.34910 1.60165
-1.23810 -0.34910 1.59445
-1.17460 -0.34910 1.58705
-1.11111 -0.34910 1.57955
-1.04762 -0.34910 1.57188
-0.98413 -0.34910 1.56417
-0.92063 -0.34910 1.55636
-0.85714 -0.34910 1.54853
-0.79365 -0.34910 1.54069
-0.73016 -0.34910 1.53295
-0.66667 -0.34910 1.52531
-0.60317 -0.34910 1.51782
-0.53968 -0.34910 1.51050
-0.47619 -0.34910 1.50341
-0.41270 -0.34910 1.49654
-0.34921 -0.34910 1.48997
-0.28571 -0.34910 1.48369
-0.22222 -0.34910 1.47772
-0.15873 -0.34910 1.47211
-0.09524 -0.34910 1.46686
-0.03175 -0.34910 1.46198
0.03175 -0.34910 1.45752
0.09524 -0.34910 1.45347
0.15873 -0.34910 1.44985
0.22222 -0.34910 1.44674
0.28571 -0.34910 1.44415
0.34921 -0.34910 1.44213
0.41270 -0.34910 1.44078
0.47619 -0.34910 1.44019
0.53968 -0.34910 1.44043
0.60317 -0.34910 1.44165
0.66667 -0.34910 1.44400
0.73016 -0.34910 1.44765
0.79365 -0.34910 1.45282
0.85714 -0.34910 1.45979
0.92063 -0.34910 1.46879
0.98413 -0.34910 1.48010
1.04762 -0.34910 1.49405
1.11111 -0.34910 1.51101
1.17460 -0.34910 1.53135
1.23810 -0.34910 1.55546
1.30159 -0.34910 1.58370
1.36508 -0.34910 1.61645
1.42857 -0.34910 1.65389
1.49206 -0.34910 1.69638
1.55556 -0.34910 1.74383
1.61905 -0.34910 1.79657
1.68254 -0.34910 1.85414
1.74603 -0.34910 1.91545
1.80952 -0.34910 1.97828
1.87302 -0.34910 2.02421
1.93651 -0.34910 2.00986
2.00000 -0.34910 2.00986

-2.00000 -0.41257 1.66120
-1.93651 -0.41257 1.66120
-1.87302 -0.41257 1.68866
-1.80952 -0.41257 1.68732
-1.74603 -0.41257 1.68033
-1.68254 -0.41257 1.67138
-1.61905 -0.41257 1.66242
-1.55556 -0.41257 1.65333
-1.49206 -0.41257 1.64445
-1.42857 -0.41257 1.63565
-1.36508 -0.41257 1.62691
-1.30159 -0.41257 1.61831
-1.23810 -0.41257 1.60975
-1.17460 -0.41257 1.60115
-1.11111 -0.41257 1.59259
-1.04762 -0.41257 1.58400
-0.98413 -0.41257 1.57546
-0.92063 -0.41257 1.56697
-0.85714 -0.41257 1.55850
-0.79365 -0.41257 1.55013
-0.73016 -0.41257 1.54193
-0.66667 -0.41257 1.53394
-0.60317 -0.41257 1.52614
-0.53968 -0.41257 1.51856
-0.47619 -0.41257 1.51124
-0.41270 -0.41257 1.50422
-0.34921 -0.41257 1.49751
-0.28571 -0.41257 1.49115
-0.22222 -0.41257 1.48512
-0.15873 -0.41257 1.47944
-0.09524 -0.41257 1.47414
-0.03175 -0.41257 1.46921
0.03175 -0.41257 1.46469
0.09524 -0.41257 1.46059
0.15873 -0.41257 1.45690
0.22222 -0.41257 1.45370
0.28571 -0.41257 1.45098
0.34921 -0.41257 1.44880
0.41270 -0.41257 1.44722
0.47619 -0.41257 1.44636
0.53968 -0.41257 1.44630
0.60317 -0.41257 1.44717
0.66667 -0.41257 1.44910
0.73016 -0.41257 1.45232
0.79365 -0.41257 1.45703
0.85714 -0.41257 1.46355
0.92063 -0.41257 1.47208
0.98413 -0.41257 1.48300
1.04762 -0.41257 1.49660
1.11111 -0.41257 1.51339
1.17460 -0.41257 1.53369
1.23810 -0.41257 1.55804
1.30159 -0.41257 1.58677
1.36508 -0.41257 1.62047
1.42857 -0.41257 1.65927
1.49206 -0.41257 1.70355
1.55556 -0.41257 1.75325
1.61905 -0.41257 1.80875
1.68254 -0.41257 1.86904
1.74603 -0.41257 1.93318
1.80952 -0.41257 1.99649
1.87302 -0.41257 2.03832
1.93651 -0.41257 2.03004
2.00000 -0.41257 2.03004

-2.00000 -0.47604 1.67593
-1.93651 -0.47604 1.67593
-1.87302 -0.47604 1.71598
-1.80952 -0.47604 1.71731
-1.74603 -0.47604 1.70802
-1.68254 -0.47604 1.69762
-1.61905 -0.47604 1.68674
-1.55556 -0.47604 1.67588
-1.49206 -0.47604 1.66538
-1.42857 -0.47604 1.65511
-1.36508 -0.47604 1.64484
-1.30159 -0.47604 1.63489
-1.23810 -0.47604 1.62509
-1.17460 -0.47604 1.61540
-1.11111 -0.47604 1.60584
-1.04762 -0.47604 1.59642
-0.98413 -0.47604 1.58709
-0.92063 -0.47604 1.57789
-0.85714 -0.47604 1.56882
-0.79365 -0.47604 1.55995
-0.73016 -0.47604 1.55128
-0.66667 -0.47604 1.54289
-0.60317 -0.47604 1.53477
-0.53968 -0.47604 1.52691
-0.47619 -0.47604 1.51936
-0.41270 -0.47604 1.51217
-0.34921 -0.47604 1.50533
-0.28571 -0.47604 1.49887
-0.22222 -0.47604 1.49277
-0.15873 -0.47604 1.48704
-0.09524 -0.47604 1.48169
-0.03175 -0.47604 1.47672
0.03175 -0.47604 1.47215
0.09524 -0.47604 1.46799
0.15873 -0.47604 1.46423
0.22222 -0.47604 1.46090
0.28571 -0.47604 1.45802
0.34921 -0.47604 1.45563
0.41270 -0.47604 1.45380
0.47619 -0.47604 1.45261
0.53968 -0.47604 1.45216
0.60317 -0.47604 1.45256
0.66667 -0.47604 1.45395
0.73016 -0.47604 1.45658
0.79365 -0.47604 1.46067
0.85714 -0.47604 1.46647
0.92063 -0.47604 1.47430
0.98413 -0.47604 1.48453
1.04762 -0.47604 1.49754
1.11111 -0.47604 1.51378
1.17460 -0.47604 1.53371
1.23810 -0.47604 1.55787
1.30159 -0.47604 1.58678
1.36508 -0.47604 1.62093
1.42857 -0.47604 1.66085
1.49206 -0.47604 1.70655
1.55556 -0.47604 1.75835
1.61905 -0.47604 1.81647
1.68254 -0.47604 1.88044
1.74603 -0.47604 1.94540
1.80952 -0.47604 2.00812
1.87302 -0.47604 2.06067
1.93651 -0.47604 2.02980
2.00000 -0.47604 2.02980

-2.00000 -0.53951 1.67791
-1.93651 -0.53951 1.67791
-1.87302 -0.53951 1.73829
-1.80952 -0.53951 1.74391
-1.74603 -0.53951 1.73324
-1.68254 -0.53951 1.72127
-1.61905 -0.53951 1.70879
-1.55556 -0.53951 1.69674
-1.49206 -0.53951 1.68499
-1.42857 -0.53951 1.67364
-1.36508 -0.53951 1.66225
-1.30159 -0.53951 1.65119
-1.23810 -0.53951 1.64034
-1.17460 -0.53951 1.62971
-1.11111 -0.53951 1.61925
-1.04762 -0.53951 1.60902
-0.98413 -0.53951 1.59892
-0.92063 -0.53951 1.58907
-0.85714 -0.53951 1.57940
-0.79365 -0.53951 1.57002
-0.73016 -0.53951 1.56088
-0.66667 -0.53951 1.55210
-0.60317 -0.53951 1.54363
-0.53968 -0.53951 1.53549
-0.47619 -0.53951 1.52772
-0.41270 -0.53951 1.52037
-0.34921 -0.53951 1.51341
-0.28571 -0.53951 1.50684
-0.22222 -0.53951 1.50068
-0.15873 -0.53951 1.49492
-0.09524 -0.53951 1.48952
-0.03175 -0.53951 1.48452
0.03175 -0.53951 1.47991
0.09524 -0.53951 1.47568
0.15873 -0.53951 1.47184
0.22222 -0.53951 1.46838
0.28571 -0.53951 1.46532
0.34921 -0.53951 1.46268
0.41270 -0.53951 1.46054
0.47619 -0.53951 1.45897
0.53968 -0.53951 1.45803
0.60317 -0.53951 1.45786
0.66667 -0.53951 1.45860
0.73016 -0.53951 1.46047
0.79365 -0.53951 1.46371
0.85714 -0.53951 1.46860
0.92063 -0.53951 1.47546
0.98413 -0.53951 1.48470
1.04762 -0.53951 1.49673
1.11111 -0.53951 1.51206
1.17460 -0.53951 1.53121
1.23810 -0.53951 1.55478
1.30159 -0.53951 1.58335
1.36508 -0.53951 1.61752
1.42857 -0.53951 1.65787
1.49206 -0.53951 1.70478
1.55556 -0.53951 1.75835
1.61905 -0.53951 1.81916
1.68254 -0.53951 1.88635
1.74603 -0.53951 1.95668
1.80952 -0.53951 2.01984
1.87302 -0.53951 2.03431
1.93651 -0.53951 2.02980
2.00000 -0.53951 2.02980

-2.00000 -0.60299 1.67791
-1.93651 -0.60299 1.67791
-1.87302 -0.60299 1.73614
-1.80952 -0.60299 1.76332
-1.74603 -0.60299 1.75344
-1.68254 -0.60299 1.74058
-1.61905 -0.60299 1.72852
-1.55556 -0.60299 1.71583
-1.49206 -0.60299 1.70342
-1.42857 -0.60299 1.69120
-1.36508 -0.60299 1.67903
-1.30159 -0.60299 1.66710
-1.23810 -0.60299 1.65533
-1.17460 -0.60299 1.64387
-1.11111 -0.60299 1.63268
-1.04762 -0.60299 1.62169
-0.98413 -0.60299 1.61090
-0.92063 -0.60299 1.60040
-0.85714 -0.60299 1.59017
-0.79365 -0.60299 1.58028
-0.73016 -0.60299 1.57071
-0.66667 -0.60299 1.56150
-0.60317 -0.60299 1.55267
-0.53968 -0.60299 1.54427
-0.47619 -0.60299 1.53628
-0.41270 -0.60299 1.52876
-0.34921 -0.60299 1.52166
-0.28571 -0.60299 1.51500
-0.22222 -0.60299 1.50878
-0.15873 -0.60299 1.50300
-0.09524 -0.60299 1.49758
-0.03175 -0.60299 1.49256
0.03175 -0.60299 1.48792
0.09524 -0.60299 1.48365
0.15873 -0.60299 1.47973
0.22222 -0.60299 1.47616
0.28571 -0.60299 1.47290
0.34921 -0.60299 1.47001
0.41270 -0.60299 1.46753
0.47619 -0.60299 1.46552
0.53968 -0.60299 1.46400
0.60317 -0.60299 1.46313
0.66667 -0.60299 1.46306
0.73016 -0.60299 1.46402
0.79365 -0.60299 1.46621
0.85714 -0.60299 1.46995
0.92063 -0.60299 1.47557
0.98413 -0.60299 1.48347
1.04762 -0.60299 1.49414
1.11111 -0.60299 1.50815
1.17460 -0.60299 1.52602
1.23810 -0.60299 1.54852
1.30159 -0.60299 1.57621
1.36508 -0.60299 1.60992
1.42857 -0.60299 1.65018
1.49206 -0.60299 1.69770
1.55556 -0.60299 1.75251
1.61905 -0.60299 1.81538
1.68254 -0.60299 1.88489
1.74603 -0.60299 1.96179
1.80952 -0.60299 2.03391
1.87302 -0.60299 2.01149
1.93651 -0.60299 2.01149
2.00000 -0.60299 2.01149

-2.00000 -0.66646 1.72503
-1.93651 -0.66646 1.72503
-1.87302 -0.66646 1.72503
-1.80952 -0.66646 1.76142
-1.74603 -0.66646 1.76471
-1.68254 -0.66646 1.75593
-1.61905 -0.66646 1.74533
-1.55556 -0.66646 1.73333
-1.49206 -0.66646 1.72058
-1.42857 -0.66646 1.70779
-1.36508 -0.66646 1.69503
-1.30159 -0.66646 1.68246
-1.23810 -0.66646 1.66996
-1.17460 -0.66646 1.65781
-1.11111 -0.66646 1.64600
-1.04762 -0.66646 1.63439
-0.98413 -0.66646 1.62294
-0.92063 -0.66646 1.61184
-0.85714 -0.66646 1.60106
-0.79365 -0.66646 1.59068
-0.73016 -0.66646 1.58068
-0.66667 -0.66646 1.57107
-0.60317 -0.66646 1.56190
-0.53968 -0.66646 1.55321
-0.47619 -0.66646 1.54499
-0.41270 -0.66646 1.53729
-0.34921 -0.66646 1.53007
-0.28571 -0.66646 1.52332
-0.22222 -0.66646 1.51706
-0.15873 -0.66646 1.51126
-0.09524 -0.66646 1.50585
-0.03175 -0.66646 1.50085
0.03175 -0.66646 1.49622
0.09524 -0.66646 1.49192
0.15873 -0.66646 1.48794
0.22222 -0.66646 1.48424
0.28571 -0.66646 1.48080
0.34921 -0.66646 1.47765
0.41270 -0.66646 1.47478
0.47619 -0.66646 1.47227
0.53968 -0.66646 1.47012
0.60317 -0.66646 1.46848
0.66667 -0.66646 1.46749
0.73016 -0.66646 1.46734
0.79365 -0.66646 1.46826
0.85714 -0.66646 1.47062
0.92063 -0.66646 1.47468
0.98413 -0.66646 1.48088
1.04762 -0.66646 1.48978
1.11111 -0.66646 1.50195
1.17460 -0.66646 1.51805
1.23810 -0.66646 1.53896
1.30159 -0.66646 1.56523
1.36508 -0.66646 1.59782
1.42857 -0.66646 1.63739
1.49206 -0.66646 1.68492
1.55556 -0.66646 1.74044
1.61905 -0.66646 1.80395
1.68254 -0.66646 1.87470
1.74603 -0.66646 1.95286
1.80952 -0.66646 2.00757
1.87302 -0.66646 1.97251
1.93651 -0.66646 1.97251
2.00000 -0.66646 1.97251

-2.00000 -0.72993 1.72503
-1.93651 -0.72993 1.72503
-1.87302 -0.72993 1.72503
-1.80952 -0.72993 1.75783
-1.74603 -0.72993 1.77306
-1.68254 -0.72993 1.76893
-1.61905 -0.72993 1.76031
-1.55556 -0.72993 1.74890
-1.49206 -0.72993 1.73615
-1.42857 -0.72993 1.72322
-1.36508 -0.72993 1.71015
-1.30159 -0.72993 1.69714
-1.23810 -0.72993 1.68424
-1.17460 -0.72993 1.67154
-1.11111 -0.72993 1.65917
-1.04762 -0.72993 1.64703
-0.98413 -0.72993 1.63503
-0.92063 -0.72993 1.62333
-0.85714 -0.72993 1.61202
-0.79365 -0.72993 1.60115
-0.73016 -0.72993 1.59070
-0.66667 -0.72993 1.58068
-0.60317 -0.72993 1.57119
-0.53968 -0.72993 1.56222
-0.47619 -0.72993 1.55376
-0.41270 -0.72993 1.54591
-0.34921 -0.72993 1.53857
-0.28571 -0.72993 1.53176
-0.22222 -0.72993 1.52547
-0.15873 -0.72993 1.51968
-0.09524 -0.72993 1.51431
-0.03175 -0.72993 1.50937
0.03175 -0.72993 1.50477
0.09524 -0.72993 1.50049
0.15873 -0.72993 1.49648
0.22222 -0.72993 1.49271
0.28571 -0.72993 1.48908
0.34921 -0.72993 1.48566
0.41270 -0.72993 1.48238
0.47619 -0.72993 1.47932
0.53968 -0.72993 1.47648
0.60317 -0.72993 1.47400
0.66667 -0.72993 1.47194
0.73016 -0.72993 1.47054
0.79365 -0.72993 1.46996
0.85714 -0.72993 1.47064
0.92063 -0.72993 1.47279
0.98413 -0.72993 1.47702
1.04762 -0.72993 1.48368
1.11111 -0.72993 1.49359
1.17460 -0.72993 1.50732
1.23810 -0.72993 1.52602
1.30159 -0.72993 1.55015
1.36508 -0.72993 1.58099
1.42857 -0.72993 1.61904
1.49206 -0.72993 1.66593
1.55556 -0.72993 1.72141
1.61905 -0.72993 1.78557
1.68254 -0.72993 1.85666
1.74603 -0.72993 1.93840
1.80952 -0.72993 1.99432
1.87302 -0.72993 1.91771
1.93651 -0.72993 1.91771
2.00000 -0.72993 1.91771

-2.00000 -0.79340 1.72503
-1.93651 -0.79340 1.75229
-1.87302 -0.79340 1.75229
-1.80952 -0.79340 1.75229
-1.74603 -0.79340 1.78165
-1.68254 -0.79340 1.77904
-1.61905 -0.79340 1.77216
-1.55556 -0.79340 1.76260
-1.49206 -0.79340 1.75015
-1.42857 -0.79340 1.73752
-1.36508 -0.79340 1.72439
-1.30159 -0.79340 1.71108
-1.23810 -0.79340 1.69794
-1.17460 -0.79340 1.68489
-1.11111 -0.79340 1.67207
-1.04762 -0.79340 1.65945
-0.98413 -0.79340 1.64696
-0.92063 -0.79340 1.63477
-0.85714 -0.79340 1.62295
-0.79365 -0.79340 1.61161
-0.73016 -0.79340 1.60072
-0.66667 -0.79340 1.59032
-0.60317 -0.79340 1.58048
-0.53968 -0.79340 1.57121
-0.47619 -0.79340 1.56255
-0.41270 -0.79340 1.55451
-0.34921 -0.79340 1.54708
-0.28571 -0.79340 1.54024
-0.22222 -0.79340 1.53396
-0.15873 -0.79340 1.52821
-0.09524 -0.79340 1.52292
-0.03175 -0.79340 1.51806
0.03175 -0.79340 1.51355
0.09524 -0.79340 1.50934
0.15873 -0.79340 1.50537
0.22222 -0.79340 1.50154
0.28571 -0.79340 1.49778
0.34921 -0.79340 1.49409
0.41270 -0.79340 1.49044
0.47619 -0.79340 1.48681
0.53968 -0.79340 1.48324
0.60317 -0.79340 1.47986
0.66667 -0.79340 1.47664
0.73016 -0.79340 1.47379
0.79365 -0.79340 1.47152
0.85714 -0.79340 1.47022
0.92063 -0.79340 1.47019
0.98413 -0.79340 1.47195
1.04762 -0.79340 1.47598
1.11111 -0.79340 1.48307
1.17460 -0.79340 1.49393
1.23810 -0.79340 1.50959
1.30159 -0.79340 1.53093
1.36508 -0.79340 1.55907
1.42857 -0.79340 1.59492
1.49206 -0.79340 1.63991
1.55556 -0.79340 1.69511
1.61905 -0.79340 1.75756
1.68254 -0.79340 1.82761
1.74603 -0.79340 1.90228
1.80952 -0.79340 1.91528
1.87302 -0.79340 1.91771
1.93651 -0.79340 1.91771
2.00000 -0.79340 1.91771

-2.00000 -0.85688 1.75229
-1.93651 -0.85688 1.75229
-1.87302 -0.85688 1.75229
-1.80952 -0.85688 1.75229
-1.74603 -0.85688 1.76905
-1.68254 -0.85688 1.78221
-1.61905 -0.85688 1.78027
-1.55556 -0.85688 1.77257
-1.49206 -0.85688 1.76169
-1.42857 -0.85688 1.75007
-1.36508 -0.85688 1.73760
-1.30159 -0.85688 1.72437
-1.23810 -0.85688 1.71114
-1.17460 -0.85688 1.69794
-1.11111 -0.85688 1.68475
-1.04762 -0.85688 1.67171
-0.98413 -0.85688 1.65879
-0.92063 -0.85688 1.64616
-0.85714 -0.85688 1.63384
-0.79365 -0.85688 1.62199
-0.73016 -0.85688 1.61063
-0.66667 -0.85688 1.59986
-0.60317 -0.85688 1.58970
-0.53968 -0.85688 1.58014
-0.47619 -0.85688 1.57126
-0.41270 -0.85688 1.56306
-0.34921 -0.85688 1.55554
-0.28571 -0.85688 1.54869
-0.22222 -0.85688 1.54246
-0.15873 -0.85688 1.53680
-0.09524 -0.85688 1.53166
-0.03175 -0.85688 1.52693
0.03175 -0.85688 1.52259
0.09524 -0.85688 1.51854
0.15873 -0.85688 1.51463
0.22222 -0.85688 1.51081
0.28571 -0.85688 1.50699
0.34921 -0.85688 1.50309
0.41270 -0.85688 1.49908
0.47619 -0.85688 1.49490
0.53968 -0.85688 1.49056
0.60317 -0.85688 1.48614
0.66667 -0.85688 1.48169
0.73016 -0.85688 1.47725
0.79365 -0.85688 1.47315
0.85714 -0.85688 1.46961
0.92063 -0.85688 1.46706
0.98413 -0.85688 1.46596
1.04762 -0.85688 1.46684
1.11111 -0.85688 1.47054
1.17460 -0.85688 1.47785
1.23810 -0.85688 1.48973
1.30159 -0.85688 1.50742
1.36508 -0.85688 1.53202
1.42857 -0.85688 1.56481
1.49206 -0.85688 1.60678
1.55556 -0.85688 1.65921
1.61905 -0.85688 1.72063
1.68254 -0.85688 1.78601
1.74603 -0.85688 1.82875
1.80952 -0.85688 1.91528
1.87302 -0.85688 1.91528
1.93651 -0.85688 1.91771
2.00000 -0.85688 1.91771

-2.00000 -0.92035 1.75229
-1.93651 -0.92035 1.75229
-1.87302 -0.92035 1.75271
-1.80952 -0.92035 1.75271
-1.74603 -0.92035 1.75271
-1.68254 -0.92035 1.78379
-1.61905 -0.92035 1.78637
-1.55556 -0.92035 1.78000
-1.49206 -0.92035 1.77119
-1.42857 -0.92035 1.76100
-1.36508 -0.92035 1.74952
-1.30159 -0.92035 1.73690
-1.23810 -0.92035 1.72386
-1.17460 -0.92035 1.71061
-1.11111 -0.92035 1.69729
-1.04762 -0.92035 1.68384
-0.98413 -0.92035 1.67052
-0.92063 -0.92035 1.65744
-0.85714 -0.92035 1.64463
-0.79365 -0.92035 1.63228
-0.73016 -0.92035 1.62046
-0.66667 -0.92035 1.60926
-0.60317 -0.92035 1.59872
-0.53968 -0.92035 1.58887
-0.47619 -0.92035 1.57979
-0.41270 -0.92035 1.57146
-0.34921 -0.92035 1.56389
-0.28571 -0.92035 1.55707
-0.22222 -0.92035 1.55094
-0.15873 -0.92035 1.54544
-0.09524 -0.92035 1.54049
-0.03175 -0.92035 1.53600
0.03175 -0.92035 1.53188
0.09524 -0.92035 1.52800
0.15873 -0.92035 1.52426
0.22222 -0.92035 1.52056
0.28571 -0.92035 1.51674
0.34921 -0.92035 1.51269
0.41270 -0.92035 1.50835
0.47619 -0.92035 1.50365
0.53968 -0.92035 1.49853
0.60317 -0.92035 1.49309
0.66667 -0.92035 1.48734
0.73016 -0.92035 1.48123
0.79365 -0.92035 1.47507
0.85714 -0.92035 1.46908
0.92063 -0.92035 1.46371
0.98413 -0.92035 1.45935
1.04762 -0.92035 1.45646
1.11111 -0.92035 1.45619
1.17460 -0.92035 1.45929
1.23810 -0.92035 1.46702
1.30159 -0.92035 1.48035
1.36508 -0.92035 1.50041
1.42857 -0.92035 1.52854
1.49206 -0.92035 1.56663
1.55556 -0.92035 1.61513
1.61905 -0.92035 1.67444
1.68254 -0.92035 1.73900
1.74603 -0.92035 1.75830
1.80952 -0.92035 1.75830
1.87302 -0.92035 1.75830
1.93651 -0.92035 1.91528
2.00000 -0.92035 1.91771

-2.00000 -0.98382 1.75271
-1.93651 -0.98382 1.75271
-1.87302 -0.98382 1.75271
-1.80952 -0.98382 1.75271
-1.74603 -0.98382 1.75271
-1.68254 -0.98382 1.78346
-1.61905 -0.98382 1.78803
-1.55556 -0.98382 1.78462
-1.49206 -0.98382 1.77925
-1.42857 -0.98382 1.77089
-1.36508 -0.98382 1.76037
-1.30159 -0.98382 1.74851
-1.23810 -0.98382 1.73618
-1.17460 -0.98382 1.72303
-1.11111 -0.98382 1.70964
-1.04762 -0.98382 1.69587
-0.98413 -0.98382 1.68221
-0.92063 -0.98382 1.66865
-0.85714 -0.98382 1.65530
-0.79365 -0.98382 1.64243
-0.73016 -0.98382 1.63012
-0.66667 -0.98382 1.61843
-0.60317 -0.98382 1.60750
-0.53968 -0.98382 1.59736
-0.47619 -0.98382 1.58806
-0.41270 -0.98382 1.57961
-0.34921 -0.98382 1.57202
-0.28571 -0.98382 1.56526
-0.22222 -0.98382 1.55928
-0.15873 -0.98382 1.55399
-0.09524 -0.98382 1.54934
-0.03175 -0.98382 1.54516
0.03175 -0.98382 1.54137
0.09524 -0.98382 1.53778
0.15873 -0.98382 1.53432
0.22222 -0.98382 1.53085
0.28571 -0.98382 1.52713
0.34921 -0.98382 1.52301
0.41270 -0.98382 1.51843
0.47619 -0.98382 1.51327
0.53968 -0.98382 1.50743
0.60317 -0.98382 1.50093
0.66667 -0.98382 1.49373
0.73016 -0.98382 1.48592
0.79365 -0.98382 1.47756
0.85714 -0.98382 1.46886
0.92063 -0.98382 1.46027
0.98413 -0.98382 1.45227
1.04762 -0.98382 1.44536
1.11111 -0.98382 1.44051
1.17460 -0.98382 1.43869
1.23810 -0.98382 1.44145
1.30159 -0.98382 1.44964
1.36508 -0.98382 1.46430
1.42857 -0.98382 1.48679
1.49206 -0.98382 1.51993
1.55556 -0.98382 1.56355
1.61905 -0.98382 1.61671
1.68254 -0.98382 1.66518
1.74603 -0.98382 1.75830
1.80952 -0.98382 1.75830
1.87302 -0.98382 1.75830
1.93651 -0.98382 1.75830
2.00000 -0.98382 1.75830

-2.00000 -1.04729 1.75271
-1.93651 -1.04729 1.75271
-1.87302 -1.04729 1.75271
-1.80952 -1.04729 1.75285
-1.74603 -1.04729 1.75285
-1.68254 -1.04729 1.75285
-1.61905 -1.04729 1.78080
-1.55556 -1.04729 1.78570
-1.49206 -1.04729 1.78375
-1.42857 -1.04729 1.77851
-1.36508 -1.04729 1.76981
-1.30159 -1.04729 1.75946
-1.23810 -1.04729 1.74796
-1.17460 -1.04729 1.73533
-1.11111 -1.04729 1.72195
-1.04762 -1.04729 1.70788
-0.98413 -1.04729 1.69375
-0.92063 -1.04729 1.67973
-0.85714 -1.04729 1.66580
-0.79365 -1.04729 1.65237
-0.73016 -1.04729 1.63950
-0.66667 -1.04729 1.62734
-0.60317 -1.04729 1.61599
-0.53968 -1.04729 1.60553
-0.47619 -1.04729 1.59599
-0.41270 -1.04729 1.58743
-0.34921 -1.04729 1.57985
-0.28571 -1.04729 1.57319
-0.22222 -1.04729 1.56741
-0.15873 -1.04729 1.56243
-0.09524 -1.04729 1.55811
-0.03175 -1.04729 1.55436
0.03175 -1.04729 1.55103
0.09524 -1.04729 1.54791
0.15873 -1.04729 1.54483
0.22222 -1.04729 1.54164
0.28571 -1.04729 1.53812
0.34921 -1.04729 1.53410
0.41270 -1.04729 1.52939
0.47619 -1.04729 1.52386
0.53968 -1.04729 1.51737
0.60317 -1.04729 1.50983
0.66667 -1.04729 1.50124
0.73016 -1.04729 1.49163
0.79365 -1.04729 1.48103
0.85714 -1.04729 1.46943
0.92063 -1.04729 1.45729
0.98413 -1.04729 1.44516
1.04762 -1.04729 1.43377
1.11111 -1.04729 1.42382
1.17460 -1.04729 1.41633
1.23810 -1.04729 1.41325
1.30159 -1.04729 1.41542
1.36508 -1.04729 1.42405
1.42857 -1.04729 1.44090
1.49206 -1.04729 1.46884
1.55556 -1.04729 1.50734
1.61905 -1.04729 1.55386
1.68254 -1.04729 1.59139
1.74603 -1.04729 1.59139
1.80952 -1.04729 1.59139
1.87302 -1.04729 1.75830
1.93651 -1.04729 1.75830
2.00000 -1.04729 1.75830

-2.00000 -1.11077 1.75271
-1.93651 -1.11077 1.75285
-1.87302 -1.11077 1.75285
-1.80952 -1.11077 1.75285
-1.74603 -1.11077 1.75285
-1.68254 -1.11077 1.75285
-1.61905 -1.11077 1.76318
-1.55556 -1.11077 1.78239
-1.49206 -1.11077 1.78663
-1.42857 -1.11077 1.78458
-1.36508 -1.11077 1.77842
-1.30159 -1.11077 1.77004
-1.23810 -1.11077 1.75953
-1.17460 -1.11077 1.74748
-1.11111 -1.11077 1.73415
-1.04762 -1.11077 1.71991
-0.98413 -1.11077 1.70526
-0.92063 -1.11077 1.69059
-0.85714 -1.11077 1.67608
-0.79365 -1.11077 1.66206
-0.73016 -1.11077 1.64860
-0.66667 -1.11077 1.63587
-0.60317 -1.11077 1.62405
-0.53968 -1.11077 1.61323
-0.47619 -1.11077 1.60345
-0.41270 -1.11077 1.59477
-0.34921 -1.11077 1.58720
-0.28571 -1.11077 1.58068
-0.22222 -1.11077 1.57518
-0.15873 -1.11077 1.57057
-0.09524 -1.11077 1.56675
-0.03175 -1.11077 1.56352
0.03175 -1.11077 1.56073
0.09524 -1.11077 1.55821
0.15873 -1.11077 1.55571
0.22222 -1.11077 1.55300
0.28571 -1.11077 1.54990
0.34921 -1.11077 1.54611
0.41270 -1.11077 1.54141
0.47619 -1.11077 1.53567
0.53968 -1.11077 1.52863
0.60317 -1.11077 1.52012
0.66667 -1.11077 1.51023
0.73016 -1.11077 1.49876
0.79365 -1.11077 1.48570
0.85714 -1.11077 1.47114
0.92063 -1.11077 1.45529
0.98413 -1.11077 1.43873
1.04762 -1.11077 1.42232
1.11111 -1.11077 1.40682
1.17460 -1.11077 1.39322
1.23810 -1.11077 1.38344
1.30159 -1.11077 1.37890
1.36508 -1.11077 1.38163
1.42857 -1.11077 1.39289
1.49206 -1.11077 1.41543
1.55556 -1.11077 1.44811
1.61905 -1.11077 1.48478
1.68254 -1.11077 1.59139
1.74603 -1.11077 1.59139
1.80952 -1.11077 1.59139
1.87302 -1.11077 1.59139
1.93651 -1.11077 1.59139
2.00000 -1.11077 1.75830

-2.00000 -1.17424 1.75285
-1.93651 -1.17424 1.75285
-1.87302 -1.17424 1.75285
-1.80952 -1.17424 1.75285
-1.74603 -1.17424 1.73310
-1.68254 -1.17424 1.73310
-1.61905 -1.17424 1.73310
-1.55556 -1.17424 1.77035
-1.49206 -1.17424 1.78811
-1.42857 -1.17424 1.78944
-1.36508 -1.17424 1.78645
-1.30159 -1.17424 1.78049
-1.23810 -1.17424 1.77142
-1.17460 -1.17424 1.75971
-1.11111 -1.17424 1.74619
-1.04762 -1.17424 1.73172
-0.98413 -1.17424 1.71665
-0.92063 -1.17424 1.70137
-0.85714 -1.17424 1.68619
-0.79365 -1.17424 1.67146
-0.73016 -1.17424 1.65731
-0.66667 -1.17424 1.64397
-0.60317 -1.17424 1.63162
-0.53968 -1.17424 1.62036
-0.47619 -1.17424 1.61031
-0.41270 -1.17424 1.60150
-0.34921 -1.17424 1.59395
-0.28571 -1.17424 1.58763
-0.22222 -1.17424 1.58244
-0.15873 -1.17424 1.57831
-0.09524 -1.17424 1.57506
-0.03175 -1.17424 1.57249
0.03175 -1.17424 1.57042
0.09524 -1.17424 1.56868
0.15873 -1.17424 1.56698
0.22222 -1.17424 1.56494
0.28571 -1.17424 1.56238
0.34921 -1.17424 1.55903
0.41270 -1.17424 1.55460
0.47619 -1.17424 1.54881
0.53968 -1.17424 1.54144
0.60317 -1.17424 1.53224
0.66667 -1.17424 1.52102
0.73016 -1.17424 1.50761
0.79365 -1.17424 1.49207
0.85714 -1.17424 1.47444
0.92063 -1.17424 1.45478
0.98413 -1.17424 1.43358
1.04762 -1.17424 1.41186
1.11111 -1.17424 1.39011
1.17460 -1.17424 1.36921
1.23810 -1.17424 1.35190
1.30159 -1.17424 1.34064
1.36508 -1.17424 1.33687
1.42857 -1.17424 1.34304
1.49206 -1.17424 1.36129
1.55556 -1.17424 1.39012
1.61905 -1.17424 1.42240
1.68254 -1.17424 1.42240
1.74603 -1.17424 1.42240
1.80952 -1.17424 1.59139
1.87302 -1.17424 1.59139
1.93651 -1.17424 1.59139
2.00000 -1.17424 1.59139

-2.00000 -1.23771 1.75285
-1.93651 -1.23771 1.75285
-1.87302 -1.23771 1.73310
-1.80952 -1.23771 1.73310
-1.74603 -1.23771 1.73310
-1.68254 -1.23771 1.73310
-1.61905 -1.23771 1.73310
-1.55556 -1.23771 1.75110
-1.49206 -1.23771 1.78165
-1.42857 -1.23771 1.79238
-1.36508 -1.23771 1.79530
-1.30159 -1.23771 1.79132
-1.23810 -1.23771 1.78337
-1.17460 -1.23771 1.77230
-1.11111 -1.23771 1.75828
-1.04762 -1.23771 1.74352
-0.98413 -1.23771 1.72810
-0.92063 -1.23771 1.71209
-0.85714 -1.23771 1.69612
-0.79365 -1.23771 1.68053
-0.73016 -1.23771 1.66556
-0.66667 -1.23771 1.65149
-0.60317 -1.23771 1.63853
-0.53968 -1.23771 1.62677
-0.47619 -1.23771 1.61638
-0.41270 -1.23771 1.60741
-0.34921 -1.23771 1.59989
-0.28571 -1.23771 1.59378
-0.22222 -1.23771 1.58899
-0.15873 -1.23771 1.58544
-0.09524 -1.23771 1.58292
-0.03175 -1.23771 1.58121
0.03175 -1.23771 1.58006
0.09524 -1.23771 1.57931
0.15873 -1.23771 1.57853
0.22222 -1.23771 1.57738
0.28571 -1.23771 1.57562
0.34921 -1.23771 1.57295
0.41270 -1.23771 1.56892
0.47619 -1.23771 1.56332
0.53968 -1.23771 1.55583
0.60317 -1.23771 1.54603
0.66667 -1.23771 1.53371
0.73016 -1.23771 1.51863
0.79365 -1.23771 1.50069
0.85714 -1.23771 1.47987
0.92063 -1.23771 1.45633
0.98413 -1.23771 1.43033
1.04762 -1.23771 1.40292
1.11111 -1.23771 1.37426
1.17460 -1.23771 1.34497
1.23810 -1.23771 1.32008
1.30159 -1.23771 1.30147
1.36508 -1.23771 1.28991
1.42857 -1.23771 1.29199
1.49206 -1.23771 1.30902
1.55556 -1.23771 1.34102
1.61905 -1.23771 1.42240
1.68254 -1.23771 1.42240
1.74603 -1.23771 1.42240
1.80952 -1.23771 1.42240
1.87302 -1.23771 1.42240
1.93651 -1.23771 1.59139
2.00000 -1.23771 1.59139

-2.00000 -1.30118 1.73310
-1.93651 -1.30118 1.73310
-1.87302 -1.30118 1.73310
-1.80952 -1.30118 1.73310
-1.74603 -1.30118 1.73310
-1.68254 -1.30118 1.73310
-1.61905 -1.30118 1.75110
-1.55556 -1.30118 1.75110
-1.49206 -1.30118 1.76794
-1.42857 -1.30118 1.79050
-1.36508 -1.30118 1.80203
-1.30159 -1.30118 1.80086
-1.23810 -1.30118 1.79397
-1.17460 -1.30118 1.78361
-1.11111 -1.30118 1.76987
-1.04762 -1.30118 1.75494
-0.98413 -1.30118 1.73908
-0.92063 -1.30118 1.72244
-0.85714 -1.30118 1.70563
-0.79365 -1.30118 1.68907
-0.73016 -1.30118 1.67320
-0.66667 -1.30118 1.65835
-0.60317 -1.30118 1.64463
-0.53968 -1.30118 1.63227
-0.47619 -1.30118 1.62146
-0.41270 -1.30118 1.61230
-0.34921 -1.30118 1.60480
-0.28571 -1.30118 1.59895
-0.22222 -1.30118 1.59464
-0.15873 -1.30118 1.59177
-0.09524 -1.30118 1.59013
-0.03175 -1.30118 1.58950
0.03175 -1.30118 1.58948
0.09524 -1.30118 1.58989
0.15873 -1.30118 1.59033
0.22222 -1.30118 1.59038
0.28571 -1.30118 1.58968
0.34921 -1.30118 1.58790
0.41270 -1.30118 1.58461
0.47619 -1.30118 1.57944
0.53968 -1.30118 1.57199
0.60317 -1.30118 1.56191
0.66667 -1.30118 1.54863
0.73016 -1.30118 1.53184
0.79365 -1.30118 1.51154
0.85714 -1.30118 1.48773
0.92063 -1.30118 1.46029
0.98413 -1.30118 1.42953
1.04762 -1.30118 1.39628
1.11111 -1.30118 1.36072
1.17460 -1.30118 1.32441
1.23810 -1.30118 1.29228
1.30159 -1.30118 1.26645
1.36508 -1.30118 1.24963
1.42857 -1.30118 1.24757
1.49206 -1.30118 1.26778
1.55556 -1.30118 1.34102
1.61905 -1.30118 1.34102
1.68254 -1.30118 1.42240
1.74603 -1.30118 1.42240
1.80952 -1.30118 1.42240
1.87302 -1.30118 1.42240
1.93651 -1.30118 1.42240
2.00000 -1.30118 1.42240

-2.00000 -1.36466 1.73310
-1.93651 -1.36466 1.73310
-1.87302 -1.36466 1.73310
-1.80952 -1.36466 1.73310
-1.74603 -1.36466 1.73310
-1.68254 -1.36466 1.75110
-1.61905 -1.36466 1.75110
-1.55556 -1.36466 1.76794
-1.49206 -1.36466 1.76794
-1.42857 -1.36466 1.77387
-1.36508 -1.36466 1.80377
-1.30159 -1.36466 1.80893
-1.23810 -1.36466 1.80295
-1.17460 -1.36466 1.79377
-1.11111 -1.36466 1.78074
-1.04762 -1.36466 1.76622
-0.98413 -1.36466 1.75011
-0.92063 -1.36466 1.73256
-0.85714 -1.36466 1.71476
-0.79365 -1.36466 1.69717
-0.73016 -1.36466 1.68021
-0.66667 -1.36466 1.66431
-0.60317 -1.36466 1.64969
-0.53968 -1.36466 1.63663
-0.47619 -1.36466 1.62532
-0.41270 -1.36466 1.61587
-0.34921 -1.36466 1.60839
-0.28571 -1.36466 1.60283
-0.22222 -1.36466 1.59912
-0.15873 -1.36466 1.59704
-0.09524 -1.36466 1.59648
-0.03175 -1.36466 1.59706
0.03175 -1.36466 1.59834
0.09524 -1.36466 1.60018
0.15873 -1.36466 1.60222
0.22222 -1.36466 1.60381
0.28571 -1.36466 1.60452
0.34921 -1.36466 1.60400
0.41270 -1.36466 1.60177
0.47619 -1.36466 1.59730
0.53968 -1.36466 1.59022
0.60317 -1.36466 1.57998
0.66667 -1.36466 1.56597
0.73016 -1.36466 1.54781
0.79365 -1.36466 1.52521
0.85714 -1.36466 1.49837
0.92063 -1.36466 1.46720
0.98413 -1.36466 1.43149
1.04762 -1.36466 1.39248
1.11111 -1.36466 1.35069
1.17460 -1.36466 1.30793
1.23810 -1.36466 1.26862
1.30159 -1.36466 1.23464
1.36508 -1.36466 1.21961
1.42857 -1.36466 1.22461
1.49206 -1.36466 1.26778
1.55556 -1.36466 1.26778
1.61905 -1.36466 1.34102
1.68254 -1.36466 1.34102
1.74603 -1.36466 1.42240
1.80952 -1.36466 1.42240
1.87302 -1.36466 1.42240
1.93651 -1.36466 1.42240
2.00000 -1.36466 1.42240

-2.00000 -1.42813 1.73310
-1.93651 -1.42813 1.73310
-1.87302 -1.42813 1.73310
-1.80952 -1.42813 1.73310
-1.74603 -1.42813 1.75110
-1.68254 -1.42813 1.75110
-1.61905 -1.42813 1.76794
-1.55556 -1.42813 1.76794
-1.49206 -1.42813 1.77387
-1.42857 -1.42813 1.77387
-1.36508 -1.42813 1.79679
-1.30159 -1.42813 1.81078
-1.23810 -1.42813 1.81045
-1.17460 -1.42813 1.80294
-1.11111 -1.42813 1.79072
-1.04762 -1.42813 1.77709
-0.98413 -1.42813 1.76107
-0.92063 -1.42813 1.74246
-0.85714 -1.42813 1.72337
-0.79365 -1.42813 1.70463
-0.73016 -1.42813 1.68646
-0.66667 -1.42813 1.66935
-0.60317 -1.42813 1.65350
-0.53968 -1.42813 1.63951
-0.47619 -1.42813 1.62757
-0.41270 -1.42813 1.61784
-0.34921 -1.42813 1.61036
-0.28571 -1.42813 1.60514
-0.22222 -1.42813 1.60205
-0.15873 -1.42813 1.60093
-0.09524 -1.42813 1.60155
-0.03175 -1.42813 1.60356
0.03175 -1.42813 1.60649
0.09524 -1.42813 1.61001
0.15873 -1.42813 1.61383
0.22222 -1.42813 1.61724
0.28571 -1.42813 1.61979
0.34921 -1.42813 1.62103
0.41270 -1.42813 1.62010
0.47619 -1.42813 1.61677
0.53968 -1.42813 1.61047
0.60317 -1.42813 1.60027
0.66667 -1.42813 1.58578
0.73016 -1.42813 1.56659
0.79365 -1.42813 1.54219
0.85714 -1.42813 1.51259
0.92063 -1.42813 1.47779
0.98413 -1.42813 1.43704
1.04762 -1.42813 1.39248
1.11111 -1.42813 1.34489
1.17460 -1.42813 1.29580
1.23810 -1.42813 1.25198
1.30159 -1.42813 1.21657
1.36508 -1.42813 1.21291
1.42857 -1.42813 1.22461
1.49206 -1.42813 1.22461
1.55556 -1.42813 1.26778
1.61905 -1.42813 1.26778
1.68254 -1.42813 1.34102
1.74603 -1.42813 1.34102
1.80952 -1.42813 1.42240
1.87302 -1.42813 1.42240
1.93651 -1.42813 1.42240
2.00000 -1.42813 1.42240

-2.00000 -1.49160 1.73310
-1.93651 -1.49160 1.73310
-1.87302 -1.49160 1.73310
-1.80952 -1.49160 1.75110
-1.74603 -1.49160 1.75110
-1.68254 -1.49160 1.76794
-1.61905 -1.49160 1.76794
-1.55556 -1.49160 1.77387
-1.49206 -1.49160 1.77387
-1.42857 -1.49160 1.79679
-1.36508 -1.49160 1.79679
-1.30159 -1.49160 1.78975
-1.23810 -1.49160 1.81383
-1.17460 -1.49160 1.80734
-1.11111 -1.49160 1.79781
-1.04762 -1.49160 1.78597
-0.98413 -1.49160 1.76995
-0.92063 -1.49160 1.75104
-0.85714 -1.49160 1.73121
-0.79365 -1.49160 1.71136
-0.73016 -1.49160 1.69172
-0.66667 -1.49160 1.67296
-0.60317 -1.49160 1.65569
-0.53968 -1.49160 1.64059
-0.47619 -1.49160 1.62789
-0.41270 -1.49160 1.61781
-0.34921 -1.49160 1.61033
-0.28571 -1.49160 1.60549
-0.22222 -1.49160 1.60312
-0.15873 -1.49160 1.60304
-0.09524 -1.49160 1.60505
-0.03175 -1.49160 1.60874
0.03175 -1.49160 1.61363
0.09524 -1.49160 1.61920
0.15873 -1.49160 1.62506
0.22222 -1.49160 1.63065
0.28571 -1.49160 1.63546
0.34921 -1.49160 1.63855
0.41270 -1.49160 1.63954
0.47619 -1.49160 1.63802
0.53968 -1.49160 1.63268
0.60317 -1.49160 1.62282
0.66667 -1.49160 1.60836
0.73016 -1.49160 1.58853
0.79365 -1.49160 1.56250
0.85714 -1.49160 1.52992
0.92063 -1.49160 1.49124
0.98413 -1.49160 1.44629
1.04762 -1.49160 1.39672
1.11111 -1.49160 1.34369
1.17460 -1.49160 1.28964
1.23810 -1.49160 1.24488
1.30159 -1.49160 1.22483
1.36508 -1.49160 1.21291
1.42857 -1.49160 1.21291
1.49206 -1.49160 1.22461
1.55556 -1.49160 1.22461
1.61905 -1.49160 1.26778
1.68254 -1.49160 1.26778
1.74603 -1.49160 1.34102
1.80952 -1.49160 1.34102
1.87302 -1.49160 1.42240
1.93651 -1.49160 1.42240
2.00000 -1.49160 1.42240

-2.00000 -1.55507 1.73310
-1.93651 -1.55507 1.73310
-1.87302 -1.55507 1.75110
-1.80952 -1.55507 1.75110
-1.74603 -1.55507 1.76794
-1.68254 -1.55507 1.76794
-1.61905 -1.55507 1.77387
-1.55556 -1.55507 1.77387
-1.49206 -1.55507 1.79679
-1.42857 -1.55507 1.79679
-1.36508 -1.55507 1.78975
-1.30159 -1.55507 1.78975
-1.23810 -1.55507 1.78571
-1.17460 -1.55507 1.79697
-1.11111 -1.55507 1.80325
-1.04762 -1.55507 1.79213
-0.98413 -1.55507 1.77612
-0.92063 -1.55507 1.75843
-0.85714 -1.55507 1.73772
-0.79365 -1.55507 1.71666
-0.73016 -1.55507 1.69574
-0.66667 -1.55507 1.67491
-0.60317 -1.55507 1.65588
-0.53968 -1.55507 1.63951
-0.47619 -1.55507 1.62594
-0.41270 -1.55507 1.61541
-0.34921 -1.55507 1.60791
-0.28571 -1.55507 1.60343
-0.22222 -1.55507 1.60177
-0.15873 -1.55507 1.60289
-0.09524 -1.55507 1.60651
-0.03175 -1.55507 1.61220
0.03175 -1.55507 1.61911
0.09524 -1.55507 1.62695
0.15873 -1.55507 1.63535
0.22222 -1.55507 1.64371
0.28571 -1.55507 1.65100
0.34921 -1.55507 1.65635
0.41270 -1.55507 1.65961
0.47619 -1.55507 1.66019
0.53968 -1.55507 1.65642
0.60317 -1.55507 1.64791
0.66667 -1.55507 1.63433
0.73016 -1.55507 1.61393
0.79365 -1.55507 1.58537
0.85714 -1.55507 1.55018
0.92063 -1.55507 1.50832
0.98413 -1.55507 1.45967
1.04762 -1.55507 1.40399
1.11111 -1.55507 1.34622
1.17460 -1.55507 1.29235
1.23810 -1.55507 1.25147
1.30159 -1.55507 1.22483
1.36508 -1.55507 1.22483
1.42857 -1.55507 1.21291
1.49206 -1.55507 1.21291
1.55556 -1.55507 1.22461
1.61905 -1.55507 1.22461
1.68254 -1.55507 1.26778
1.74603 -1.55507 1.26778
1.80952 -1.55507 1.34102
1.87302 -1.55507 1.34102
1.93651 -1.55507 1.42240
2.00000 -1.55507 1.42240

-2.00000 -1.61854 1.73310
-1.93651 -1.61854 1.75110
-1.87302 -1.61854 1.75110
-1.80952 -1.61854 1.76794
-1.74603 -1.61854 1.76794
-1.68254 -1.61854 1.77387
-1.61905 -1.61854 1.77387
-1.55556 -1.61854 1.79679
-1.49206 -1.61854 1.79679
-1.42857 -1.61854 1.78975
-1.36508 -1.61854 1.78975
-1.30159 -1.61854 1.78571
-1.23810 -1.61854 1.78571
-1.17460 -1.61854 1.79697
-1.11111 -1.61854 1.79187
-1.04762 -1.61854 1.79256
-0.98413 -1.61854 1.78137
-0.92063 -1.61854 1.76491
-0.85714 -1.61854 1.74352
-0.79365 -1.61854 1.72002
-0.73016 -1.61854 1.69680
-0.66667 -1.61854 1.67418
-0.60317 -1.61854 1.65352
-0.53968 -1.61854 1.63588
-0.47619 -1.61854 1.62129
-0.41270 -1.61854 1.61009
-0.34921 -1.61854 1.60248
-0.28571 -1.61854 1.59837
-0.22222 -1.61854 1.59750
-0.15873 -1.61854 1.59991
-0.09524 -1.61854 1.60541
-0.03175 -1.61854 1.61313
0.03175 -1.61854 1.62250
0.09524 -1.61854 1.63306
0.15873 -1.61854 1.64438
0.22222 -1.61854 1.65570
0.28571 -1.61854 1.66597
0.34921 -1.61854 1.67435
0.41270 -1.61854 1.68041
0.47619 -1.61854 1.68368
0.53968 -1.61854 1.68170
0.60317 -1.61854 1.67440
0.66667 -1.61854 1.66191
0.73016 -1.61854 1.64102
0.79365 -1.61854 1.61035
0.85714 -1.61854 1.57227
0.92063 -1.61854 1.52722
0.98413 -1.61854 1.47577
1.04762 -1.61854 1.41468
1.11111 -1.61854 1.35587
1.17460 -1.61854 1.29235
1.23810 -1.61854 1.25147
1.30159 -1.61854 1.25147
1.36508 -1.61854 1.22483
1.42857 -1.61854 1.22483
1.49206 -1.61854 1.21291
1.55556 -1.61854 1.21291
1.61905 -1.61854 1.22461
1.68254 -1.61854 1.22461
1.74603 -1.61854 1.26778
1.80952 -1.61854 1.26778
1.87302 -1.61854 1.34102
1.93651 -1.61854 1.34102
2.00000 -1.61854 1.42240

-2.00000 -1.68202 1.75110
-1.93651 -1.68202 1.75110
-1.87302 -1.68202 1.76794
-1.80952 -1.68202 1.76794
-1.74603 -1.68202 1.77387
-1.68254 -1.68202 1.77387
-1.61905 -1.68202 1.79679
-1.55556 -1.68202 1.79679
-1.49206 -1.68202 1.78975
-1.42857 -1.68202 1.78975
-1.36508 -1.68202 1.78571
-1.30159 -1.68202 1.78571
-1.23810 -1.68202 1.78571
-1.17460 -1.68202 1.79187
-1.11111 -1.68202 1.79187
-1.04762 -1.68202 1.76823
-0.98413 -1.68202 1.77183
-0.92063 -1.68202 1.76219
-0.85714 -1.68202 1.74598
-0.79365 -1.68202 1.71832
-0.73016 -1.68202 1.69421
-0.66667 -1.68202 1.67047
-0.60317 -1.68202 1.64798
-0.53968 -1.68202 1.62892
-0.47619 -1.68202 1.61323
-0.41270 -1.68202 1.60139
-0.34921 -1.68202 1.59368
-0.28571 -1.68202 1.58986
-0.22222 -1.68202 1.58977
-0.15873 -1.68202 1.59360
-0.09524 -1.68202 1.60109
-0.03175 -1.68202 1.61113
0.03175 -1.68202 1.62330
0.09524 -1.68202 1.63707
0.15873 -1.68202 1.65188
0.22222 -1.68202 1.66630
0.28571 -1.68202 1.67968
0.34921 -1.68202 1.69176
0.41270 -1.68202 1.70162
0.47619 -1.68202 1.70738
0.53968 -1.68202 1.70719
0.60317 -1.68202 1.70146
0.66667 -1.68202 1.68945
0.73016 -1.68202 1.66790
0.79365 -1.68202 1.63495
0.85714 -1.68202 1.59504
0.92063 -1.68202 1.54580
0.98413 -1.68202 1.48830
1.04762 -1.68202 1.42848
1.11111 -1.68202 1.35587
1.17460 -1.68202 1.35587
1.23810 -1.68202 1.25147
1.30159 -1.68202 1.25147
1.36508 -1.68202 1.25147
1.42857 -1.68202 1.22483
1.49206 -1.68202 1.22483
1.55556 -1.68202 1.21291
1.61905 -1.68202 1.21291
1.68254 -1.68202 1.22461
1.74603 -1.68202 1.22461
1.80952 -1.68202 1.26778
1.87302 -1.68202 1.26778
1.93651 -1.68202 1.34102
2.00000 -1.68202 1.34102

-2.00000 -1.74549 1.75110
-1.93651 -1.74549 1.76794
-1.87302 -1.74549 1.76794
-1.80952 -1.74549 1.77387
-1.74603 -1.74549 1.77387
-1.68254 -1.74549 1.79679
-1.61905 -1.74549 1.79679
-1.55556 -1.74549 1.78975
-1.49206 -1.74549 1.78975
-1.42857 -1.74549 1.78571
-1.36508 -1.74549 1.78571
-1.30159 -1.74549 1.78571
-1.23810 -1.74549 1.79187
-1.17460 -1.74549 1.79187
-1.11111 -1.74549 1.76823
-1.04762 -1.74549 1.76823
-0.98413 -1.74549 1.71721
-0.92063 -1.74549 1.72722
-0.85714 -1.74549 1.72413
-0.79365 -1.74549 1.70536
-0.73016 -1.74549 1.68803
-0.66667 -1.74549 1.66230
-0.60317 -1.74549 1.63828
-0.53968 -1.74549 1.61869
-0.47619 -1.74549 1.60174
-0.41270 -1.74549 1.58921
-0.34921 -1.74549 1.58118
-0.28571 -1.74549 1.57753
-0.22222 -1.74549 1.57810
-0.15873 -1.74549 1.58322
-0.09524 -1.74549 1.59276
-0.03175 -1.74549 1.60532
0.03175 -1.74549 1.62057
0.09524 -1.74549 1.63797
0.15873 -1.74549 1.65622
0.22222 -1.74549 1.67427
0.28571 -1.74549 1.69123
0.34921 -1.74549 1.70728
0.41270 -1.74549 1.72003
0.47619 -1.74549 1.72950
0.53968 -1.74549 1.73334
0.60317 -1.74549 1.72795
0.66667 -1.74549 1.71514
0.73016 -1.74549 1.69495
0.79365 -1.74549 1.65309
0.85714 -1.74549 1.60833
0.92063 -1.74549 1.55774
0.98413 -1.74549 1.48885
1.04762 -1.74549 1.42848
1.11111 -1.74549 1.42848
1.17460 -1.74549 1.35587
1.23810 -1.74549 1.35587
1.30159 -1.74549 1.25147
1.36508 -1.74549 1.25147
1.42857 -1.74549 1.25147
1.49206 -1.74549 1.22483
1.55556 -1.74549 1.22483
1.61905 -1.74549 1.21291
1.68254 -1.74549 1.21291
1.74603 -1.74549 1.22461
1.80952 -1.74549 1.22461
1.87302 -1.74549 1.26778
1.93651 -1.74549 1.26778
2.00000 -1.74549 1.34102

-2.00000 -1.80896 1.76794
-1.93651 -1.80896 1.76794
-1.87302 -1.80896 1.77387
-1.80952 -1.80896 1.77387
-1.74603 -1.80896 1.79679
-1.68254 -1.80896 1.79679
-1.61905 -1.80896 1.78975
-1.55556 -1.80896 1.78975
-1.49206 -1.80896 1.78571
-1.42857 -1.80896 1.78571
-1.36508 -1.80896 1.78571
-1.30159 -1.80896 1.78571
-1.23810 -1.80896 1.79187
-1.17460 -1.80896 1.76823
-1.11111 -1.80896 1.76823
-1.04762 -1.80896 1.71721
-0.98413 -1.80896 1.71721
-0.92063 -1.80896 1.72722
-0.85714 -1.80896 1.72413
-0.79365 -1.80896 1.67268
-0.73016 -1.80896 1.66724
-0.66667 -1.80896 1.64493
-0.60317 -1.80896 1.62238
-0.53968 -1.80896 1.60500
-0.47619 -1.80896 1.58586
-0.41270 -1.80896 1.57374
-0.34921 -1.80896 1.56530
-0.28571 -1.80896 1.56085
-0.22222 -1.80896 1.56161
-0.15873 -1.80896 1.56827
-0.09524 -1.80896 1.57988
-0.03175 -1.80896 1.59505
0.03175 -1.80896 1.61352
0.09524 -1.80896 1.63404
0.15873 -1.80896 1.65598
0.22222 -1.80896 1.67785
0.28571 -1.80896 1.69859
0.34921 -1.80896 1.71972
0.41270 -1.80896 1.73535
0.47619 -1.80896 1.74605
0.53968 -1.80896 1.75634
0.60317 -1.80896 1.74235
0.66667 -1.80896 1.72843
0.73016 -1.80896 1.70101
0.79365 -1.80896 1.64588
0.85714 -1.80896 1.60833
0.92063 -1.80896 1.55774
0.98413 -1.80896 1.48885
1.04762 -1.80896 1.48885
1.11111 -1.80896 1.42848
1.17460 -1.80896 1.42848
1.23810 -1.80896 1.35587
1.30159 -1.80896 1.25147
1.36508 -1.80896 1.25147
1.42857 -1.80896 1.25147
1.49206 -1.80896 1.25147
1.55556 -1.80896 1.22483
1.61905 -1.80896 1.22483
1.68254 -1.80896 1.21291
1.74603 -1.80896 1.21291
1.80952 -1.80896 1.22461
1.87302 -1.80896 1.22461
1.93651 -1.80896 1.26778
2.00000 -1.80896 1.26778

-2.00000 -1.87243 1.76794
-1.93651 -1.87243 1.77387
-1.87302 -1.87243 1.77387
-1.80952 -1.87243 1.79679
-1.74603 -1.87243 1.79679
-1.68254 -1.87243 1.78975
-1.61905 -1.87243 1.78975
-1.55556 -1.87243 1.78571
-1.49206 -1.87243 1.78571
-1.42857 -1.87243 1.78571
-1.36508 -1.87243 1.78571
-1.30159 -1.87243 1.79187
-1.23810 -1.87243 1.76823
-1.17460 -1.87243 1.76823
-1.11111 -1.87243 1.71721
-1.04762 -1.87243 1.71721
-0.98413 -1.87243 1.71721
-0.92063 -1.87243 1.72722
-0.85714 -1.87243 1.67268
-0.79365 -1.87243 1.67268
-0.73016 -1.87243 1.66724
-0.66667 -1.87243 1.61867
-0.60317 -1.87243 1.59670
-0.53968 -1.87243 1.57960
-0.47619 -1.87243 1.56183
-0.41270 -1.87243 1.55557
-0.34921 -1.87243 1.54453
-0.28571 -1.87243 1.53927
-0.22222 -1.87243 1.53981
-0.15873 -1.87243 1.54748
-0.09524 -1.87243 1.56212
-0.03175 -1.87243 1.57954
0.03175 -1.87243 1.60060
0.09524 -1.87243 1.62499
0.15873 -1.87243 1.65038
0.22222 -1.87243 1.67615
0.28571 -1.87243 1.69985
0.34921 -1.87243 1.72472
0.41270 -1.87243 1.74622
0.47619 -1.87243 1.74625
0.53968 -1.87243 1.74384
0.60317 -1.87243 1.72609
0.66667 -1.87243 1.70876
0.73016 -1.87243 1.70101
0.79365 -1.87243 1.64588
0.85714 -1.87243 1.64588
0.92063 -1.87243 1.55774
0.98413 -1.87243 1.48885
1.04762 -1.87243 1.48885
1.11111 -1.87243 1.48885
1.17460 -1.87243 1.42848
1.23810 -1.87243 1.42848
1.30159 -1.87243 1.35587
1.36508 -1.87243 1.25147
1.42857 -1.87243 1.25147
1.49206 -1.87243 1.25147
1.55556 -1.87243 1.25147
1.61905 -1.87243 1.22483
1.68254 -1.87243 1.22483
1.74603 -1.87243 1.21291
1.80952 -1.87243 1.21291
1.87302 -1.87243 1.22461
1.93651 -1.87243 1.22461
2.00000 -1.87243 1.26778

-2.00000 -1.93591 1.77387
-1.93651 -1.93591 1.77387
-1.87302 -1.93591 1.79679
-1.80952 -1.93591 1.79679
-1.74603 -1.93591 1.78975
-1.68254 -1.93591 1.78975
-1.61905 -1.93591 1.78571
-1.55556 -1.93591 1.78571
-1.49206 -1.93591 1.78571
-1.42857 -1.93591 1.78571
-1.36508 -1.93591 1.78571
-1.30159 -1.93591 1.76823
-1.23810 -1.93591 1.76823
-1.17460 -1.93591 1.71721
-1.11111 -1.93591 1.71721
-1.04762 -1.93591 1.71721
-0.98413 -1.93591 1.71721
-0.92063 -1.93591 1.67268
-0.85714 -1.93591 1.67268
-0.79365 -1.93591 1.67268
-0.73016 -1.93591 1.61867
-0.66667 -1.93591 1.61867
-0.60317 -1.93591 1.59670
-0.53968 -1.93591 1.57960
-0.47619 -1.93591 1.53299
-0.41270 -1.93591 1.52993
-0.34921 -1.93591 1.51797
-0.28571 -1.93591 1.51567
-0.22222 -1.93591 1.51784
-0.15873 -1.93591 1.52220
-0.09524 -1.93591 1.54059
-0.03175 -1.93591 1.55908
0.03175 -1.93591 1.58157
0.09524 -1.93591 1.60839
0.15873 -1.93591 1.63078
0.22222 -1.93591 1.65775
0.28571 -1.93591 1.68484
0.34921 -1.93591 1.70153
0.41270 -1.93591 1.71815
0.47619 -1.93591 1.71420
0.53968 -1.93591 1.74384
0.60317 -1.93591 1.72609
0.66667 -1.93591 1.70876
0.73016 -1.93591 1.70876
0.79365 -1.93591 1.64588
0.85714 -1.93591 1.64588
0.92063 -1.93591 1.64588
0.98413 -1.93591 1.48885
1.04762 -1.93591 1.48885
1.11111 -1.93591 1.48885
1.17460 -1.93591 1.48885
1.23810 -1.93591 1.42848
1.30159 -1.93591 1.42848
1.36508 -1.93591 1.25147
1.42857 -1.93591 1.25147
1.49206 -1.93591 1.25147
1.55556 -1.93591 1.25147
1.61905 -1.93591 1.25147
1.68254 -1.93591 1.22483
1.74603 -1.93591 1.22483
1.80952 -1.93591 1.21291
1.87302 -1.93591 1.21291
1.93651 -1.93591 1.22461
2.00000 -1.93591 1.22461

-2.00000 -1.99938 1.77387
-1.93651 -1.99938 1.79679
-1.87302 -1.99938 1.79679
-1.80952 -1.99938 1.78975
-1.74603 -1.99938 1.78975
-1.68254 -1.99938 1.78571
-1.61905 -1.99938 1.78571
-1.55556 -1.99938 1.78571
-1.49206 -1.99938 1.78571
-1.42857 -1.99938 1.78571
-1.36508 -1.99938 1.76823
-1.30159 -1.99938 1.76823
-1.23810 -1.99938 1.71721
-1.17460 -1.99938 1.71721
-1.11111 -1.99938 1.71721
-1.04762 -1.99938 1.71721
-0.98413 -1.99938 1.71721
-0.92063 -1.99938 1.67268
-0.85714 -1.99938 1.67268
-0.79365 -1.99938 1.61867
-0.73016 -1.99938 1.61867
-0.66667 -1.99938 1.61867
-0.60317 -1.99938 1.59670
-0.53968 -1.99938 1.53299
-0.47619 -1.99938 1.53299
-0.41270 -1.99938 1.52993
-0.34921 -1.99938 1.51797
-0.28571 -1.99938 1.51567
-0.22222 -1.99938 1.51784
-0.15873 -1.99938 1.50384
-0.09524 -1.99938 1.54059
-0.03175 -1.99938 1.53468
0.03175 -1.99938 1.55640
0.09524 -1.99938 1.60839
0.15873 -1.99938 1.59128
0.22222 -1.99938 1.65775
0.28571 -1.99938 1.68484
0.34921 -1.99938 1.70153
0.41270 -1.99938 1.71815
0.47619 -1.99938 1.71420
0.53968 -1.99938 1.71420
0.60317 -1.99938 1.72609
0.66667 -1.99938 1.70876
0.73016 -1.99938 1.70876
0.79365 -1.99938 1.70876
0.85714 -1.99938 1.64588
0.92063 -1.99938 1.64588
0.98413 -1.99938 1.48885
1.04762 -1.99938 1.48885
1.11111 -1.99938 1.48885
1.17460 -1.99938 1.48885
1.23810 -1.99938 1.48885
1.30159 -1.99938 1.42848
1.36508 -1.99938 1.42848
1.42857 -1.99938 1.25147
1.49206 -1.99938 1.25147
1.55556 -1.99938 1.25147
1.61905 -1.99938 1.25147
1.68254 -1.99938 1.25147
1.74603 -1.99938 1.22483
1.80952 -1.99938 1.22483
1.87302 -1.99938 1.21291
1.93651 -1.99938 1.21291
2.00000 -1.99938 1.22461


==> figures/tikz/data/rec_b1_L200.dat <==
x y sigma
-2.00000 1.99938 1.95855
-1.93651 1.99938 1.99270
-1.87302 1.99938 1.99270
-1.80952 1.99938 1.96812
-1.74603 1.99938 1.96812
-1.68254 1.99938 1.96733
-1.61905 1.99938 1.96733
-1.55556 1.99938 1.84921
-1.49206 1.99938 1.84921
-1.42857 1.99938 1.84921
-1.36508 1.99938 1.84921
-1.30159 1.99938 1.84921
-1.23810 1.99938 1.68452
-1.17460 1.99938 1.68452
-1.11111 1.99938 1.68452
-1.04762 1.99938 1.68452
-0.98413 1.99938 1.68452
-0.92063 1.99938 1.56781
-0.85714 1.99938 1.56781
-0.79365 1.99938 1.52249
-0.73016 1.99938 1.52249
-0.66667 1.99938 1.52249
-0.60317 1.99938 1.50122
-0.53968 1.99938 1.50317
-0.47619 1.99938 1.50317
-0.41270 1.99938 1.51973
-0.34921 1.99938 1.52375
-0.28571 1.99938 1.54071
-0.22222 1.99938 1.57021
-0.15873 1.99938 1.59454
-0.09524 1.99938 1.61001
-0.03175 1.99938 1.62784
0.03175 1.99938 1.64902
0.09524 1.99938 1.66825
0.15873 1.99938 1.68967
0.22222 1.99938 1.69427
0.28571 1.99938 1.68246
0.34921 1.99938 1.69806
0.41270 1.99938 1.68218
0.47619 1.99938 1.59101
0.53968 1.99938 1.60295
0.60317 1.99938 1.60295
0.66667 1.99938 1.54982
0.73016 1.99938 1.54982
0.79365 1.99938 1.54982
0.85714 1.99938 1.52310
0.92063 1.99938 1.52310
0.98413 1.99938 1.47490
1.04762 1.99938 1.47490
1.11111 1.99938 1.47490
1.17460 1.99938 1.44415
1.23810 1.99938 1.44415
1.30159 1.99938 1.44415
1.36508 1.99938 1.44415
1.42857 1.99938 1.44596
1.49206 1.99938 1.44596
1.55556 1.99938 1.44596
1.61905 1.99938 1.44596
1.68254 1.99938 1.44596
1.74603 1.99938 1.43307
1.80952 1.99938 1.43307
1.87302 1.99938 1.46054
1.93651 1.99938 1.46054
2.00000 1.99938 1.45197

-2.00000 1.93591 1.95855
-1.93651 1.93591 1.95855
-1.87302 1.93591 1.99270
-1.80952 1.93591 1.99270
-1.74603 1.93591 1.96812
-1.68254 1.93591 1.96812
-1.61905 1.93591 1.96733
-1.55556 1.93591 1.96733
-1.49206 1.93591 1.84921
-1.42857 1.93591 1.84921
-1.36508 1.93591 1.84921
-1.30159 1.93591 1.84921
-1.23810 1.93591 1.80152
-1.17460 1.93591 1.68452
-1.11111 1.93591 1.68452
-1.04762 1.93591 1.68452
-0.98413 1.93591 1.68452
-0.92063 1.93591 1.56781
-0.85714 1.93591 1.56781
-0.79365 1.93591 1.56781
-0.73016 1.93591 1.52249
-0.66667 1.93591 1.52249
-0.60317 1.93591 1.50122
-0.53968 1.93591 1.48180
-0.47619 1.93591 1.50317
-0.41270 1.93591 1.51973
-0.34921 1.93591 1.52375
-0.28571 1.93591 1.54071
-0.22222 1.93591 1.57021
-0.15873 1.93591 1.65286
-0.09524 1.93591 1.64131
-0.03175 1.93591 1.64533
0.03175 1.93591 1.66738
0.09524 1.93591 1.70845
0.15873 1.93591 1.79833
0.22222 1.93591 1.69427
0.28571 1.93591 1.68246
0.34921 1.93591 1.69806
0.41270 1.93591 1.68218
0.47619 1.93591 1.59101
0.53968 1.93591 1.60295
0.60317 1.93591 1.60063
0.66667 1.93591 1.54982
0.73016 1.93591 1.54982
0.79365 1.93591 1.52310
0.85714 1.93591 1.52310
0.92063 1.93591 1.52310
0.98413 1.93591 1.47490
1.04762 1.93591 1.47490
1.11111 1.93591 1.44415
1.17460 1.93591 1.44415
1.23810 1.93591 1.44415
1.30159 1.93591 1.44415
1.36508 1.93591 1.44596
1.42857 1.93591 1.44596
1.49206 1.93591 1.44596
1.55556 1.93591 1.44596
1.61905 1.93591 1.44596
1.68254 1.93591 1.43307
1.74603 1.93591 1.43307
1.80952 1.93591 1.46054
1.87302 1.93591 1.46054
1.93651 1.93591 1.45197
2.00000 1.93591 1.45197

-2.00000 1.87243 1.89761
-1.93651 1.87243 1.95855
-1.87302 1.87243 1.95855
-1.80952 1.87243 1.99270
-1.74603 1.87243 1.99270
-1.68254 1.87243 1.96812
-1.61905 1.87243 1.96812
-1.55556 1.87243 1.96733
-1.49206 1.87243 1.96733
-1.42857 1.87243 1.84921
-1.36508 1.87243 1.84921
-1.30159 1.87243 1.84921
-1.23810 1.87243 1.84921
-1.17460 1.87243 1.80152
-1.11111 1.87243 1.68452
-1.04762 1.87243 1.68452
-0.98413 1.87243 1.68452
-0.92063 1.87243 1.65480
-0.85714 1.87243 1.56781
-0.79365 1.87243 1.56781
-0.73016 1.87243 1.53763
-0.66667 1.87243 1.52249
-0.60317 1.87243 1.50122
-0.53968 1.87243 1.48180
-0.47619 1.87243 1.48274
-0.41270 1.87243 1.48471
-0.34921 1.87243 1.49828
-0.28571 1.87243 1.52389
-0.22222 1.87243 1.57529
-0.15873 1.87243 1.59220
-0.09524 1.87243 1.60723
-0.03175 1.87243 1.61963
0.03175 1.87243 1.64657
0.09524 1.87243 1.68233
0.15873 1.87243 1.72216
0.22222 1.87243 1.73590
0.28571 1.87243 1.71618
0.34921 1.87243 1.70875
0.41270 1.87243 1.66848
0.47619 1.87243 1.62819
0.53968 1.87243 1.70830
0.60317 1.87243 1.60063
0.66667 1.87243 1.54982
0.73016 1.87243 1.56375
0.79365 1.87243 1.52310
0.85714 1.87243 1.52310
0.92063 1.87243 1.47490
0.98413 1.87243 1.47490
1.04762 1.87243 1.47490
1.11111 1.87243 1.44415
1.17460 1.87243 1.44415
1.23810 1.87243 1.44415
1.30159 1.87243 1.43043
1.36508 1.87243 1.44596
1.42857 1.87243 1.44596
1.49206 1.87243 1.44596
1.55556 1.87243 1.44596
1.61905 1.87243 1.43307
1.68254 1.87243 1.43307
1.74603 1.87243 1.46054
1.80952 1.87243 1.46054
1.87302 1.87243 1.45197
1.93651 1.87243 1.45197
2.00000 1.87243 1.44902

-2.00000 1.80896 1.89761
-1.93651 1.80896 1.89761
-1.87302 1.80896 1.95855
-1.80952 1.80896 1.95855
-1.74603 1.80896 1.99270
-1.68254 1.80896 1.99270
-1.61905 1.80896 1.96812
-1.55556 1.80896 1.96812
-1.49206 1.80896 1.96733
-1.42857 1.80896 1.96733
-1.36508 1.80896 1.84921
-1.30159 1.80896 1.84921
-1.23810 1.80896 1.84921
-1.17460 1.80896 1.80152
-1.11111 1.80896 1.80152
-1.04762 1.80896 1.68452
-0.98413 1.80896 1.68452
-0.92063 1.80896 1.65480
-0.85714 1.80896 1.63466
-0.79365 1.80896 1.56781
-0.73016 1.80896 1.53763
-0.66667 1.80896 1.51374
-0.60317 1.80896 1.47614
-0.53968 1.80896 1.44741
-0.47619 1.80896 1.43411
-0.41270 1.80896 1.43725
-0.34921 1.80896 1.44718
-0.28571 1.80896 1.47167
-0.22222 1.80896 1.49977
-0.15873 1.80896 1.52331
-0.09524 1.80896 1.54868
-0.03175 1.80896 1.57236
0.03175 1.80896 1.60058
0.09524 1.80896 1.63182
0.15873 1.80896 1.66151
0.22222 1.80896 1.68654
0.28571 1.80896 1.68921
0.34921 1.80896 1.68232
0.41270 1.80896 1.66297
0.47619 1.80896 1.65586
0.53968 1.80896 1.67313
0.60317 1.80896 1.61587
0.66667 1.80896 1.57266
0.73016 1.80896 1.56375
0.79365 1.80896 1.52310
0.85714 1.80896 1.48826
0.92063 1.80896 1.47490
0.98413 1.80896 1.47490
1.04762 1.80896 1.44415
1.11111 1.80896 1.44415
1.17460 1.80896 1.44415
1.23810 1.80896 1.43043
1.30159 1.80896 1.44596
1.36508 1.80896 1.44596
1.42857 1.80896 1.44596
1.49206 1.80896 1.44596
1.55556 1.80896 1.43307
1.61905 1.80896 1.43307
1.68254 1.80896 1.46054
1.74603 1.80896 1.46054
1.80952 1.80896 1.45197
1.87302 1.80896 1.45197
1.93651 1.80896 1.44902
2.00000 1.80896 1.44902

-2.00000 1.74549 1.85731
-1.93651 1.74549 1.89761
-1.87302 1.74549 1.89761
-1.80952 1.74549 1.95855
-1.74603 1.74549 1.95855
-1.68254 1.74549 1.99270
-1.61905 1.74549 1.99270
-1.55556 1.74549 1.96812
-1.49206 1.74549 1.96812
-1.42857 1.74549 1.96733
-1.36508 1.74549 1.96733
-1.30159 1.74549 1.84921
-1.23810 1.74549 1.84921
-1.17460 1.74549 1.84921
-1.11111 1.74549 1.80152
-1.04762 1.74549 1.80152
-0.98413 1.74549 1.68452
-0.92063 1.74549 1.65480
-0.85714 1.74549 1.63466
-0.79365 1.74549 1.57410
-0.73016 1.74549 1.51780
-0.66667 1.74549 1.47337
-0.60317 1.74549 1.43509
-0.53968 1.74549 1.40782
-0.47619 1.74549 1.38739
-0.41270 1.74549 1.38410
-0.34921 1.74549 1.39382
-0.28571 1.74549 1.41222
-0.22222 1.74549 1.43082
-0.15873 1.74549 1.45862
-0.09524 1.74549 1.48779
-0.03175 1.74549 1.51458
0.03175 1.74549 1.54516
0.09524 1.74549 1.57761
0.15873 1.74549 1.61029
0.22222 1.74549 1.63285
0.28571 1.74549 1.64716
0.34921 1.74549 1.65221
0.41270 1.74549 1.65118
0.47619 1.74549 1.64959
0.53968 1.74549 1.63771
0.60317 1.74549 1.61316
0.66667 1.74549 1.57473
0.73016 1.74549 1.55419
0.79365 1.74549 1.52447
0.85714 1.74549 1.48826
0.92063 1.74549 1.47490
0.98413 1.74549 1.45175
1.04762 1.74549 1.44415
1.11111 1.74549 1.44415
1.17460 1.74549 1.43043
1.23810 1.74549 1.43043
1.30159 1.74549 1.44596
1.36508 1.74549 1.44596
1.42857 1.74549 1.44596
1.49206 1.74549 1.43307
1.55556 1.74549 1.43307
1.61905 1.74549 1.46054
1.68254 1.74549 1.46054
1.74603 1.74549 1.45197
1.80952 1.74549 1.45197
1.87302 1.74549 1.44902
1.93651 1.74549 1.44902
2.00000 1.74549 1.48228

-2.00000 1.68202 1.85731
-1.93651 1.68202 1.85731
-1.87302 1.68202 1.89761
-1.80952 1.68202 1.89761
-1.74603 1.68202 1.95855
-1.68254 1.68202 1.95855
-1.61905 1.68202 1.99270
-1.55556 1.68202 1.99270
-1.49206 1.68202 1.96812
-1.42857 1.68202 1.96812
-1.36508 1.68202 1.96733
-1.30159 1.68202 1.96733
-1.23810 1.68202 1.84921
-1.17460 1.68202 1.84921
-1.11111 1.68202 1.84598
-1.04762 1.68202 1.80152
-0.98413 1.68202 1.73821
-0.92063 1.68202 1.67659
-0.85714 1.68202 1.62179
-0.79365 1.68202 1.55853
-0.73016 1.68202 1.49739
-0.66667 1.68202 1.43981
-0.60317 1.68202 1.39776
-0.53968 1.68202 1.36929
-0.47619 1.68202 1.34649
-0.41270 1.68202 1.34008
-0.34921 1.68202 1.34482
-0.28571 1.68202 1.35641
-0.22222 1.68202 1.37526
-0.15873 1.68202 1.39940
-0.09524 1.68202 1.42859
-0.03175 1.68202 1.45787
0.03175 1.68202 1.48990
0.09524 1.68202 1.52297
0.15873 1.68202 1.55568
0.22222 1.68202 1.58297
0.28571 1.68202 1.60345
0.34921 1.68202 1.61615
0.41270 1.68202 1.62153
0.47619 1.68202 1.62091
0.53968 1.68202 1.61347
0.60317 1.68202 1.59952
0.66667 1.68202 1.57316
0.73016 1.68202 1.54684
0.79365 1.68202 1.51541
0.85714 1.68202 1.48743
0.92063 1.68202 1.46654
0.98413 1.68202 1.45175
1.04762 1.68202 1.44415
1.11111 1.68202 1.43043
1.17460 1.68202 1.43043
1.23810 1.68202 1.44596
1.30159 1.68202 1.44596
1.36508 1.68202 1.44596
1.42857 1.68202 1.43307
1.49206 1.68202 1.43307
1.55556 1.68202 1.46054
1.61905 1.68202 1.46054
1.68254 1.68202 1.45197
1.74603 1.68202 1.45197
1.80952 1.68202 1.44902
1.87302 1.68202 1.44902
1.93651 1.68202 1.48228
2.00000 1.68202 1.48228

-2.00000 1.61854 1.72890
-1.93651 1.61854 1.85731
-1.87302 1.61854 1.85731
-1.80952 1.61854 1.89761
-1.74603 1.61854 1.89761
-1.68254 1.61854 1.95855
-1.61905 1.61854 1.95855
-1.55556 1.61854 1.99270
-1.49206 1.61854 1.99270
-1.42857 1.61854 1.96812
-1.36508 1.61854 1.96812
-1.30159 1.61854 1.96733
-1.23810 1.61854 1.96733
-1.17460 1.61854 1.84921
-1.11111 1.61854 1.84598
-1.04762 1.61854 1.81944
-0.98413 1.61854 1.75118
-0.92063 1.61854 1.68424
-0.85714 1.61854 1.60419
-0.79365 1.61854 1.53410
-0.73016 1.61854 1.47224
-0.66667 1.61854 1.41350
-0.60317 1.61854 1.36766
-0.53968 1.61854 1.33415
-0.47619 1.61854 1.31152
-0.41270 1.61854 1.30283
-0.34921 1.61854 1.30343
-0.28571 1.61854 1.31169
-0.22222 1.61854 1.32745
-0.15873 1.61854 1.34987
-0.09524 1.61854 1.37667
-0.03175 1.61854 1.40525
0.03175 1.61854 1.43639
0.09524 1.61854 1.47024
0.15873 1.61854 1.50356
0.22222 1.61854 1.53093
0.28571 1.61854 1.55392
0.34921 1.61854 1.57221
0.41270 1.61854 1.58230
0.47619 1.61854 1.58556
0.53968 1.61854 1.58239
0.60317 1.61854 1.57371
0.66667 1.61854 1.55702
0.73016 1.61854 1.53473
0.79365 1.61854 1.50808
0.85714 1.61854 1.47927
0.92063 1.61854 1.45473
0.98413 1.61854 1.43839
1.04762 1.61854 1.43712
1.11111 1.61854 1.43043
1.17460 1.61854 1.41945
1.23810 1.61854 1.44596
1.30159 1.61854 1.44596
1.36508 1.61854 1.43307
1.42857 1.61854 1.43307
1.49206 1.61854 1.46054
1.55556 1.61854 1.46054
1.61905 1.61854 1.45197
1.68254 1.61854 1.45197
1.74603 1.61854 1.44902
1.80952 1.61854 1.44902
1.87302 1.61854 1.48228
1.93651 1.61854 1.48228
2.00000 1.61854 1.48228

-2.00000 1.55507 1.72890
-1.93651 1.55507 1.72890
-1.87302 1.55507 1.85731
-1.80952 1.55507 1.85731
-1.74603 1.55507 1.89761
-1.68254 1.55507 1.89761
-1.61905 1.55507 1.95855
-1.55556 1.55507 1.95855
-1.49206 1.55507 1.99270
-1.42857 1.55507 1.99270
-1.36508 1.55507 1.96812
-1.30159 1.55507 1.96812
-1.23810 1.55507 1.96733
-1.17460 1.55507 1.92419
-1.11111 1.55507 1.87010
-1.04762 1.55507 1.81632
-0.98413 1.55507 1.74546
-0.92063 1.55507 1.67208
-0.85714 1.55507 1.59395
-0.79365 1.55507 1.52071
-0.73016 1.55507 1.45331
-0.66667 1.55507 1.39530
-0.60317 1.55507 1.34764
-0.53968 1.55507 1.31086
-0.47619 1.55507 1.28541
-0.41270 1.55507 1.27196
-0.34921 1.55507 1.26963
-0.28571 1.55507 1.27517
-0.22222 1.55507 1.28849
-0.15873 1.55507 1.30794
-0.09524 1.55507 1.33049
-0.03175 1.55507 1.35683
0.03175 1.55507 1.38733
0.09524 1.55507 1.41973
0.15873 1.55507 1.45056
0.22222 1.55507 1.47988
0.28571 1.55507 1.50366
0.34921 1.55507 1.52246
0.41270 1.55507 1.53631
0.47619 1.55507 1.54494
0.53968 1.55507 1.54616
0.60317 1.55507 1.54064
0.66667 1.55507 1.52944
0.73016 1.55507 1.51197
0.79365 1.55507 1.48960
0.85714 1.55507 1.46437
0.92063 1.55507 1.44215
0.98413 1.55507 1.42436
1.04762 1.55507 1.41477
1.11111 1.55507 1.41204
1.17460 1.55507 1.41945
1.23810 1.55507 1.44596
1.30159 1.55507 1.43307
1.36508 1.55507 1.43307
1.42857 1.55507 1.46054
1.49206 1.55507 1.46054
1.55556 1.55507 1.45197
1.61905 1.55507 1.45197
1.68254 1.55507 1.44902
1.74603 1.55507 1.44902
1.80952 1.55507 1.48228
1.87302 1.55507 1.48228
1.93651 1.55507 1.48228
2.00000 1.55507 1.48228

-2.00000 1.49160 1.72890
-1.93651 1.49160 1.72890
-1.87302 1.49160 1.72890
-1.80952 1.49160 1.85731
-1.74603 1.49160 1.85731
-1.68254 1.49160 1.89761
-1.61905 1.49160 1.89761
-1.55556 1.49160 1.95855
-1.49206 1.49160 1.95855
-1.42857 1.49160 1.99270
-1.36508 1.49160 1.99270
-1.30159 1.49160 1.96812
-1.23810 1.49160 1.97923
-1.17460 1.49160 1.99036
-1.11111 1.49160 1.90324
-1.04762 1.49160 1.81875
-0.98413 1.49160 1.74062
-0.92063 1.49160 1.66406
-0.85714 1.49160 1.58747
-0.79365 1.49160 1.51466
-0.73016 1.49160 1.44622
-0.66667 1.49160 1.38792
-0.60317 1.49160 1.33853
-0.53968 1.49160 1.29898
-0.47619 1.49160 1.27047
-0.41270 1.49160 1.25266
-0.34921 1.49160 1.24562
-0.28571 1.49160 1.24734
-0.22222 1.49160 1.25681
-0.15873 1.49160 1.27175
-0.09524 1.49160 1.29122
-0.03175 1.49160 1.31503
0.03175 1.49160 1.34313
0.09524 1.49160 1.37294
0.15873 1.49160 1.40220
0.22222 1.49160 1.43033
0.28571 1.49160 1.45387
0.34921 1.49160 1.47318
0.41270 1.49160 1.48893
0.47619 1.49160 1.49896
0.53968 1.49160 1.50327
0.60317 1.49160 1.50171
0.66667 1.49160 1.49415
0.73016 1.49160 1.48115
0.79365 1.49160 1.46335
0.85714 1.49160 1.44279
0.92063 1.49160 1.42284
0.98413 1.49160 1.40440
1.04762 1.49160 1.39722
1.11111 1.49160 1.39551
1.17460 1.49160 1.40133
1.23810 1.49160 1.42316
1.30159 1.49160 1.43307
1.36508 1.49160 1.46054
1.42857 1.49160 1.46054
1.49206 1.49160 1.45197
1.55556 1.49160 1.45197
1.61905 1.49160 1.44902
1.68254 1.49160 1.44902
1.74603 1.49160 1.48228
1.80952 1.49160 1.48228
1.87302 1.49160 1.48228
1.93651 1.49160 1.48228
2.00000 1.49160 1.48228

-2.00000 1.42813 1.72890
-1.93651 1.42813 1.72890
-1.87302 1.42813 1.72890
-1.80952 1.42813 1.72890
-1.74603 1.42813 1.85731
-1.68254 1.42813 1.85731
-1.61905 1.42813 1.89761
-1.55556 1.42813 1.89761
-1.49206 1.42813 1.95855
-1.42857 1.42813 1.95855
-1.36508 1.42813 1.99270
-1.30159 1.42813 1.99925
-1.23810 1.42813 1.98111
-1.17460 1.42813 1.95049
-1.11111 1.42813 1.88990
-1.04762 1.42813 1.81393
-0.98413 1.42813 1.73806
-0.92063 1.42813 1.66281
-0.85714 1.42813 1.58778
-0.79365 1.42813 1.51581
-0.73016 1.42813 1.44791
-0.66667 1.42813 1.38864
-0.60317 1.42813 1.33748
-0.53968 1.42813 1.29587
-0.47619 1.42813 1.26414
-0.41270 1.42813 1.24232
-0.34921 1.42813 1.23075
-0.28571 1.42813 1.22869
-0.22222 1.42813 1.23312
-0.15873 1.42813 1.24302
-0.09524 1.42813 1.25875
-0.03175 1.42813 1.27986
0.03175 1.42813 1.30414
0.09524 1.42813 1.33059
0.15873 1.42813 1.35696
0.22222 1.42813 1.38319
0.28571 1.42813 1.40593
0.34921 1.42813 1.42504
0.41270 1.42813 1.44098
0.47619 1.42813 1.45197
0.53968 1.42813 1.45830
0.60317 1.42813 1.45957
0.66667 1.42813 1.45466
0.73016 1.42813 1.44494
0.79365 1.42813 1.43114
0.85714 1.42813 1.41559
0.92063 1.42813 1.39982
0.98413 1.42813 1.38554
1.04762 1.42813 1.37831
1.11111 1.42813 1.37687
1.17460 1.42813 1.38178
1.23810 1.42813 1.39282
1.30159 1.42813 1.42716
1.36508 1.42813 1.46054
1.42857 1.42813 1.45197
1.49206 1.42813 1.45197
1.55556 1.42813 1.44902
1.61905 1.42813 1.44902
1.68254 1.42813 1.48228
1.74603 1.42813 1.48228
1.80952 1.42813 1.48228
1.87302 1.42813 1.48228
1.93651 1.42813 1.48228
2.00000 1.42813 1.48228

-2.00000 1.36466 1.72890
-1.93651 1.36466 1.72890
-1.87302 1.36466 1.72890
-1.80952 1.36466 1.72890
-1.74603 1.36466 1.72890
-1.68254 1.36466 1.85731
-1.61905 1.36466 1.85731
-1.55556 1.36466 1.89761
-1.49206 1.36466 1.89761
-1.42857 1.36466 1.95855
-1.36508 1.36466 2.00210
-1.30159 1.36466 2.00240
-1.23810 1.36466 1.97868
-1.17460 1.36466 1.93104
-1.11111 1.36466 1.87424
-1.04762 1.36466 1.80716
-0.98413 1.36466 1.73618
-0.92063 1.36466 1.66374
-0.85714 1.36466 1.59075
-0.79365 1.36466 1.52069
-0.73016 1.36466 1.45556
-0.66667 1.36466 1.39641
-0.60317 1.36466 1.34398
-0.53968 1.36466 1.30044
-0.47619 1.36466 1.26604
-0.41270 1.36466 1.24062
-0.34921 1.36466 1.22475
-0.28571 1.36466 1.21763
-0.22222 1.36466 1.21699
-0.15873 1.36466 1.22243
-0.09524 1.36466 1.23380
-0.03175 1.36466 1.25090
0.03175 1.36466 1.27118
0.09524 1.36466 1.29372
0.15873 1.36466 1.31674
0.22222 1.36466 1.33947
0.28571 1.36466 1.36100
0.34921 1.36466 1.37934
0.41270 1.36466 1.39417
0.47619 1.36466 1.40523
0.53968 1.36466 1.41289
0.60317 1.36466 1.41556
0.66667 1.36466 1.41324
0.73016 1.36466 1.40668
0.79365 1.36466 1.39623
0.85714 1.36466 1.38439
0.92063 1.36466 1.37234
0.98413 1.36466 1.36241
1.04762 1.36466 1.35615
1.11111 1.36466 1.35284
1.17460 1.36466 1.35692
1.23810 1.36466 1.37363
1.30159 1.36466 1.39555
1.36508 1.36466 1.43392
1.42857 1.36466 1.45197
1.49206 1.36466 1.44902
1.55556 1.36466 1.44902
1.61905 1.36466 1.48228
1.68254 1.36466 1.48228
1.74603 1.36466 1.48228
1.80952 1.36466 1.48228
1.87302 1.36466 1.48228
1.93651 1.36466 1.48228
2.00000 1.36466 1.47948

-2.00000 1.30118 1.72890
-1.93651 1.30118 1.72890
-1.87302 1.30118 1.72890
-1.80952 1.30118 1.72890
-1.74603 1.30118 1.72890
-1.68254 1.30118 1.72890
-1.61905 1.30118 1.85731
-1.55556 1.30118 1.85731
-1.49206 1.30118 1.89761
-1.42857 1.30118 1.95744
-1.36508 1.30118 1.98846
-1.30159 1.30118 1.98828
-1.23810 1.30118 1.96390
-1.17460 1.30118 1.92165
-1.11111 1.30118 1.86662
-1.04762 1.30118 1.80281
-0.98413 1.30118 1.73607
-0.92063 1.30118 1.66733
-0.85714 1.30118 1.59692
-0.79365 1.30118 1.53025
-0.73016 1.30118 1.46723
-0.66667 1.30118 1.40830
-0.60317 1.30118 1.35533
-0.53968 1.30118 1.30999
-0.47619 1.30118 1.27326
-0.41270 1.30118 1.24509
-0.34921 1.30118 1.22551
-0.28571 1.30118 1.21387
-0.22222 1.30118 1.20842
-0.15873 1.30118 1.20914
-0.09524 1.30118 1.21612
-0.03175 1.30118 1.22867
0.03175 1.30118 1.24448
0.09524 1.30118 1.26306
0.15873 1.30118 1.28247
0.22222 1.30118 1.30156
0.28571 1.30118 1.31981
0.34921 1.30118 1.33693
0.41270 1.30118 1.35056
0.47619 1.30118 1.36108
0.53968 1.30118 1.36904
0.60317 1.30118 1.37214
0.66667 1.30118 1.37166
0.73016 1.30118 1.36826
0.79365 1.30118 1.36107
0.85714 1.30118 1.35236
0.92063 1.30118 1.34375
0.98413 1.30118 1.33664
1.04762 1.30118 1.33216
1.11111 1.30118 1.33043
1.17460 1.30118 1.33667
1.23810 1.30118 1.35202
1.30159 1.30118 1.36713
1.36508 1.30118 1.39646
1.42857 1.30118 1.43447
1.49206 1.30118 1.44902
1.55556 1.30118 1.48228
1.61905 1.30118 1.48228
1.68254 1.30118 1.48228
1.74603 1.30118 1.48228
1.80952 1.30118 1.48228
1.87302 1.30118 1.47948
1.93651 1.30118 1.47948
2.00000 1.30118 1.47948

-2.00000 1.23771 1.59761
-1.93651 1.23771 1.59761
-1.87302 1.23771 1.72890
-1.80952 1.23771 1.72890
-1.74603 1.23771 1.72890
-1.68254 1.23771 1.72890
-1.61905 1.23771 1.72890
-1.55556 1.23771 1.85731
-1.49206 1.23771 1.91614
-1.42857 1.23771 1.94795
-1.36508 1.23771 1.97108
-1.30159 1.23771 1.97015
-1.23810 1.23771 1.94944
-1.17460 1.23771 1.91049
-1.11111 1.23771 1.86083
-1.04762 1.23771 1.80151
-0.98413 1.23771 1.73900
-0.92063 1.23771 1.67431
-0.85714 1.23771 1.60790
-0.79365 1.23771 1.54282
-0.73016 1.23771 1.48084
-0.66667 1.23771 1.42266
-0.60317 1.23771 1.36994
-0.53968 1.23771 1.32422
-0.47619 1.23771 1.28570
-0.41270 1.23771 1.25492
-0.34921 1.23771 1.23193
-0.28571 1.23771 1.21626
-0.22222 1.23771 1.20667
-0.15873 1.23771 1.20320
-0.09524 1.23771 1.20566
-0.03175 1.23771 1.21334
0.03175 1.23771 1.22434
0.09524 1.23771 1.23847
0.15873 1.23771 1.25375
0.22222 1.23771 1.26897
0.28571 1.23771 1.28430
0.34921 1.23771 1.29916
0.41270 1.23771 1.31128
0.47619 1.23771 1.32063
0.53968 1.23771 1.32771
0.60317 1.23771 1.33160
0.66667 1.23771 1.33229
0.73016 1.23771 1.33044
0.79365 1.23771 1.32629
0.85714 1.23771 1.32078
0.92063 1.23771 1.31526
0.98413 1.23771 1.31084
1.04762 1.23771 1.30752
1.11111 1.23771 1.30875
1.17460 1.23771 1.31588
1.23810 1.23771 1.32964
1.30159 1.23771 1.34540
1.36508 1.23771 1.37021
1.42857 1.23771 1.41023
1.49206 1.23771 1.44422
1.55556 1.23771 1.48228
1.61905 1.23771 1.48228
1.68254 1.23771 1.48228
1.74603 1.23771 1.46660
1.80952 1.23771 1.47948
1.87302 1.23771 1.47948
1.93651 1.23771 1.47948
2.00000 1.23771 1.47948

-2.00000 1.17424 1.59761
-1.93651 1.17424 1.59761
-1.87302 1.17424 1.59761
-1.80952 1.17424 1.59761
-1.74603 1.17424 1.72890
-1.68254 1.17424 1.72890
-1.61905 1.17424 1.72890
-1.55556 1.17424 1.82940
-1.49206 1.17424 1.91808
-1.42857 1.17424 1.93663
-1.36508 1.17424 1.94627
-1.30159 1.17424 1.94734
-1.23810 1.17424 1.93073
-1.17460 1.17424 1.89943
-1.11111 1.17424 1.85564
-1.04762 1.17424 1.80204
-0.98413 1.17424 1.74336
-0.92063 1.17424 1.68244
-0.85714 1.17424 1.61979
-0.79365 1.17424 1.55759
-0.73016 1.17424 1.49652
-0.66667 1.17424 1.43986
-0.60317 1.17424 1.38811
-0.53968 1.17424 1.34208
-0.47619 1.17424 1.30218
-0.41270 1.17424 1.26880
-0.34921 1.17424 1.24274
-0.28571 1.17424 1.22377
-0.22222 1.17424 1.21086
-0.15873 1.17424 1.20315
-0.09524 1.17424 1.20111
-0.03175 1.17424 1.20410
0.03175 1.17424 1.21048
0.09524 1.17424 1.21979
0.15873 1.17424 1.23037
0.22222 1.17424 1.24201
0.28571 1.17424 1.25430
0.34921 1.17424 1.26578
0.41270 1.17424 1.27597
0.47619 1.17424 1.28411
0.53968 1.17424 1.29010
0.60317 1.17424 1.29398
0.66667 1.17424 1.29532
0.73016 1.17424 1.29486
0.79365 1.17424 1.29323
0.85714 1.17424 1.29037
0.92063 1.17424 1.28738
0.98413 1.17424 1.28535
1.04762 1.17424 1.28451
1.11111 1.17424 1.28729
1.17460 1.17424 1.29445
1.23810 1.17424 1.30726
1.30159 1.17424 1.32208
1.36508 1.17424 1.34625
1.42857 1.17424 1.37940
1.49206 1.17424 1.41494
1.55556 1.17424 1.45535
1.61905 1.17424 1.46660
1.68254 1.17424 1.46660
1.74603 1.17424 1.47948
1.80952 1.17424 1.47948
1.87302 1.17424 1.47948
1.93651 1.17424 1.47948
2.00000 1.17424 1.47948

-2.00000 1.11077 1.43342
-1.93651 1.11077 1.59761
-1.87302 1.11077 1.59761
-1.80952 1.11077 1.59761
-1.74603 1.11077 1.59761
-1.68254 1.11077 1.59761
-1.61905 1.11077 1.70252
-1.55556 1.11077 1.79121
-1.49206 1.11077 1.86872
-1.42857 1.11077 1.90253
-1.36508 1.11077 1.92098
-1.30159 1.11077 1.92525
-1.23810 1.11077 1.91246
-1.17460 1.11077 1.88606
-1.11111 1.11077 1.84799
-1.04762 1.11077 1.80118
-0.98413 1.11077 1.74830
-0.92063 1.11077 1.69108
-0.85714 1.11077 1.63218
-0.79365 1.11077 1.57329
-0.73016 1.11077 1.51514
-0.66667 1.11077 1.46005
-0.60317 1.11077 1.40887
-0.53968 1.11077 1.36229
-0.47619 1.11077 1.32149
-0.41270 1.11077 1.28676
-0.34921 1.11077 1.25805
-0.28571 1.11077 1.23606
-0.22222 1.11077 1.21955
-0.15873 1.11077 1.20840
-0.09524 1.11077 1.20221
-0.03175 1.11077 1.20055
0.03175 1.11077 1.20237
0.09524 1.11077 1.20700
0.15873 1.11077 1.21353
0.22222 1.11077 1.22123
0.28571 1.11077 1.22996
0.34921 1.11077 1.23835
0.41270 1.11077 1.24596
0.47619 1.11077 1.25254
0.53968 1.11077 1.25741
0.60317 1.11077 1.26066
0.66667 1.11077 1.26234
0.73016 1.11077 1.26269
0.79365 1.11077 1.26225
0.85714 1.11077 1.26167
0.92063 1.11077 1.26112
0.98413 1.11077 1.26149
1.04762 1.11077 1.26339
1.11111 1.11077 1.26754
1.17460 1.11077 1.27505
1.23810 1.11077 1.28702
1.30159 1.11077 1.30308
1.36508 1.11077 1.32625
1.42857 1.11077 1.35602
1.49206 1.11077 1.38803
1.55556 1.11077 1.42635
1.61905 1.11077 1.46660
1.68254 1.11077 1.47948
1.74603 1.11077 1.47948
1.80952 1.11077 1.47948
1.87302 1.11077 1.47948
1.93651 1.11077 1.47948
2.00000 1.11077 1.47246

-2.00000 1.04729 1.43342
-1.93651 1.04729 1.43342
-1.87302 1.04729 1.43342
-1.80952 1.04729 1.59761
-1.74603 1.04729 1.59761
-1.68254 1.04729 1.59761
-1.61905 1.04729 1.67326
-1.55556 1.04729 1.75673
-1.49206 1.04729 1.82519
-1.42857 1.04729 1.86647
-1.36508 1.04729 1.89093
-1.30159 1.04729 1.90023
-1.23810 1.04729 1.89345
-1.17460 1.04729 1.87211
-1.11111 1.04729 1.84019
-1.04762 1.04729 1.79915
-0.98413 1.04729 1.75158
-0.92063 1.04729 1.69985
-0.85714 1.04729 1.64517
-0.79365 1.04729 1.58922
-0.73016 1.04729 1.53376
-0.66667 1.04729 1.48047
-0.60317 1.04729 1.43046
-0.53968 1.04729 1.38473
-0.47619 1.04729 1.34356
-0.41270 1.04729 1.30778
-0.34921 1.04729 1.27752
-0.28571 1.04729 1.25257
-0.22222 1.04729 1.23242
-0.15873 1.04729 1.21762
-0.09524 1.04729 1.20765
-0.03175 1.04729 1.20180
0.03175 1.04729 1.19951
0.09524 1.04729 1.19988
0.15873 1.04729 1.20237
0.22222 1.04729 1.20642
0.28571 1.04729 1.21138
0.34921 1.04729 1.21687
0.41270 1.04729 1.22185
0.47619 1.04729 1.22633
0.53968 1.04729 1.23003
0.60317 1.04729 1.23247
0.66667 1.04729 1.23406
0.73016 1.04729 1.23481
0.79365 1.04729 1.23531
0.85714 1.04729 1.23594
0.92063 1.04729 1.23684
0.98413 1.04729 1.23917
1.04762 1.04729 1.24296
1.11111 1.04729 1.24902
1.17460 1.04729 1.25831
1.23810 1.04729 1.27117
1.30159 1.04729 1.28945
1.36508 1.04729 1.31260
1.42857 1.04729 1.33953
1.49206 1.04729 1.37095
1.55556 1.04729 1.40842
1.61905 1.04729 1.44806
1.68254 1.04729 1.47948
1.74603 1.04729 1.47948
1.80952 1.04729 1.47948
1.87302 1.04729 1.47246
1.93651 1.04729 1.47246
2.00000 1.04729 1.47246

-2.00000 0.98382 1.43342
-1.93651 0.98382 1.43342
-1.87302 0.98382 1.43342
-1.80952 0.98382 1.43342
-1.74603 0.98382 1.43342
-1.68254 0.98382 1.55167
-1.61905 0.98382 1.61808
-1.55556 0.98382 1.70432
-1.49206 0.98382 1.77773
-1.42857 0.98382 1.82750
-1.36508 0.98382 1.85925
-1.30159 0.98382 1.87427
-1.23810 0.98382 1.87354
-1.17460 0.98382 1.85834
-1.11111 0.98382 1.83227
-1.04762 0.98382 1.79684
-0.98413 0.98382 1.75449
-0.92063 0.98382 1.70760
-0.85714 0.98382 1.65709
-0.79365 0.98382 1.60512
-0.73016 0.98382 1.55258
-0.66667 0.98382 1.50129
-0.60317 0.98382 1.45285
-0.53968 0.98382 1.40814
-0.47619 0.98382 1.36731
-0.41270 0.98382 1.33051
-0.34921 0.98382 1.29872
-0.28571 0.98382 1.27159
-0.22222 0.98382 1.24902
-0.15873 0.98382 1.23092
-0.09524 0.98382 1.21727
-0.03175 0.98382 1.20769
0.03175 0.98382 1.20165
0.09524 0.98382 1.19816
0.15873 0.98382 1.19693
0.22222 0.98382 1.19733
0.28571 0.98382 1.19882
0.34921 0.98382 1.20106
0.41270 0.98382 1.20356
0.47619 0.98382 1.20591
0.53968 0.98382 1.20793
0.60317 0.98382 1.20952
0.66667 0.98382 1.21054
0.73016 0.98382 1.21155
0.79365 0.98382 1.21270
0.85714 0.98382 1.21398
0.92063 0.98382 1.21613
0.98413 0.98382 1.21979
1.04762 0.98382 1.22505
1.11111 0.98382 1.23277
1.17460 0.98382 1.24335
1.23810 0.98382 1.25786
1.30159 0.98382 1.27660
1.36508 0.98382 1.29951
1.42857 0.98382 1.32514
1.49206 0.98382 1.35427
1.55556 0.98382 1.38736
1.61905 0.98382 1.42337
1.68254 0.98382 1.45525
1.74603 0.98382 1.47246
1.80952 0.98382 1.47246
1.87302 0.98382 1.47246
1.93651 0.98382 1.47246
2.00000 0.98382 1.47246

-2.00000 0.92035 1.28654
-1.93651 0.92035 1.28654
-1.87302 0.92035 1.43342
-1.80952 0.92035 1.43342
-1.74603 0.92035 1.43342
-1.68254 0.92035 1.49975
-1.61905 0.92035 1.56994
-1.55556 0.92035 1.65842
-1.49206 0.92035 1.73452
-1.42857 0.92035 1.78991
-1.36508 0.92035 1.82764
-1.30159 0.92035 1.84825
-1.23810 0.92035 1.85350
-1.17460 0.92035 1.84457
-1.11111 0.92035 1.82332
-1.04762 0.92035 1.79361
-0.98413 0.92035 1.75715
-0.92063 0.92035 1.71476
-0.85714 0.92035 1.66795
-0.79365 0.92035 1.61984
-0.73016 0.92035 1.57092
-0.66667 0.92035 1.52268
-0.60317 0.92035 1.47628
-0.53968 0.92035 1.43261
-0.47619 0.92035 1.39219
-0.41270 0.92035 1.35483
-0.34921 0.92035 1.32175
-0.28571 0.92035 1.29284
-0.22222 0.92035 1.26825
-0.15873 0.92035 1.24778
-0.09524 0.92035 1.23100
-0.03175 0.92035 1.21801
0.03175 0.92035 1.20843
0.09524 0.92035 1.20128
0.15873 0.92035 1.19644
0.22222 0.92035 1.19355
0.28571 0.92035 1.19179
0.34921 0.92035 1.19100
0.41270 0.92035 1.19086
0.47619 0.92035 1.19116
0.53968 0.92035 1.19158
0.60317 0.92035 1.19203
0.66667 0.92035 1.19235
0.73016 0.92035 1.19304
0.79365 0.92035 1.19447
0.85714 0.92035 1.19630
0.92063 0.92035 1.19923
0.98413 0.92035 1.20373
1.04762 0.92035 1.21057
1.11111 0.92035 1.21976
1.17460 0.92035 1.23173
1.23810 0.92035 1.24766
1.30159 0.92035 1.26655
1.36508 0.92035 1.28822
1.42857 0.92035 1.31288
1.49206 0.92035 1.34028
1.55556 0.92035 1.37149
1.61905 0.92035 1.40989
1.68254 0.92035 1.45744
1.74603 0.92035 1.47246
1.80952 0.92035 1.47246
1.87302 0.92035 1.47246
1.93651 0.92035 1.47905
2.00000 0.92035 1.47905

-2.00000 0.85688 1.28654
-1.93651 0.85688 1.28654
-1.87302 0.85688 1.28654
-1.80952 0.85688 1.28654
-1.74603 0.85688 1.38916
-1.68254 0.85688 1.45680
-1.61905 0.85688 1.53576
-1.55556 0.85688 1.62235
-1.49206 0.85688 1.69738
-1.42857 0.85688 1.75560
-1.36508 0.85688 1.79770
-1.30159 0.85688 1.82315
-1.23810 0.85688 1.83332
-1.17460 0.85688 1.82939
-1.11111 0.85688 1.81411
-1.04762 0.85688 1.78964
-0.98413 0.85688 1.75806
-0.92063 0.85688 1.72041
-0.85714 0.85688 1.67856
-0.79365 0.85688 1.63454
-0.73016 0.85688 1.58901
-0.66667 0.85688 1.54335
-0.60317 0.85688 1.49921
-0.53968 0.85688 1.45693
-0.47619 0.85688 1.41717
-0.41270 0.85688 1.38007
-0.34921 0.85688 1.34614
-0.28571 0.85688 1.31602
-0.22222 0.85688 1.28953
-0.15873 0.85688 1.26699
-0.09524 0.85688 1.24781
-0.03175 0.85688 1.23181
0.03175 0.85688 1.21914
0.09524 0.85688 1.20903
0.15873 0.85688 1.20077
0.22222 0.85688 1.19445
0.28571 0.85688 1.18983
0.34921 0.85688 1.18629
0.41270 0.85688 1.18369
0.47619 0.85688 1.18183
0.53968 0.85688 1.18050
0.60317 0.85688 1.17973
0.66667 0.85688 1.17935
0.73016 0.85688 1.17960
0.79365 0.85688 1.18088
0.85714 0.85688 1.18299
0.92063 0.85688 1.18642
0.98413 0.85688 1.19177
1.04762 0.85688 1.19955
1.11111 0.85688 1.20992
1.17460 0.85688 1.22329
1.23810 0.85688 1.23969
1.30159 0.85688 1.25888
1.36508 0.85688 1.28091
1.42857 0.85688 1.30499
1.49206 0.85688 1.33088
1.55556 0.85688 1.35980
1.61905 0.85688 1.39349
1.68254 0.85688 1.43300
1.74603 0.85688 1.46279
1.80952 0.85688 1.47905
1.87302 0.85688 1.47905
1.93651 0.85688 1.47905
2.00000 0.85688 1.47905

-2.00000 0.79340 1.19561
-1.93651 0.79340 1.28654
-1.87302 0.79340 1.28654
-1.80952 0.79340 1.28654
-1.74603 0.79340 1.33411
-1.68254 0.79340 1.41502
-1.61905 0.79340 1.50291
-1.55556 0.79340 1.58954
-1.49206 0.79340 1.66435
-1.42857 0.79340 1.72513
-1.36508 0.79340 1.77018
-1.30159 0.79340 1.79940
-1.23810 0.79340 1.81356
-1.17460 0.79340 1.81492
-1.11111 0.79340 1.80494
-1.04762 0.79340 1.78569
-0.98413 0.79340 1.75841
-0.92063 0.79340 1.72575
-0.85714 0.79340 1.68856
-0.79365 0.79340 1.64835
-0.73016 0.79340 1.60653
-0.66667 0.79340 1.56399
-0.60317 0.79340 1.52209
-0.53968 0.79340 1.48138
-0.47619 0.79340 1.44236
-0.41270 0.79340 1.40563
-0.34921 0.79340 1.37171
-0.28571 0.79340 1.34071
-0.22222 0.79340 1.31304
-0.15873 0.79340 1.28848
-0.09524 0.79340 1.26710
-0.03175 0.79340 1.24883
0.03175 0.79340 1.23339
0.09524 0.79340 1.22040
0.15873 0.79340 1.20934
0.22222 0.79340 1.20009
0.28571 0.79340 1.19265
0.34921 0.79340 1.18657
0.41270 0.79340 1.18160
0.47619 0.79340 1.17768
0.53968 0.79340 1.17465
0.60317 0.79340 1.17248
0.66667 0.79340 1.17120
0.73016 0.79340 1.17089
0.79365 0.79340 1.17165
0.85714 0.79340 1.17393
0.92063 0.79340 1.17789
0.98413 0.79340 1.18396
1.04762 0.79340 1.19259
1.11111 0.79340 1.20390
1.17460 0.79340 1.21843
1.23810 0.79340 1.23554
1.30159 0.79340 1.25488
1.36508 0.79340 1.27736
1.42857 0.79340 1.30163
1.49206 0.79340 1.32714
1.55556 0.79340 1.35336
1.61905 0.79340 1.38270
1.68254 0.79340 1.41273
1.74603 0.79340 1.44753
1.80952 0.79340 1.47905
1.87302 0.79340 1.47905
1.93651 0.79340 1.47905
2.00000 0.79340 1.47805

-2.00000 0.72993 1.19561
-1.93651 0.72993 1.19561
-1.87302 0.72993 1.19561
-1.80952 0.72993 1.25275
-1.74603 0.72993 1.30432
-1.68254 0.72993 1.38206
-1.61905 0.72993 1.47168
-1.55556 0.72993 1.55923
-1.49206 0.72993 1.63472
-1.42857 0.72993 1.69716
-1.36508 0.72993 1.74465
-1.30159 0.72993 1.77713
-1.23810 0.72993 1.79557
-1.17460 0.72993 1.80128
-1.11111 0.72993 1.79570
-1.04762 0.72993 1.78135
-0.98413 0.72993 1.75926
-0.92063 0.72993 1.73127
-0.85714 0.72993 1.69844
-0.79365 0.72993 1.66220
-0.73016 0.72993 1.62368
-0.66667 0.72993 1.58401
-0.60317 0.72993 1.54451
-0.53968 0.72993 1.50566
-0.47619 0.72993 1.46804
-0.41270 0.72993 1.43179
-0.34921 0.72993 1.39805
-0.28571 0.72993 1.36677
-0.22222 0.72993 1.33824
-0.15873 0.72993 1.31238
-0.09524 0.72993 1.28893
-0.03175 0.72993 1.26844
0.03175 0.72993 1.25056
0.09524 0.72993 1.23507
0.15873 0.72993 1.22165
0.22222 0.72993 1.21003
0.28571 0.72993 1.20006
0.34921 0.72993 1.19159
0.41270 0.72993 1.18441
0.47619 0.72993 1.17839
0.53968 0.72993 1.17362
0.60317 0.72993 1.17007
0.66667 0.72993 1.16779
0.73016 0.72993 1.16683
0.79365 0.72993 1.16715
0.85714 0.72993 1.16933
0.92063 0.72993 1.17350
0.98413 0.72993 1.18012
1.04762 0.72993 1.18953
1.11111 0.72993 1.20165
1.17460 0.72993 1.21686
1.23810 0.72993 1.23495
1.30159 0.72993 1.25498
1.36508 0.72993 1.27769
1.42857 0.72993 1.30254
1.49206 0.72993 1.32872
1.55556 0.72993 1.35566
1.61905 0.72993 1.38293
1.68254 0.72993 1.40923
1.74603 0.72993 1.44076
1.80952 0.72993 1.46992
1.87302 0.72993 1.47805
1.93651 0.72993 1.47805
2.00000 0.72993 1.47805

-2.00000 0.66646 1.19561
-1.93651 0.66646 1.19561
-1.87302 0.66646 1.19561
-1.80952 0.66646 1.23437
-1.74603 0.66646 1.28647
-1.68254 0.66646 1.35906
-1.61905 0.66646 1.44716
-1.55556 0.66646 1.53301
-1.49206 0.66646 1.60841
-1.42857 0.66646 1.67255
-1.36508 0.66646 1.72222
-1.30159 0.66646 1.75739
-1.23810 0.66646 1.77902
-1.17460 0.66646 1.78898
-1.11111 0.66646 1.78831
-1.04762 0.66646 1.77834
-0.98413 0.66646 1.76068
-0.92063 0.66646 1.73669
-0.85714 0.66646 1.70815
-0.79365 0.66646 1.67577
-0.73016 0.66646 1.64074
-0.66667 0.66646 1.60413
-0.60317 0.66646 1.56689
-0.53968 0.66646 1.52997
-0.47619 0.66646 1.49368
-0.41270 0.66646 1.45854
-0.34921 0.66646 1.42524
-0.28571 0.66646 1.39370
-0.22222 0.66646 1.36448
-0.15873 0.66646 1.33755
-0.09524 0.66646 1.31292
-0.03175 0.66646 1.29063
0.03175 0.66646 1.27060
0.09524 0.66646 1.25295
0.15873 0.66646 1.23734
0.22222 0.66646 1.22348
0.28571 0.66646 1.21128
0.34921 0.66646 1.20064
0.41270 0.66646 1.19134
0.47619 0.66646 1.18350
0.53968 0.66646 1.17715
0.60317 0.66646 1.17224
0.66667 0.66646 1.16889
0.73016 0.66646 1.16715
0.79365 0.66646 1.16710
0.85714 0.66646 1.16896
0.92063 0.66646 1.17327
0.98413 0.66646 1.18024
1.04762 0.66646 1.19022
1.11111 0.66646 1.20329
1.17460 0.66646 1.21921
1.23810 0.66646 1.23788
1.30159 0.66646 1.25916
1.36508 0.66646 1.28269
1.42857 0.66646 1.30789
1.49206 0.66646 1.33460
1.55556 0.66646 1.36186
1.61905 0.66646 1.38916
1.68254 0.66646 1.41723
1.74603 0.66646 1.44530
1.80952 0.66646 1.47260
1.87302 0.66646 1.47805
1.93651 0.66646 1.47805
2.00000 0.66646 1.47805

-2.00000 0.60299 1.16550
-1.93651 0.60299 1.16550
-1.87302 0.60299 1.16550
-1.80952 0.60299 1.20044
-1.74603 0.60299 1.26781
-1.68254 0.60299 1.34392
-1.61905 0.60299 1.43011
-1.55556 0.60299 1.51322
-1.49206 0.60299 1.58769
-1.42857 0.60299 1.65195
-1.36508 0.60299 1.70282
-1.30159 0.60299 1.74039
-1.23810 0.60299 1.76540
-1.17460 0.60299 1.77895
-1.11111 0.60299 1.78234
-1.04762 0.60299 1.77672
-0.98413 0.60299 1.76303
-0.92063 0.60299 1.74281
-0.85714 0.60299 1.71805
-0.79365 0.60299 1.68924
-0.73016 0.60299 1.65761
-0.66667 0.60299 1.62413
-0.60317 0.60299 1.58934
-0.53968 0.60299 1.55423
-0.47619 0.60299 1.51930
-0.41270 0.60299 1.48528
-0.34921 0.60299 1.45262
-0.28571 0.60299 1.42143
-0.22222 0.60299 1.39183
-0.15873 0.60299 1.36405
-0.09524 0.60299 1.33843
-0.03175 0.60299 1.31486
0.03175 0.60299 1.29337
0.09524 0.60299 1.27395
0.15873 0.60299 1.25634
0.22222 0.60299 1.24020
0.28571 0.60299 1.22596
0.34921 0.60299 1.21350
0.41270 0.60299 1.20237
0.47619 0.60299 1.19266
0.53968 0.60299 1.18472
0.60317 0.60299 1.17853
0.66667 0.60299 1.17410
0.73016 0.60299 1.17150
0.79365 0.60299 1.17092
0.85714 0.60299 1.17259
0.92063 0.60299 1.17693
0.98413 0.60299 1.18416
1.04762 0.60299 1.19463
1.11111 0.60299 1.20815
1.17460 0.60299 1.22493
1.23810 0.60299 1.24431
1.30159 0.60299 1.26660
1.36508 0.60299 1.29155
1.42857 0.60299 1.31784
1.49206 0.60299 1.34489
1.55556 0.60299 1.37311
1.61905 0.60299 1.40175
1.68254 0.60299 1.43208
1.74603 0.60299 1.45445
1.80952 0.60299 1.46871
1.87302 0.60299 1.48909
1.93651 0.60299 1.48909
2.00000 0.60299 1.48909

-2.00000 0.53951 1.14480
-1.93651 0.53951 1.14480
-1.87302 0.53951 1.16254
-1.80952 0.53951 1.19167
-1.74603 0.53951 1.25873
-1.68254 0.53951 1.33736
-1.61905 0.53951 1.41835
-1.55556 0.53951 1.49888
-1.49206 0.53951 1.57299
-1.42857 0.53951 1.63640
-1.36508 0.53951 1.68780
-1.30159 0.53951 1.72731
-1.23810 0.53951 1.75484
-1.17460 0.53951 1.77126
-1.11111 0.53951 1.77773
-1.04762 0.53951 1.77570
-0.98413 0.53951 1.76593
-0.92063 0.53951 1.74975
-0.85714 0.53951 1.72855
-0.79365 0.53951 1.70293
-0.73016 0.53951 1.67444
-0.66667 0.53951 1.64377
-0.60317 0.53951 1.61128
-0.53968 0.53951 1.57813
-0.47619 0.53951 1.54503
-0.41270 0.53951 1.51227
-0.34921 0.53951 1.48017
-0.28571 0.53951 1.44933
-0.22222 0.53951 1.41977
-0.15873 0.53951 1.39180
-0.09524 0.53951 1.36552
-0.03175 0.53951 1.34098
0.03175 0.53951 1.31807
0.09524 0.53951 1.29709
0.15873 0.53951 1.27775
0.22222 0.53951 1.25999
0.28571 0.53951 1.24388
0.34921 0.53951 1.22948
0.41270 0.53951 1.21673
0.47619 0.53951 1.20557
0.53968 0.53951 1.19615
0.60317 0.53951 1.18857
0.66667 0.53951 1.18299
0.73016 0.53951 1.17954
0.79365 0.53951 1.17837
0.85714 0.53951 1.17976
0.92063 0.53951 1.18402
0.98413 0.53951 1.19152
1.04762 0.53951 1.20233
1.11111 0.53951 1.21652
1.17460 0.53951 1.23391
1.23810 0.53951 1.25440
1.30159 0.53951 1.27773
1.36508 0.53951 1.30372
1.42857 0.53951 1.33175
1.49206 0.53951 1.36044
1.55556 0.53951 1.39044
1.61905 0.53951 1.41900
1.68254 0.53951 1.44329
1.74603 0.53951 1.46437
1.80952 0.53951 1.48325
1.87302 0.53951 1.49929
1.93651 0.53951 1.53244
2.00000 0.53951 1.53244

-2.00000 0.47604 1.14480
-1.93651 0.47604 1.14480
-1.87302 0.47604 1.17352
-1.80952 0.47604 1.20325
-1.74603 0.47604 1.25716
-1.68254 0.47604 1.33080
-1.61905 0.47604 1.40888
-1.55556 0.47604 1.48812
-1.49206 0.47604 1.56210
-1.42857 0.47604 1.62521
-1.36508 0.47604 1.67696
-1.30159 0.47604 1.71775
-1.23810 0.47604 1.74708
-1.17460 0.47604 1.76608
-1.11111 0.47604 1.77541
-1.04762 0.47604 1.77648
-0.98413 0.47604 1.77027
-0.92063 0.47604 1.75763
-0.85714 0.47604 1.73969
-0.79365 0.47604 1.71735
-0.73016 0.47604 1.69153
-0.66667 0.47604 1.66336
-0.60317 0.47604 1.63342
-0.53968 0.47604 1.60219
-0.47619 0.47604 1.57066
-0.41270 0.47604 1.53927
-0.34921 0.47604 1.50803
-0.28571 0.47604 1.47768
-0.22222 0.47604 1.44832
-0.15873 0.47604 1.42032
-0.09524 0.47604 1.39364
-0.03175 0.47604 1.36830
0.03175 0.47604 1.34450
0.09524 0.47604 1.32230
0.15873 0.47604 1.30146
0.22222 0.47604 1.28209
0.28571 0.47604 1.26444
0.34921 0.47604 1.24837
0.41270 0.47604 1.23410
0.47619 0.47604 1.22151
0.53968 0.47604 1.21066
0.60317 0.47604 1.20186
0.66667 0.47604 1.19528
0.73016 0.47604 1.19102
0.79365 0.47604 1.18921
0.85714 0.47604 1.19026
0.92063 0.47604 1.19445
0.98413 0.47604 1.20221
1.04762 0.47604 1.21326
1.11111 0.47604 1.22789
1.17460 0.47604 1.24601
1.23810 0.47604 1.26757
1.30159 0.47604 1.29211
1.36508 0.47604 1.31966
1.42857 0.47604 1.34957
1.49206 0.47604 1.38049
1.55556 0.47604 1.41102
1.61905 0.47604 1.44005
1.68254 0.47604 1.46400
1.74603 0.47604 1.48433
1.80952 0.47604 1.50656
1.87302 0.47604 1.52373
1.93651 0.47604 1.53244
2.00000 0.47604 1.53244

-2.00000 0.41257 1.16309
-1.93651 0.41257 1.16309
-1.87302 0.41257 1.17879
-1.80952 0.41257 1.20814
-1.74603 0.41257 1.25836
-1.68254 0.41257 1.32655
-1.61905 0.41257 1.40474
-1.55556 0.41257 1.48296
-1.49206 0.41257 1.55523
-1.42857 0.41257 1.61787
-1.36508 0.41257 1.66979
-1.30159 0.41257 1.71142
-1.23810 0.41257 1.74241
-1.17460 0.41257 1.76363
-1.11111 0.41257 1.77564
-1.04762 0.41257 1.77949
-0.98413 0.41257 1.77628
-0.92063 0.41257 1.76672
-0.85714 0.41257 1.75153
-0.79365 0.41257 1.73211
-0.73016 0.41257 1.70907
-0.66667 0.41257 1.68328
-0.60317 0.41257 1.65565
-0.53968 0.41257 1.62661
-0.47619 0.41257 1.59667
-0.41270 0.41257 1.56655
-0.34921 0.41257 1.53644
-0.28571 0.41257 1.50672
-0.22222 0.41257 1.47778
-0.15873 0.41257 1.44972
-0.09524 0.41257 1.42270
-0.03175 0.41257 1.39670
0.03175 0.41257 1.37211
0.09524 0.41257 1.34884
0.15873 0.41257 1.32684
0.22222 0.41257 1.30633
0.28571 0.41257 1.28737
0.34921 0.41257 1.26993
0.41270 0.41257 1.25413
0.47619 0.41257 1.24021
0.53968 0.41257 1.22817
0.60317 0.41257 1.21815
0.66667 0.41257 1.21056
0.73016 0.41257 1.20544
0.79365 0.41257 1.20311
0.85714 0.41257 1.20381
0.92063 0.41257 1.20789
0.98413 0.41257 1.21555
1.04762 0.41257 1.22679
1.11111 0.41257 1.24189
1.17460 0.41257 1.26085
1.23810 0.41257 1.28339
1.30159 0.41257 1.30938
1.36508 0.41257 1.33882
1.42857 0.41257 1.37025
1.49206 0.41257 1.40273
1.55556 0.41257 1.43468
1.61905 0.41257 1.46502
1.68254 0.41257 1.49047
1.74603 0.41257 1.51071
1.80952 0.41257 1.52811
1.87302 0.41257 1.53829
1.93651 0.41257 1.54468
2.00000 0.41257 1.54468

-2.00000 0.34910 1.18296
-1.93651 0.34910 1.18296
-1.87302 0.34910 1.19509
-1.80952 0.34910 1.21048
-1.74603 0.34910 1.26330
-1.68254 0.34910 1.33030
-1.61905 0.34910 1.40777
-1.55556 0.34910 1.48375
-1.49206 0.34910 1.55411
-1.42857 0.34910 1.61565
-1.36508 0.34910 1.66735
-1.30159 0.34910 1.70954
-1.23810 0.34910 1.74155
-1.17460 0.34910 1.76438
-1.11111 0.34910 1.77850
-1.04762 0.34910 1.78470
-0.98413 0.34910 1.78383
-0.92063 0.34910 1.77677
-0.85714 0.34910 1.76435
-0.79365 0.34910 1.74745
-0.73016 0.34910 1.72702
-0.66667 0.34910 1.70375
-0.60317 0.34910 1.67811
-0.53968 0.34910 1.65098
-0.47619 0.34910 1.62281
-0.41270 0.34910 1.59391
-0.34921 0.34910 1.56485
-0.28571 0.34910 1.53591
-0.22222 0.34910 1.50749
-0.15873 0.34910 1.47969
-0.09524 0.34910 1.45244
-0.03175 0.34910 1.42615
0.03175 0.34910 1.40091
0.09524 0.34910 1.37662
0.15873 0.34910 1.35374
0.22222 0.34910 1.33219
0.28571 0.34910 1.31209
0.34921 0.34910 1.29351
0.41270 0.34910 1.27658
0.47619 0.34910 1.26143
0.53968 0.34910 1.24816
0.60317 0.34910 1.23714
0.66667 0.34910 1.22849
0.73016 0.34910 1.22247
0.79365 0.34910 1.21946
0.85714 0.34910 1.21966
0.92063 0.34910 1.22349
0.98413 0.34910 1.23113
1.04762 0.34910 1.24255
1.11111 0.34910 1.25815
1.17460 0.34910 1.27791
1.23810 0.34910 1.30158
1.30159 0.34910 1.32900
1.36508 0.34910 1.35975
1.42857 0.34910 1.39314
1.49206 0.34910 1.42752
1.55556 0.34910 1.46154
1.61905 0.34910 1.49389
1.68254 0.34910 1.52217
1.74603 0.34910 1.54636
1.80952 0.34910 1.56611
1.87302 0.34910 1.57628
1.93651 0.34910 1.57770
2.00000 0.34910 1.57770

-2.00000 0.28563 1.21288
-1.93651 0.28563 1.21288
-1.87302 0.28563 1.19989
-1.80952 0.28563 1.22828
-1.74603 0.28563 1.27804
-1.68254 0.28563 1.34137
-1.61905 0.28563 1.41653
-1.55556 0.28563 1.48972
-1.49206 0.28563 1.55860
-1.42857 0.28563 1.61866
-1.36508 0.28563 1.66953
-1.30159 0.28563 1.71151
-1.23810 0.28563 1.74421
-1.17460 0.28563 1.76822
-1.11111 0.28563 1.78398
-1.04762 0.28563 1.79197
-0.98413 0.28563 1.79292
-0.92063 0.28563 1.78810
-0.85714 0.28563 1.77818
-0.79365 0.28563 1.76376
-0.73016 0.28563 1.74548
-0.66667 0.28563 1.72433
-0.60317 0.28563 1.70084
-0.53968 0.28563 1.67535
-0.47619 0.28563 1.64879
-0.41270 0.28563 1.62139
-0.34921 0.28563 1.59345
-0.28571 0.28563 1.56548
-0.22222 0.28563 1.53755
-0.15873 0.28563 1.51000
-0.09524 0.28563 1.48279
-0.03175 0.28563 1.45620
0.03175 0.28563 1.43056
0.09524 0.28563 1.40574
0.15873 0.28563 1.38210
0.22222 0.28563 1.35970
0.28571 0.28563 1.33856
0.34921 0.28563 1.31892
0.41270 0.28563 1.30077
0.47619 0.28563 1.28448
0.53968 0.28563 1.27017
0.60317 0.28563 1.25801
0.66667 0.28563 1.24836
0.73016 0.28563 1.24154
0.79365 0.28563 1.23787
0.85714 0.28563 1.23747
0.92063 0.28563 1.24097
0.98413 0.28563 1.24844
1.04762 0.28563 1.26003
1.11111 0.28563 1.27604
1.17460 0.28563 1.29643
1.23810 0.28563 1.32122
1.30159 0.28563 1.34977
1.36508 0.28563 1.38199
1.42857 0.28563 1.41755
1.49206 0.28563 1.45432
1.55556 0.28563 1.49171
1.61905 0.28563 1.52670
1.68254 0.28563 1.55866
1.74603 0.28563 1.58706
1.80952 0.28563 1.60878
1.87302 0.28563 1.62225
1.93651 0.28563 1.61329
2.00000 0.28563 1.61329

-2.00000 0.22215 1.24841
-1.93651 0.22215 1.24841
-1.87302 0.22215 1.23485
-1.80952 0.22215 1.25696
-1.74603 0.22215 1.30152
-1.68254 0.22215 1.36116
-1.61905 0.22215 1.43243
-1.55556 0.22215 1.50240
-1.49206 0.22215 1.56854
-1.42857 0.22215 1.62666
-1.36508 0.22215 1.67626
-1.30159 0.22215 1.71771
-1.23810 0.22215 1.75046
-1.17460 0.22215 1.77499
-1.11111 0.22215 1.79177
-1.04762 0.22215 1.80112
-0.98413 0.22215 1.80380
-0.92063 0.22215 1.80086
-0.85714 0.22215 1.79288
-0.79365 0.22215 1.78056
-0.73016 0.22215 1.76444
-0.66667 0.22215 1.74510
-0.60317 0.22215 1.72348
-0.53968 0.22215 1.69993
-0.47619 0.22215 1.67485
-0.41270 0.22215 1.64883
-0.34921 0.22215 1.62214
-0.28571 0.22215 1.59497
-0.22222 0.22215 1.56761
-0.15873 0.22215 1.54043
-0.09524 0.22215 1.51349
-0.03175 0.22215 1.48692
0.03175 0.22215 1.46105
0.09524 0.22215 1.43579
0.15873 0.22215 1.41147
0.22222 0.22215 1.38825
0.28571 0.22215 1.36621
0.34921 0.22215 1.34559
0.41270 0.22215 1.32650
0.47619 0.22215 1.30905
0.53968 0.22215 1.29366
0.60317 0.22215 1.28056
0.66667 0.22215 1.26993
0.73016 0.22215 1.26232
0.79365 0.22215 1.25793
0.85714 0.22215 1.25697
0.92063 0.22215 1.25995
0.98413 0.22215 1.26714
1.04762 0.22215 1.27877
1.11111 0.22215 1.29498
1.17460 0.22215 1.31594
1.23810 0.22215 1.34157
1.30159 0.22215 1.37130
1.36508 0.22215 1.40511
1.42857 0.22215 1.44261
1.49206 0.22215 1.48196
1.55556 0.22215 1.52270
1.61905 0.22215 1.56088
1.68254 0.22215 1.59624
1.74603 0.22215 1.62760
1.80952 0.22215 1.65013
1.87302 0.22215 1.66144
1.93651 0.22215 1.64509
2.00000 0.22215 1.64509

-2.00000 0.15868 1.32636
-1.93651 0.15868 1.28751
-1.87302 0.15868 1.28288
-1.80952 0.15868 1.29339
-1.74603 0.15868 1.33448
-1.68254 0.15868 1.38973
-1.61905 0.15868 1.45497
-1.55556 0.15868 1.52112
-1.49206 0.15868 1.58371
-1.42857 0.15868 1.63913
-1.36508 0.15868 1.68703
-1.30159 0.15868 1.72767
-1.23810 0.15868 1.75993
-1.17460 0.15868 1.78457
-1.11111 0.15868 1.80190
-1.04762 0.15868 1.81237
-0.98413 0.15868 1.81655
-0.92063 0.15868 1.81513
-0.85714 0.15868 1.80861
-0.79365 0.15868 1.79800
-0.73016 0.15868 1.78384
-0.66667 0.15868 1.76645
-0.60317 0.15868 1.74643
-0.53968 0.15868 1.72454
-0.47619 0.15868 1.70104
-0.41270 0.15868 1.67622
-0.34921 0.15868 1.65065
-0.28571 0.15868 1.62442
-0.22222 0.15868 1.59786
-0.15873 0.15868 1.57099
-0.09524 0.15868 1.54435
-0.03175 0.15868 1.51791
0.03175 0.15868 1.49194
0.09524 0.15868 1.46654
0.15873 0.15868 1.44180
0.22222 0.15868 1.41787
0.28571 0.15868 1.39501
0.34921 0.15868 1.37342
0.41270 0.15868 1.35339
0.47619 0.15868 1.33508
0.53968 0.15868 1.31859
0.60317 0.15868 1.30443
0.66667 0.15868 1.29280
0.73016 0.15868 1.28428
0.79365 0.15868 1.27905
0.85714 0.15868 1.27740
0.92063 0.15868 1.27981
0.98413 0.15868 1.28659
1.04762 0.15868 1.29807
1.11111 0.15868 1.31444
1.17460 0.15868 1.33585
1.23810 0.15868 1.36214
1.30159 0.15868 1.39318
1.36508 0.15868 1.42866
1.42857 0.15868 1.46778
1.49206 0.15868 1.50952
1.55556 0.15868 1.55304
1.61905 0.15868 1.59473
1.68254 0.15868 1.63342
1.74603 0.15868 1.66777
1.80952 0.15868 1.69246
1.87302 0.15868 1.70166
1.93651 0.15868 1.69350
2.00000 0.15868 1.69350

-2.00000 0.09521 1.32636
-1.93651 0.09521 1.33151
-1.87302 0.09521 1.32237
-1.80952 0.09521 1.33647
-1.74603 0.09521 1.37267
-1.68254 0.09521 1.42282
-1.61905 0.09521 1.48342
-1.55556 0.09521 1.54515
-1.49206 0.09521 1.60372
-1.42857 0.09521 1.65599
-1.36508 0.09521 1.70190
-1.30159 0.09521 1.74101
-1.23810 0.09521 1.77248
-1.17460 0.09521 1.79687
-1.11111 0.09521 1.81444
-1.04762 0.09521 1.82545
-0.98413 0.09521 1.83049
-0.92063 0.09521 1.83029
-0.85714 0.09521 1.82526
-0.79365 0.09521 1.81624
-0.73016 0.09521 1.80372
-0.66667 0.09521 1.78795
-0.60317 0.09521 1.76965
-0.53968 0.09521 1.74916
-0.47619 0.09521 1.72706
-0.41270 0.09521 1.70356
-0.34921 0.09521 1.67893
-0.28571 0.09521 1.65363
-0.22222 0.09521 1.62794
-0.15873 0.09521 1.60177
-0.09524 0.09521 1.57556
-0.03175 0.09521 1.54930
0.03175 0.09521 1.52321
0.09524 0.09521 1.49771
0.15873 0.09521 1.47269
0.22222 0.09521 1.44826
0.28571 0.09521 1.42465
0.34921 0.09521 1.40231
0.41270 0.09521 1.38136
0.47619 0.09521 1.36209
0.53968 0.09521 1.34455
0.60317 0.09521 1.32932
0.66667 0.09521 1.31653
0.73016 0.09521 1.30702
0.79365 0.09521 1.30099
0.85714 0.09521 1.29845
0.92063 0.09521 1.30016
0.98413 0.09521 1.30641
1.04762 0.09521 1.31760
1.11111 0.09521 1.33397
1.17460 0.09521 1.35565
1.23810 0.09521 1.38261
1.30159 0.09521 1.41490
1.36508 0.09521 1.45160
1.42857 0.09521 1.49249
1.49206 0.09521 1.53665
1.55556 0.09521 1.58208
1.61905 0.09521 1.62757
1.68254 0.09521 1.67060
1.74603 0.09521 1.70796
1.80952 0.09521 1.73725
1.87302 0.09521 1.75064
1.93651 0.09521 1.73577
2.00000 0.09521 1.76573

-2.00000 0.03174 1.32636
-1.93651 0.03174 1.38225
-1.87302 0.03174 1.36864
-1.80952 0.03174 1.38099
-1.74603 0.03174 1.41353
-1.68254 0.03174 1.46025
-1.61905 0.03174 1.51665
-1.55556 0.03174 1.57336
-1.49206 0.03174 1.62792
-1.42857 0.03174 1.67685
-1.36508 0.03174 1.72009
-1.30159 0.03174 1.75729
-1.23810 0.03174 1.78759
-1.17460 0.03174 1.81130
-1.11111 0.03174 1.82871
-1.04762 0.03174 1.84009
-0.98413 0.03174 1.84578
-0.92063 0.03174 1.84655
-0.85714 0.03174 1.84283
-0.79365 0.03174 1.83503
-0.73016 0.03174 1.82382
-0.66667 0.03174 1.80946
-0.60317 0.03174 1.79270
-0.53968 0.03174 1.77374
-0.47619 0.03174 1.75282
-0.41270 0.03174 1.73054
-0.34921 0.03174 1.70702
-0.28571 0.03174 1.68272
-0.22222 0.03174 1.65782
-0.15873 0.03174 1.63231
-0.09524 0.03174 1.60660
-0.03175 0.03174 1.58076
0.03175 0.03174 1.55486
0.09524 0.03174 1.52935
0.15873 0.03174 1.50402
0.22222 0.03174 1.47912
0.28571 0.03174 1.45495
0.34921 0.03174 1.43179
0.41270 0.03174 1.40990
0.47619 0.03174 1.38959
0.53968 0.03174 1.37099
0.60317 0.03174 1.35472
0.66667 0.03174 1.34089
0.73016 0.03174 1.33026
0.79365 0.03174 1.32308
0.85714 0.03174 1.31960
0.92063 0.03174 1.32039
0.98413 0.03174 1.32603
1.04762 0.03174 1.33676
1.11111 0.03174 1.35303
1.17460 0.03174 1.37483
1.23810 0.03174 1.40235
1.30159 0.03174 1.43541
1.36508 0.03174 1.47339
1.42857 0.03174 1.51592
1.49206 0.03174 1.56237
1.55556 0.03174 1.61008
1.61905 0.03174 1.65917
1.68254 0.03174 1.70601
1.74603 0.03174 1.74839
1.80952 0.03174 1.78186
1.87302 0.03174 1.81010
1.93651 0.03174 1.83595
2.00000 0.03174 1.76573

-2.00000 -0.03174 1.41565
-1.93651 -0.03174 1.43443
-1.87302 -0.03174 1.42154
-1.80952 -0.03174 1.42939
-1.74603 -0.03174 1.45900
-1.68254 -0.03174 1.50073
-1.61905 -0.03174 1.55276
-1.55556 -0.03174 1.60519
-1.49206 -0.03174 1.65476
-1.42857 -0.03174 1.70009
-1.36508 -0.03174 1.74082
-1.30159 -0.03174 1.77578
-1.23810 -0.03174 1.80487
-1.17460 -0.03174 1.82760
-1.11111 -0.03174 1.84457
-1.04762 -0.03174 1.85605
-0.98413 -0.03174 1.86225
-0.92063 -0.03174 1.86363
-0.85714 -0.03174 1.86084
-0.79365 -0.03174 1.85422
-0.73016 -0.03174 1.84412
-0.66667 -0.03174 1.83098
-0.60317 -0.03174 1.81553
-0.53968 -0.03174 1.79792
-0.47619 -0.03174 1.77831
-0.41270 -0.03174 1.75729
-0.34921 -0.03174 1.73499
-0.28571 -0.03174 1.71165
-0.22222 -0.03174 1.68756
-0.15873 -0.03174 1.66272
-0.09524 -0.03174 1.63744
-0.03175 -0.03174 1.61199
0.03175 -0.03174 1.58632
0.09524 -0.03174 1.56077
0.15873 -0.03174 1.53531
0.22222 -0.03174 1.51018
0.28571 -0.03174 1.48549
0.34921 -0.03174 1.46172
0.41270 -0.03174 1.43894
0.47619 -0.03174 1.41752
0.53968 -0.03174 1.39781
0.60317 -0.03174 1.38047
0.66667 -0.03174 1.36563
0.73016 -0.03174 1.35362
0.79365 -0.03174 1.34510
0.85714 -0.03174 1.34045
0.92063 -0.03174 1.34028
0.98413 -0.03174 1.34511
1.04762 -0.03174 1.35523
1.11111 -0.03174 1.37109
1.17460 -0.03174 1.39281
1.23810 -0.03174 1.42065
1.30159 -0.03174 1.45451
1.36508 -0.03174 1.49359
1.42857 -0.03174 1.53764
1.49206 -0.03174 1.58616
1.55556 -0.03174 1.63665
1.61905 -0.03174 1.68863
1.68254 -0.03174 1.73964
1.74603 -0.03174 1.78692
1.80952 -0.03174 1.82919
1.87302 -0.03174 1.86196
1.93651 -0.03174 1.86796
2.00000 -0.03174 1.80818

-2.00000 -0.09521 1.46410
-1.93651 -0.09521 1.51386
-1.87302 -0.09521 1.47300
-1.80952 -0.09521 1.47851
-1.74603 -0.09521 1.50581
-1.68254 -0.09521 1.54317
-1.61905 -0.09521 1.59108
-1.55556 -0.09521 1.63784
-1.49206 -0.09521 1.68297
-1.42857 -0.09521 1.72503
-1.36508 -0.09521 1.76336
-1.30159 -0.09521 1.79602
-1.23810 -0.09521 1.82359
-1.17460 -0.09521 1.84535
-1.11111 -0.09521 1.86171
-1.04762 -0.09521 1.87294
-0.98413 -0.09521 1.87941
-0.92063 -0.09521 1.88132
-0.85714 -0.09521 1.87916
-0.79365 -0.09521 1.87345
-0.73016 -0.09521 1.86449
-0.66667 -0.09521 1.85244
-0.60317 -0.09521 1.83818
-0.53968 -0.09521 1.82177
-0.47619 -0.09521 1.80350
-0.41270 -0.09521 1.78367
-0.34921 -0.09521 1.76241
-0.28571 -0.09521 1.74001
-0.22222 -0.09521 1.71676
-0.15873 -0.09521 1.69268
-0.09524 -0.09521 1.66811
-0.03175 -0.09521 1.64311
0.03175 -0.09521 1.61756
0.09524 -0.09521 1.59199
0.15873 -0.09521 1.56647
0.22222 -0.09521 1.54120
0.28571 -0.09521 1.51620
0.34921 -0.09521 1.49167
0.41270 -0.09521 1.46808
0.47619 -0.09521 1.44589
0.53968 -0.09521 1.42508
0.60317 -0.09521 1.40652
0.66667 -0.09521 1.39037
0.73016 -0.09521 1.37696
0.79365 -0.09521 1.36694
0.85714 -0.09521 1.36095
0.92063 -0.09521 1.35960
0.98413 -0.09521 1.36336
1.04762 -0.09521 1.37250
1.11111 -0.09521 1.38769
1.17460 -0.09521 1.40909
1.23810 -0.09521 1.43711
1.30159 -0.09521 1.47167
1.36508 -0.09521 1.51192
1.42857 -0.09521 1.55723
1.49206 -0.09521 1.60761
1.55556 -0.09521 1.66112
1.61905 -0.09521 1.71632
1.68254 -0.09521 1.77097
1.74603 -0.09521 1.82204
1.80952 -0.09521 1.86495
1.87302 -0.09521 1.90466
1.93651 -0.09521 1.93267
2.00000 -0.09521 1.84686

-2.00000 -0.15868 1.46410
-1.93651 -0.15868 1.51914
-1.87302 -0.15868 1.51147
-1.80952 -0.15868 1.52494
-1.74603 -0.15868 1.55122
-1.68254 -0.15868 1.58765
-1.61905 -0.15868 1.62867
-1.55556 -0.15868 1.67026
-1.49206 -0.15868 1.71176
-1.42857 -0.15868 1.75120
-1.36508 -0.15868 1.78670
-1.30159 -0.15868 1.81735
-1.23810 -0.15868 1.84310
-1.17460 -0.15868 1.86375
-1.11111 -0.15868 1.87956
-1.04762 -0.15868 1.89052
-0.98413 -0.15868 1.89691
-0.92063 -0.15868 1.89917
-0.85714 -0.15868 1.89754
-0.79365 -0.15868 1.89256
-0.73016 -0.15868 1.88458
-0.66667 -0.15868 1.87370
-0.60317 -0.15868 1.86052
-0.53968 -0.15868 1.84513
-0.47619 -0.15868 1.82796
-0.41270 -0.15868 1.80929
-0.34921 -0.15868 1.78922
-0.28571 -0.15868 1.76783
-0.22222 -0.15868 1.74543
-0.15873 -0.15868 1.72227
-0.09524 -0.15868 1.69832
-0.03175 -0.15868 1.67379
0.03175 -0.15868 1.64868
0.09524 -0.15868 1.62323
0.15873 -0.15868 1.59775
0.22222 -0.15868 1.57223
0.28571 -0.15868 1.54678
0.34921 -0.15868 1.52164
0.41270 -0.15868 1.49730
0.47619 -0.15868 1.47425
0.53968 -0.15868 1.45247
0.60317 -0.15868 1.43261
0.66667 -0.15868 1.41494
0.73016 -0.15868 1.39997
0.79365 -0.15868 1.38844
0.85714 -0.15868 1.38088
0.92063 -0.15868 1.37807
0.98413 -0.15868 1.38040
1.04762 -0.15868 1.38833
1.11111 -0.15868 1.40254
1.17460 -0.15868 1.42340
1.23810 -0.15868 1.45117
1.30159 -0.15868 1.48593
1.36508 -0.15868 1.52723
1.42857 -0.15868 1.57433
1.49206 -0.15868 1.62708
1.55556 -0.15868 1.68300
1.61905 -0.15868 1.74135
1.68254 -0.15868 1.80018
1.74603 -0.15868 1.85508
1.80952 -0.15868 1.89968
1.87302 -0.15868 1.92937
1.93651 -0.15868 1.92776
2.00000 -0.15868 1.84686

-2.00000 -0.22215 1.56447
-1.93651 -0.22215 1.56447
-1.87302 -0.22215 1.56802
-1.80952 -0.22215 1.57237
-1.74603 -0.22215 1.59404
-1.68254 -0.22215 1.62736
-1.61905 -0.22215 1.66422
-1.55556 -0.22215 1.70242
-1.49206 -0.22215 1.74129
-1.42857 -0.22215 1.77746
-1.36508 -0.22215 1.81009
-1.30159 -0.22215 1.83880
-1.23810 -0.22215 1.86293
-1.17460 -0.22215 1.88246
-1.11111 -0.22215 1.89752
-1.04762 -0.22215 1.90809
-0.98413 -0.22215 1.91444
-0.92063 -0.22215 1.91691
-0.85714 -0.22215 1.91581
-0.79365 -0.22215 1.91137
-0.73016 -0.22215 1.90413
-0.66667 -0.22215 1.89422
-0.60317 -0.22215 1.88210
-0.53968 -0.22215 1.86788
-0.47619 -0.22215 1.85166
-0.41270 -0.22215 1.83407
-0.34921 -0.22215 1.81513
-0.28571 -0.22215 1.79482
-0.22222 -0.22215 1.77352
-0.15873 -0.22215 1.75130
-0.09524 -0.22215 1.72803
-0.03175 -0.22215 1.70401
0.03175 -0.22215 1.67948
0.09524 -0.22215 1.65443
0.15873 -0.22215 1.62897
0.22222 -0.22215 1.60321
0.28571 -0.22215 1.57740
0.34921 -0.22215 1.55185
0.41270 -0.22215 1.52672
0.47619 -0.22215 1.50267
0.53968 -0.22215 1.47984
0.60317 -0.22215 1.45847
0.66667 -0.22215 1.43926
0.73016 -0.22215 1.42258
0.79365 -0.22215 1.40925
0.85714 -0.22215 1.39988
0.92063 -0.22215 1.39530
0.98413 -0.22215 1.39597
1.04762 -0.22215 1.40236
1.11111 -0.22215 1.41525
1.17460 -0.22215 1.43512
1.23810 -0.22215 1.46241
1.30159 -0.22215 1.49718
1.36508 -0.22215 1.53887
1.42857 -0.22215 1.58760
1.49206 -0.22215 1.64293
1.55556 -0.22215 1.70166
1.61905 -0.22215 1.76330
1.68254 -0.22215 1.82650
1.74603 -0.22215 1.88672
1.80952 -0.22215 1.93678
1.87302 -0.22215 1.96907
1.93651 -0.22215 1.95593
2.00000 -0.22215 1.95593

-2.00000 -0.28563 1.60099
-1.93651 -0.28563 1.60099
-1.87302 -0.28563 1.60276
-1.80952 -0.28563 1.61370
-1.74603 -0.28563 1.63413
-1.68254 -0.28563 1.66205
-1.61905 -0.28563 1.69617
-1.55556 -0.28563 1.73307
-1.49206 -0.28563 1.76909
-1.42857 -0.28563 1.80252
-1.36508 -0.28563 1.83309
-1.30159 -0.28563 1.85987
-1.23810 -0.28563 1.88263
-1.17460 -0.28563 1.90102
-1.11111 -0.28563 1.91523
-1.04762 -0.28563 1.92538
-0.98413 -0.28563 1.93170
-0.92063 -0.28563 1.93421
-0.85714 -0.28563 1.93348
-0.79365 -0.28563 1.92952
-0.73016 -0.28563 1.92297
-0.66667 -0.28563 1.91391
-0.60317 -0.28563 1.90273
-0.53968 -0.28563 1.88955
-0.47619 -0.28563 1.87450
-0.41270 -0.28563 1.85800
-0.34921 -0.28563 1.84015
-0.28571 -0.28563 1.82091
-0.22222 -0.28563 1.80063
-0.15873 -0.28563 1.77935
-0.09524 -0.28563 1.75702
-0.03175 -0.28563 1.73370
0.03175 -0.28563 1.70979
0.09524 -0.28563 1.68510
0.15873 -0.28563 1.65982
0.22222 -0.28563 1.63414
0.28571 -0.28563 1.60808
0.34921 -0.28563 1.58205
0.41270 -0.28563 1.55630
0.47619 -0.28563 1.53116
0.53968 -0.28563 1.50701
0.60317 -0.28563 1.48406
0.66667 -0.28563 1.46314
0.73016 -0.28563 1.44456
0.79365 -0.28563 1.42928
0.85714 -0.28563 1.41806
0.92063 -0.28563 1.41138
0.98413 -0.28563 1.40996
1.04762 -0.28563 1.41439
1.11111 -0.28563 1.42557
1.17460 -0.28563 1.44409
1.23810 -0.28563 1.47047
1.30159 -0.28563 1.50505
1.36508 -0.28563 1.54696
1.42857 -0.28563 1.59635
1.49206 -0.28563 1.65282
1.55556 -0.28563 1.71429
1.61905 -0.28563 1.78021
1.68254 -0.28563 1.84807
1.74603 -0.28563 1.91444
1.80952 -0.28563 1.97562
1.87302 -0.28563 2.02611
1.93651 -0.28563 2.00493
2.00000 -0.28563 2.00493

-2.00000 -0.34910 1.63112
-1.93651 -0.34910 1.63112
-1.87302 -0.34910 1.64702
-1.80952 -0.34910 1.65045
-1.74603 -0.34910 1.66713
-1.68254 -0.34910 1.69395
-1.61905 -0.34910 1.72641
-1.55556 -0.34910 1.76070
-1.49206 -0.34910 1.79428
-1.42857 -0.34910 1.82583
-1.36508 -0.34910 1.85477
-1.30159 -0.34910 1.88005
-1.23810 -0.34910 1.90146
-1.17460 -0.34910 1.91889
-1.11111 -0.34910 1.93237
-1.04762 -0.34910 1.94202
-0.98413 -0.34910 1.94811
-0.92063 -0.34910 1.95071
-0.85714 -0.34910 1.95014
-0.79365 -0.34910 1.94661
-0.73016 -0.34910 1.94074
-0.66667 -0.34910 1.93258
-0.60317 -0.34910 1.92223
-0.53968 -0.34910 1.91005
-0.47619 -0.34910 1.89618
-0.41270 -0.34910 1.88074
-0.34921 -0.34910 1.86403
-0.28571 -0.34910 1.84602
-0.22222 -0.34910 1.82672
-0.15873 -0.34910 1.80639
-0.09524 -0.34910 1.78501
-0.03175 -0.34910 1.76254
0.03175 -0.34910 1.73938
0.09524 -0.34910 1.71527
0.15873 -0.34910 1.69019
0.22222 -0.34910 1.66464
0.28571 -0.34910 1.63853
0.34921 -0.34910 1.61192
0.41270 -0.34910 1.58554
0.47619 -0.34910 1.55942
0.53968 -0.34910 1.53388
0.60317 -0.34910 1.50944
0.66667 -0.34910 1.48667
0.73016 -0.34910 1.46594
0.79365 -0.34910 1.44845
0.85714 -0.34910 1.43502
0.92063 -0.34910 1.42607
0.98413 -0.34910 1.42216
1.04762 -0.34910 1.42423
1.11111 -0.34910 1.43332
1.17460 -0.34910 1.44998
1.23810 -0.34910 1.47500
1.30159 -0.34910 1.50848
1.36508 -0.34910 1.55047
1.42857 -0.34910 1.60050
1.49206 -0.34910 1.65851
1.55556 -0.34910 1.72257
1.61905 -0.34910 1.79203
1.68254 -0.34910 1.86383
1.74603 -0.34910 1.93433
1.80952 -0.34910 1.99886
1.87302 -0.34910 2.03309
1.93651 -0.34910 2.00923
2.00000 -0.34910 2.00923

-2.00000 -0.41257 1.66484
-1.93651 -0.41257 1.66484
-1.87302 -0.41257 1.69635
-1.80952 -0.41257 1.68459
-1.74603 -0.41257 1.69516
-1.68254 -0.41257 1.72300
-1.61905 -0.41257 1.75324
-1.55556 -0.41257 1.78545
-1.49206 -0.41257 1.81728
-1.42857 -0.41257 1.84750
-1.36508 -0.41257 1.87500
-1.30159 -0.41257 1.89891
-1.23810 -0.41257 1.91914
-1.17460 -0.41257 1.93566
-1.11111 -0.41257 1.94843
-1.04762 -0.41257 1.95753
-0.98413 -0.41257 1.96334
-0.92063 -0.41257 1.96603
-0.85714 -0.41257 1.96553
-0.79365 -0.41257 1.96240
-0.73016 -0.41257 1.95712
-0.66667 -0.41257 1.94977
-0.60317 -0.41257 1.94041
-0.53968 -0.41257 1.92915
-0.47619 -0.41257 1.91638
-0.41270 -0.41257 1.90218
-0.34921 -0.41257 1.88658
-0.28571 -0.41257 1.86982
-0.22222 -0.41257 1.85180
-0.15873 -0.41257 1.83249
-0.09524 -0.41257 1.81209
-0.03175 -0.41257 1.79053
0.03175 -0.41257 1.76807
0.09524 -0.41257 1.74461
0.15873 -0.41257 1.71996
0.22222 -0.41257 1.69469
0.28571 -0.41257 1.66859
0.34921 -0.41257 1.64167
0.41270 -0.41257 1.61445
0.47619 -0.41257 1.58732
0.53968 -0.41257 1.56058
0.60317 -0.41257 1.53448
0.66667 -0.41257 1.50970
0.73016 -0.41257 1.48679
0.79365 -0.41257 1.46679
0.85714 -0.41257 1.45071
0.92063 -0.41257 1.43902
0.98413 -0.41257 1.43238
1.04762 -0.41257 1.43174
1.11111 -0.41257 1.43835
1.17460 -0.41257 1.45276
1.23810 -0.41257 1.47591
1.30159 -0.41257 1.50810
1.36508 -0.41257 1.54975
1.42857 -0.41257 1.60030
1.49206 -0.41257 1.65932
1.55556 -0.41257 1.72609
1.61905 -0.41257 1.79881
1.68254 -0.41257 1.87456
1.74603 -0.41257 1.94915
1.80952 -0.41257 2.01335
1.87302 -0.41257 2.04554
1.93651 -0.41257 2.02941
2.00000 -0.41257 2.02941

-2.00000 -0.47604 1.62227
-1.93651 -0.47604 1.62227
-1.87302 -0.47604 1.68169
-1.80952 -0.47604 1.71752
-1.74603 -0.47604 1.72952
-1.68254 -0.47604 1.74939
-1.61905 -0.47604 1.77632
-1.55556 -0.47604 1.80755
-1.49206 -0.47604 1.83832
-1.42857 -0.47604 1.86767
-1.36508 -0.47604 1.89365
-1.30159 -0.47604 1.91632
-1.23810 -0.47604 1.93545
-1.17460 -0.47604 1.95092
-1.11111 -0.47604 1.96294
-1.04762 -0.47604 1.97162
-0.98413 -0.47604 1.97708
-0.92063 -0.47604 1.97963
-0.85714 -0.47604 1.97932
-0.79365 -0.47604 1.97671
-0.73016 -0.47604 1.97185
-0.66667 -0.47604 1.96521
-0.60317 -0.47604 1.95681
-0.53968 -0.47604 1.94653
-0.47619 -0.47604 1.93478
-0.41270 -0.47604 1.92180
-0.34921 -0.47604 1.90748
-0.28571 -0.47604 1.89203
-0.22222 -0.47604 1.87533
-0.15873 -0.47604 1.85724
-0.09524 -0.47604 1.83801
-0.03175 -0.47604 1.81759
0.03175 -0.47604 1.79593
0.09524 -0.47604 1.77325
0.15873 -0.47604 1.74929
0.22222 -0.47604 1.72418
0.28571 -0.47604 1.69805
0.34921 -0.47604 1.67086
0.41270 -0.47604 1.64313
0.47619 -0.47604 1.61503
0.53968 -0.47604 1.58703
0.60317 -0.47604 1.55935
0.66667 -0.47604 1.53227
0.73016 -0.47604 1.50698
0.79365 -0.47604 1.48440
0.85714 -0.47604 1.46515
0.92063 -0.47604 1.45021
0.98413 -0.47604 1.44050
1.04762 -0.47604 1.43680
1.11111 -0.47604 1.44044
1.17460 -0.47604 1.45217
1.23810 -0.47604 1.47304
1.30159 -0.47604 1.50357
1.36508 -0.47604 1.54405
1.42857 -0.47604 1.59474
1.49206 -0.47604 1.65439
1.55556 -0.47604 1.72280
1.61905 -0.47604 1.79924
1.68254 -0.47604 1.88114
1.74603 -0.47604 1.96125
1.80952 -0.47604 2.02354
1.87302 -0.47604 2.05340
1.93651 -0.47604 2.00963
2.00000 -0.47604 2.00963

-2.00000 -0.53951 1.65988
-1.93651 -0.53951 1.65988
-1.87302 -0.53951 1.77357
-1.80952 -0.53951 1.76577
-1.74603 -0.53951 1.75779
-1.68254 -0.53951 1.77238
-1.61905 -0.53951 1.79720
-1.55556 -0.53951 1.82720
-1.49206 -0.53951 1.85717
-1.42857 -0.53951 1.88523
-1.36508 -0.53951 1.90979
-1.30159 -0.53951 1.93152
-1.23810 -0.53951 1.94954
-1.17460 -0.53951 1.96421
-1.11111 -0.53951 1.97548
-1.04762 -0.53951 1.98368
-0.98413 -0.53951 1.98873
-0.92063 -0.53951 1.99123
-0.85714 -0.53951 1.99111
-0.79365 -0.53951 1.98888
-0.73016 -0.53951 1.98450
-0.66667 -0.53951 1.97859
-0.60317 -0.53951 1.97097
-0.53968 -0.53951 1.96175
-0.47619 -0.53951 1.95119
-0.41270 -0.53951 1.93954
-0.34921 -0.53951 1.92661
-0.28571 -0.53951 1.91249
-0.22222 -0.53951 1.89720
-0.15873 -0.53951 1.88067
-0.09524 -0.53951 1.86268
-0.03175 -0.53951 1.84347
0.03175 -0.53951 1.82291
0.09524 -0.53951 1.80102
0.15873 -0.53951 1.77778
0.22222 -0.53951 1.75317
0.28571 -0.53951 1.72713
0.34921 -0.53951 1.69964
0.41270 -0.53951 1.67142
0.47619 -0.53951 1.64251
0.53968 -0.53951 1.61299
0.60317 -0.53951 1.58352
0.66667 -0.53951 1.55434
0.73016 -0.53951 1.52663
0.79365 -0.53951 1.50100
0.85714 -0.53951 1.47849
0.92063 -0.53951 1.45999
0.98413 -0.53951 1.44664
1.04762 -0.53951 1.43932
1.11111 -0.53951 1.43954
1.17460 -0.53951 1.44809
1.23810 -0.53951 1.46628
1.30159 -0.53951 1.49460
1.36508 -0.53951 1.53347
1.42857 -0.53951 1.58320
1.49206 -0.53951 1.64377
1.55556 -0.53951 1.71375
1.61905 -0.53951 1.79270
1.68254 -0.53951 1.87796
1.74603 -0.53951 1.97993
1.80952 -0.53951 2.06519
1.87302 -0.53951 2.05323
1.93651 -0.53951 2.00963
2.00000 -0.53951 2.00963

-2.00000 -0.60299 1.65988
-1.93651 -0.60299 1.65988
-1.87302 -0.60299 1.71827
-1.80952 -0.60299 1.77160
-1.74603 -0.60299 1.77311
-1.68254 -0.60299 1.78752
-1.61905 -0.60299 1.81343
-1.55556 -0.60299 1.84301
-1.49206 -0.60299 1.87273
-1.42857 -0.60299 1.89950
-1.36508 -0.60299 1.92341
-1.30159 -0.60299 1.94389
-1.23810 -0.60299 1.96096
-1.17460 -0.60299 1.97482
-1.11111 -0.60299 1.98560
-1.04762 -0.60299 1.99321
-0.98413 -0.60299 1.99800
-0.92063 -0.60299 2.00042
-0.85714 -0.60299 2.00049
-0.79365 -0.60299 1.99860
-0.73016 -0.60299 1.99486
-0.66667 -0.60299 1.98952
-0.60317 -0.60299 1.98271
-0.53968 -0.60299 1.97467
-0.47619 -0.60299 1.96535
-0.41270 -0.60299 1.95505
-0.34921 -0.60299 1.94355
-0.28571 -0.60299 1.93081
-0.22222 -0.60299 1.91708
-0.15873 -0.60299 1.90219
-0.09524 -0.60299 1.88572
-0.03175 -0.60299 1.86781
0.03175 -0.60299 1.84852
0.09524 -0.60299 1.82778
0.15873 -0.60299 1.80545
0.22222 -0.60299 1.78138
0.28571 -0.60299 1.75558
0.34921 -0.60299 1.72813
0.41270 -0.60299 1.69945
0.47619 -0.60299 1.66968
0.53968 -0.60299 1.63862
0.60317 -0.60299 1.60720
0.66667 -0.60299 1.57576
0.73016 -0.60299 1.54541
0.79365 -0.60299 1.51661
0.85714 -0.60299 1.49077
0.92063 -0.60299 1.46854
0.98413 -0.60299 1.45087
1.04762 -0.60299 1.43948
1.11111 -0.60299 1.43572
1.17460 -0.60299 1.44039
1.23810 -0.60299 1.45534
1.30159 -0.60299 1.48084
1.36508 -0.60299 1.51792
1.42857 -0.60299 1.56620
1.49206 -0.60299 1.62723
1.55556 -0.60299 1.69825
1.61905 -0.60299 1.78048
1.68254 -0.60299 1.86915
1.74603 -0.60299 1.98606
1.80952 -0.60299 2.10591
1.87302 -0.60299 2.01094
1.93651 -0.60299 2.01094
2.00000 -0.60299 2.01094

-2.00000 -0.66646 1.69366
-1.93651 -0.66646 1.69366
-1.87302 -0.66646 1.69366
-1.80952 -0.66646 1.74666
-1.74603 -0.66646 1.77147
-1.68254 -0.66646 1.79888
-1.61905 -0.66646 1.82750
-1.55556 -0.66646 1.85591
-1.49206 -0.66646 1.88443
-1.42857 -0.66646 1.91035
-1.36508 -0.66646 1.93339
-1.30159 -0.66646 1.95302
-1.23810 -0.66646 1.96923
-1.17460 -0.66646 1.98242
-1.11111 -0.66646 1.99274
-1.04762 -0.66646 2.00004
-0.98413 -0.66646 2.00454
-0.92063 -0.66646 2.00686
-0.85714 -0.66646 2.00709
-0.79365 -0.66646 2.00562
-0.73016 -0.66646 2.00249
-0.66667 -0.66646 1.99782
-0.60317 -0.66646 1.99198
-0.53968 -0.66646 1.98499
-0.47619 -0.66646 1.97697
-0.41270 -0.66646 1.96803
-0.34921 -0.66646 1.95796
-0.28571 -0.66646 1.94681
-0.22222 -0.66646 1.93479
-0.15873 -0.66646 1.92153
-0.09524 -0.66646 1.90676
-0.03175 -0.66646 1.89056
0.03175 -0.66646 1.87279
0.09524 -0.66646 1.85324
0.15873 -0.66646 1.83194
0.22222 -0.66646 1.80862
0.28571 -0.66646 1.78329
0.34921 -0.66646 1.75606
0.41270 -0.66646 1.72692
0.47619 -0.66646 1.69631
0.53968 -0.66646 1.66398
0.60317 -0.66646 1.63061
0.66667 -0.66646 1.59704
0.73016 -0.66646 1.56360
0.79365 -0.66646 1.53145
0.85714 -0.66646 1.50203
0.92063 -0.66646 1.47573
0.98413 -0.66646 1.45341
1.04762 -0.66646 1.43741
1.11111 -0.66646 1.42881
1.17460 -0.66646 1.42917
1.23810 -0.66646 1.44075
1.30159 -0.66646 1.46338
1.36508 -0.66646 1.49812
1.42857 -0.66646 1.54507
1.49206 -0.66646 1.60514
1.55556 -0.66646 1.67670
1.61905 -0.66646 1.75862
1.68254 -0.66646 1.85329
1.74603 -0.66646 1.96475
1.80952 -0.66646 2.00672
1.87302 -0.66646 1.92820
1.93651 -0.66646 1.92820
2.00000 -0.66646 1.92820

-2.00000 -0.72993 1.69366
-1.93651 -0.72993 1.69366
-1.87302 -0.72993 1.69366
-1.80952 -0.72993 1.74978
-1.74603 -0.72993 1.77714
-1.68254 -0.72993 1.80566
-1.61905 -0.72993 1.83541
-1.55556 -0.72993 1.86353
-1.49206 -0.72993 1.89132
-1.42857 -0.72993 1.91663
-1.36508 -0.72993 1.93904
-1.30159 -0.72993 1.95820
-1.23810 -0.72993 1.97407
-1.17460 -0.72993 1.98678
-1.11111 -0.72993 1.99667
-1.04762 -0.72993 2.00373
-0.98413 -0.72993 2.00809
-0.92063 -0.72993 2.01025
-0.85714 -0.72993 2.01061
-0.79365 -0.72993 2.00948
-0.73016 -0.72993 2.00688
-0.66667 -0.72993 2.00297
-0.60317 -0.72993 1.99807
-0.53968 -0.72993 1.99225
-0.47619 -0.72993 1.98550
-0.41270 -0.72993 1.97806
-0.34921 -0.72993 1.96969
-0.28571 -0.72993 1.96035
-0.22222 -0.72993 1.95002
-0.15873 -0.72993 1.93859
-0.09524 -0.72993 1.92569
-0.03175 -0.72993 1.91137
0.03175 -0.72993 1.89531
0.09524 -0.72993 1.87725
0.15873 -0.72993 1.85725
0.22222 -0.72993 1.83509
0.28571 -0.72993 1.81024
0.34921 -0.72993 1.78325
0.41270 -0.72993 1.75387
0.47619 -0.72993 1.72229
0.53968 -0.72993 1.68871
0.60317 -0.72993 1.65371
0.66667 -0.72993 1.61777
0.73016 -0.72993 1.58137
0.79365 -0.72993 1.54560
0.85714 -0.72993 1.51216
0.92063 -0.72993 1.48120
0.98413 -0.72993 1.45471
1.04762 -0.72993 1.43352
1.11111 -0.72993 1.41996
1.17460 -0.72993 1.41533
1.23810 -0.72993 1.42280
1.30159 -0.72993 1.44184
1.36508 -0.72993 1.47413
1.42857 -0.72993 1.51896
1.49206 -0.72993 1.57916
1.55556 -0.72993 1.65028
1.61905 -0.72993 1.73085
1.68254 -0.72993 1.82144
1.74603 -0.72993 1.94819
1.80952 -0.72993 2.07478
1.87302 -0.72993 1.92691
1.93651 -0.72993 1.92691
2.00000 -0.72993 1.92691

-2.00000 -0.79340 1.69366
-1.93651 -0.79340 1.73318
-1.87302 -0.79340 1.73318
-1.80952 -0.79340 1.73318
-1.74603 -0.79340 1.77417
-1.68254 -0.79340 1.80386
-1.61905 -0.79340 1.83505
-1.55556 -0.79340 1.86495
-1.49206 -0.79340 1.89268
-1.42857 -0.79340 1.91796
-1.36508 -0.79340 1.94009
-1.30159 -0.79340 1.95912
-1.23810 -0.79340 1.97494
-1.17460 -0.79340 1.98742
-1.11111 -0.79340 1.99700
-1.04762 -0.79340 2.00382
-0.98413 -0.79340 2.00805
-0.92063 -0.79340 2.01017
-0.85714 -0.79340 2.01063
-0.79365 -0.79340 2.00979
-0.73016 -0.79340 2.00774
-0.66667 -0.79340 2.00461
-0.60317 -0.79340 2.00063
-0.53968 -0.79340 1.99598
-0.47619 -0.79340 1.99065
-0.41270 -0.79340 1.98475
-0.34921 -0.79340 1.97818
-0.28571 -0.79340 1.97074
-0.22222 -0.79340 1.96233
-0.15873 -0.79340 1.95293
-0.09524 -0.79340 1.94203
-0.03175 -0.79340 1.92966
0.03175 -0.79340 1.91557
0.09524 -0.79340 1.89935
0.15873 -0.79340 1.88099
0.22222 -0.79340 1.85998
0.28571 -0.79340 1.83597
0.34921 -0.79340 1.80935
0.41270 -0.79340 1.78001
0.47619 -0.79340 1.74776
0.53968 -0.79340 1.71315
0.60317 -0.79340 1.67684
0.66667 -0.79340 1.63842
0.73016 -0.79340 1.59903
0.79365 -0.79340 1.55947
0.85714 -0.79340 1.52160
0.92063 -0.79340 1.48603
0.98413 -0.79340 1.45453
1.04762 -0.79340 1.42793
1.11111 -0.79340 1.40921
1.17460 -0.79340 1.39951
1.23810 -0.79340 1.40168
1.30159 -0.79340 1.41693
1.36508 -0.79340 1.44593
1.42857 -0.79340 1.48860
1.49206 -0.79340 1.54786
1.55556 -0.79340 1.62241
1.61905 -0.79340 1.70146
1.68254 -0.79340 1.77838
1.74603 -0.79340 1.85980
1.80952 -0.79340 1.90995
1.87302 -0.79340 1.92691
1.93651 -0.79340 1.92691
2.00000 -0.79340 1.92691

-2.00000 -0.85688 1.73318
-1.93651 -0.85688 1.73318
-1.87302 -0.85688 1.73318
-1.80952 -0.85688 1.73318
-1.74603 -0.85688 1.74997
-1.68254 -0.85688 1.78928
-1.61905 -0.85688 1.82560
-1.55556 -0.85688 1.85808
-1.49206 -0.85688 1.88735
-1.42857 -0.85688 1.91370
-1.36508 -0.85688 1.93651
-1.30159 -0.85688 1.95599
-1.23810 -0.85688 1.97193
-1.17460 -0.85688 1.98436
-1.11111 -0.85688 1.99362
-1.04762 -0.85688 2.00015
-0.98413 -0.85688 2.00426
-0.92063 -0.85688 2.00640
-0.85714 -0.85688 2.00688
-0.79365 -0.85688 2.00628
-0.73016 -0.85688 2.00468
-0.66667 -0.85688 2.00232
-0.60317 -0.85688 1.99935
-0.53968 -0.85688 1.99591
-0.47619 -0.85688 1.99207
-0.41270 -0.85688 1.98782
-0.34921 -0.85688 1.98305
-0.28571 -0.85688 1.97765
-0.22222 -0.85688 1.97144
-0.15873 -0.85688 1.96419
-0.09524 -0.85688 1.95562
-0.03175 -0.85688 1.94546
0.03175 -0.85688 1.93356
0.09524 -0.85688 1.91959
0.15873 -0.85688 1.90293
0.22222 -0.85688 1.88342
0.28571 -0.85688 1.86066
0.34921 -0.85688 1.83473
0.41270 -0.85688 1.80559
0.47619 -0.85688 1.77304
0.53968 -0.85688 1.73726
0.60317 -0.85688 1.69918
0.66667 -0.85688 1.65880
0.73016 -0.85688 1.61614
0.79365 -0.85688 1.57325
0.85714 -0.85688 1.53086
0.92063 -0.85688 1.49050
0.98413 -0.85688 1.45369
1.04762 -0.85688 1.42132
1.11111 -0.85688 1.39683
1.17460 -0.85688 1.38146
1.23810 -0.85688 1.37770
1.30159 -0.85688 1.38848
1.36508 -0.85688 1.41418
1.42857 -0.85688 1.45584
1.49206 -0.85688 1.51381
1.55556 -0.85688 1.58800
1.61905 -0.85688 1.67215
1.68254 -0.85688 1.74219
1.74603 -0.85688 1.78946
1.80952 -0.85688 1.90995
1.87302 -0.85688 1.90995
1.93651 -0.85688 1.92691
2.00000 -0.85688 1.92691

-2.00000 -0.92035 1.73318
-1.93651 -0.92035 1.73318
-1.87302 -0.92035 1.72771
-1.80952 -0.92035 1.72771
-1.74603 -0.92035 1.72771
-1.68254 -0.92035 1.77274
-1.61905 -0.92035 1.80940
-1.55556 -0.92035 1.84401
-1.49206 -0.92035 1.87585
-1.42857 -0.92035 1.90403
-1.36508 -0.92035 1.92837
-1.30159 -0.92035 1.94881
-1.23810 -0.92035 1.96500
-1.17460 -0.92035 1.97737
-1.11111 -0.92035 1.98648
-1.04762 -0.92035 1.99256
-0.98413 -0.92035 1.99656
-0.92063 -0.92035 1.99868
-0.85714 -0.92035 1.99918
-0.79365 -0.92035 1.99874
-0.73016 -0.92035 1.99756
-0.66667 -0.92035 1.99590
-0.60317 -0.92035 1.99388
-0.53968 -0.92035 1.99167
-0.47619 -0.92035 1.98933
-0.41270 -0.92035 1.98682
-0.34921 -0.92035 1.98398
-0.28571 -0.92035 1.98082
-0.22222 -0.92035 1.97691
-0.15873 -0.92035 1.97209
-0.09524 -0.92035 1.96611
-0.03175 -0.92035 1.95858
0.03175 -0.92035 1.94906
0.09524 -0.92035 1.93718
0.15873 -0.92035 1.92258
0.22222 -0.92035 1.90508
0.28571 -0.92035 1.88389
0.34921 -0.92035 1.85875
0.41270 -0.92035 1.82994
0.47619 -0.92035 1.79723
0.53968 -0.92035 1.76047
0.60317 -0.92035 1.72098
0.66667 -0.92035 1.67882
0.73016 -0.92035 1.63334
0.79365 -0.92035 1.58679
0.85714 -0.92035 1.53997
0.92063 -0.92035 1.49501
0.98413 -0.92035 1.45275
1.04762 -0.92035 1.41390
1.11111 -0.92035 1.38327
1.17460 -0.92035 1.36201
1.23810 -0.92035 1.35387
1.30159 -0.92035 1.36036
1.36508 -0.92035 1.38211
1.42857 -0.92035 1.42020
1.49206 -0.92035 1.47809
1.55556 -0.92035 1.55416
1.61905 -0.92035 1.64881
1.68254 -0.92035 1.75913
1.74603 -0.92035 1.78763
1.80952 -0.92035 1.78763
1.87302 -0.92035 1.78763
1.93651 -0.92035 1.90995
2.00000 -0.92035 1.92691

-2.00000 -0.98382 1.72771
-1.93651 -0.98382 1.72771
-1.87302 -0.98382 1.72771
-1.80952 -0.98382 1.72771
-1.74603 -0.98382 1.72771
-1.68254 -0.98382 1.75481
-1.61905 -0.98382 1.78948
-1.55556 -0.98382 1.82425
-1.49206 -0.98382 1.85971
-1.42857 -0.98382 1.89038
-1.36508 -0.98382 1.91630
-1.30159 -0.98382 1.93762
-1.23810 -0.98382 1.95427
-1.17460 -0.98382 1.96656
-1.11111 -0.98382 1.97550
-1.04762 -0.98382 1.98134
-0.98413 -0.98382 1.98503
-0.92063 -0.98382 1.98688
-0.85714 -0.98382 1.98732
-0.79365 -0.98382 1.98704
-0.73016 -0.98382 1.98620
-0.66667 -0.98382 1.98515
-0.60317 -0.98382 1.98403
-0.53968 -0.98382 1.98301
-0.47619 -0.98382 1.98217
-0.41270 -0.98382 1.98136
-0.34921 -0.98382 1.98055
-0.28571 -0.98382 1.97966
-0.22222 -0.98382 1.97825
-0.15873 -0.98382 1.97611
-0.09524 -0.98382 1.97299
-0.03175 -0.98382 1.96829
0.03175 -0.98382 1.96149
0.09524 -0.98382 1.95205
0.15873 -0.98382 1.93996
0.22222 -0.98382 1.92477
0.28571 -0.98382 1.90536
0.34921 -0.98382 1.88146
0.41270 -0.98382 1.85336
0.47619 -0.98382 1.82076
0.53968 -0.98382 1.78347
0.60317 -0.98382 1.74250
0.66667 -0.98382 1.69798
0.73016 -0.98382 1.65047
0.79365 -0.98382 1.60025
0.85714 -0.98382 1.54876
0.92063 -0.98382 1.49850
0.98413 -0.98382 1.45075
1.04762 -0.98382 1.40672
1.11111 -0.98382 1.37018
1.17460 -0.98382 1.34319
1.23810 -0.98382 1.33035
1.30159 -0.98382 1.33245
1.36508 -0.98382 1.34986
1.42857 -0.98382 1.38323
1.49206 -0.98382 1.44112
1.55556 -0.98382 1.52038
1.61905 -0.98382 1.60354
1.68254 -0.98382 1.68439
1.74603 -0.98382 1.78763
1.80952 -0.98382 1.78763
1.87302 -0.98382 1.78763
1.93651 -0.98382 1.78763
2.00000 -0.98382 1.78763

-2.00000 -1.04729 1.72771
-1.93651 -1.04729 1.72771
-1.87302 -1.04729 1.72771
-1.80952 -1.04729 1.72113
-1.74603 -1.04729 1.72113
-1.68254 -1.04729 1.72113
-1.61905 -1.04729 1.76584
-1.55556 -1.04729 1.80311
-1.49206 -1.04729 1.84018
-1.42857 -1.04729 1.87297
-1.36508 -1.04729 1.90069
-1.30159 -1.04729 1.92273
-1.23810 -1.04729 1.93963
-1.17460 -1.04729 1.95229
-1.11111 -1.04729 1.96111
-1.04762 -1.04729 1.96656
-0.98413 -1.04729 1.96970
-0.92063 -1.04729 1.97102
-0.85714 -1.04729 1.97113
-0.79365 -1.04729 1.97093
-0.73016 -1.04729 1.97034
-0.66667 -1.04729 1.96981
-0.60317 -1.04729 1.96948
-0.53968 -1.04729 1.96956
-0.47619 -1.04729 1.97014
-0.41270 -1.04729 1.97112
-0.34921 -1.04729 1.97239
-0.28571 -1.04729 1.97381
-0.22222 -1.04729 1.97506
-0.15873 -1.04729 1.97591
-0.09524 -1.04729 1.97572
-0.03175 -1.04729 1.97406
0.03175 -1.04729 1.97050
0.09524 -1.04729 1.96426
0.15873 -1.04729 1.95473
0.22222 -1.04729 1.94166
0.28571 -1.04729 1.92431
0.34921 -1.04729 1.90225
0.41270 -1.04729 1.87520
0.47619 -1.04729 1.84298
0.53968 -1.04729 1.80557
0.60317 -1.04729 1.76308
0.66667 -1.04729 1.71666
0.73016 -1.04729 1.66703
0.79365 -1.04729 1.61402
0.85714 -1.04729 1.55785
0.92063 -1.04729 1.50202
0.98413 -1.04729 1.44810
1.04762 -1.04729 1.39945
1.11111 -1.04729 1.35766
1.17460 -1.04729 1.32489
1.23810 -1.04729 1.30697
1.30159 -1.04729 1.30438
1.36508 -1.04729 1.31840
1.42857 -1.04729 1.35268
1.49206 -1.04729 1.40994
1.55556 -1.04729 1.48347
1.61905 -1.04729 1.54825
1.68254 -1.04729 1.59895
1.74603 -1.04729 1.59895
1.80952 -1.04729 1.59895
1.87302 -1.04729 1.78763
1.93651 -1.04729 1.78763
2.00000 -1.04729 1.78763

-2.00000 -1.11077 1.72771
-1.93651 -1.11077 1.72113
-1.87302 -1.11077 1.72113
-1.80952 -1.11077 1.72113
-1.74603 -1.11077 1.72113
-1.68254 -1.11077 1.72113
-1.61905 -1.11077 1.74000
-1.55556 -1.11077 1.78018
-1.49206 -1.11077 1.81862
-1.42857 -1.11077 1.85293
-1.36508 -1.11077 1.88248
-1.30159 -1.11077 1.90557
-1.23810 -1.11077 1.92232
-1.17460 -1.11077 1.93464
-1.11111 -1.11077 1.94312
-1.04762 -1.11077 1.94832
-0.98413 -1.11077 1.95076
-0.92063 -1.11077 1.95135
-0.85714 -1.11077 1.95099
-0.79365 -1.11077 1.95038
-0.73016 -1.11077 1.94981
-0.66667 -1.11077 1.94957
-0.60317 -1.11077 1.95002
-0.53968 -1.11077 1.95110
-0.47619 -1.11077 1.95292
-0.41270 -1.11077 1.95559
-0.34921 -1.11077 1.95897
-0.28571 -1.11077 1.96284
-0.22222 -1.11077 1.96690
-0.15873 -1.11077 1.97074
-0.09524 -1.11077 1.97394
-0.03175 -1.11077 1.97556
0.03175 -1.11077 1.97515
0.09524 -1.11077 1.97229
0.15873 -1.11077 1.96600
0.22222 -1.11077 1.95561
0.28571 -1.11077 1.94094
0.34921 -1.11077 1.92098
0.41270 -1.11077 1.89526
0.47619 -1.11077 1.86398
0.53968 -1.11077 1.82666
0.60317 -1.11077 1.78303
0.66667 -1.11077 1.73526
0.73016 -1.11077 1.68313
0.79365 -1.11077 1.62699
0.85714 -1.11077 1.56776
0.92063 -1.11077 1.50650
0.98413 -1.11077 1.44697
1.04762 -1.11077 1.39315
1.11111 -1.11077 1.34659
1.17460 -1.11077 1.30857
1.23810 -1.11077 1.28527
1.30159 -1.11077 1.27831
1.36508 -1.11077 1.29034
1.42857 -1.11077 1.32245
1.49206 -1.11077 1.37915
1.55556 -1.11077 1.44900
1.61905 -1.11077 1.49655
1.68254 -1.11077 1.59895
1.74603 -1.11077 1.59895
1.80952 -1.11077 1.59895
1.87302 -1.11077 1.59895
1.93651 -1.11077 1.59895
2.00000 -1.11077 1.78763

-2.00000 -1.17424 1.72113
-1.93651 -1.17424 1.72113
-1.87302 -1.17424 1.72113
-1.80952 -1.17424 1.72113
-1.74603 -1.17424 1.71059
-1.68254 -1.17424 1.71059
-1.61905 -1.17424 1.71059
-1.55556 -1.17424 1.75568
-1.49206 -1.17424 1.79499
-1.42857 -1.17424 1.83056
-1.36508 -1.17424 1.86168
-1.30159 -1.17424 1.88571
-1.23810 -1.17424 1.90305
-1.17460 -1.17424 1.91476
-1.11111 -1.17424 1.92257
-1.04762 -1.17424 1.92692
-0.98413 -1.17424 1.92840
-0.92063 -1.17424 1.92807
-0.85714 -1.17424 1.92692
-0.79365 -1.17424 1.92572
-0.73016 -1.17424 1.92491
-0.66667 -1.17424 1.92471
-0.60317 -1.17424 1.92541
-0.53968 -1.17424 1.92728
-0.47619 -1.17424 1.93025
-0.41270 -1.17424 1.93446
-0.34921 -1.17424 1.93985
-0.28571 -1.17424 1.94622
-0.22222 -1.17424 1.95305
-0.15873 -1.17424 1.96002
-0.09524 -1.17424 1.96671
-0.03175 -1.17424 1.97186
0.03175 -1.17424 1.97506
0.09524 -1.17424 1.97598
0.15873 -1.17424 1.97350
0.22222 -1.17424 1.96630
0.28571 -1.17424 1.95422
0.34921 -1.17424 1.93664
0.41270 -1.17424 1.91295
0.47619 -1.17424 1.88292
0.53968 -1.17424 1.84628
0.60317 -1.17424 1.80281
0.66667 -1.17424 1.75342
0.73016 -1.17424 1.69860
0.79365 -1.17424 1.63949
0.85714 -1.17424 1.57696
0.92063 -1.17424 1.51159
0.98413 -1.17424 1.44722
1.04762 -1.17424 1.38896
1.11111 -1.17424 1.33758
1.17460 -1.17424 1.29417
1.23810 -1.17424 1.26621
1.30159 -1.17424 1.25755
1.36508 -1.17424 1.26790
1.42857 -1.17424 1.29739
1.49206 -1.17424 1.35016
1.55556 -1.17424 1.40396
1.61905 -1.17424 1.43671
1.68254 -1.17424 1.43671
1.74603 -1.17424 1.43671
1.80952 -1.17424 1.59895
1.87302 -1.17424 1.59895
1.93651 -1.17424 1.59895
2.00000 -1.17424 1.59895

-2.00000 -1.23771 1.72113
-1.93651 -1.23771 1.72113
-1.87302 -1.23771 1.71059
-1.80952 -1.23771 1.71059
-1.74603 -1.23771 1.71059
-1.68254 -1.23771 1.71059
-1.61905 -1.23771 1.71059
-1.55556 -1.23771 1.72554
-1.49206 -1.23771 1.76806
-1.42857 -1.23771 1.80761
-1.36508 -1.23771 1.84061
-1.30159 -1.23771 1.86453
-1.23810 -1.23771 1.88163
-1.17460 -1.23771 1.89306
-1.11111 -1.23771 1.89962
-1.04762 -1.23771 1.90275
-0.98413 -1.23771 1.90298
-0.92063 -1.23771 1.90137
-0.85714 -1.23771 1.89898
-0.79365 -1.23771 1.89708
-0.73016 -1.23771 1.89562
-0.66667 -1.23771 1.89508
-0.60317 -1.23771 1.89570
-0.53968 -1.23771 1.89798
-0.47619 -1.23771 1.90179
-0.41270 -1.23771 1.90743
-0.34921 -1.23771 1.91476
-0.28571 -1.23771 1.92342
-0.22222 -1.23771 1.93326
-0.15873 -1.23771 1.94358
-0.09524 -1.23771 1.95372
-0.03175 -1.23771 1.96276
0.03175 -1.23771 1.97001
0.09524 -1.23771 1.97509
0.15873 -1.23771 1.97623
0.22222 -1.23771 1.97250
0.28571 -1.23771 1.96353
0.34921 -1.23771 1.94878
0.41270 -1.23771 1.92701
0.47619 -1.23771 1.89841
0.53968 -1.23771 1.86276
0.60317 -1.23771 1.81949
0.66667 -1.23771 1.76929
0.73016 -1.23771 1.71315
0.79365 -1.23771 1.65177
0.85714 -1.23771 1.58591
0.92063 -1.23771 1.51760
0.98413 -1.23771 1.44856
1.04762 -1.23771 1.38574
1.11111 -1.23771 1.32935
1.17460 -1.23771 1.28139
1.23810 -1.23771 1.25267
1.30159 -1.23771 1.24282
1.36508 -1.23771 1.25128
1.42857 -1.23771 1.27683
1.49206 -1.23771 1.31797
1.55556 -1.23771 1.35690
1.61905 -1.23771 1.43671
1.68254 -1.23771 1.43671
1.74603 -1.23771 1.43671
1.80952 -1.23771 1.43671
1.87302 -1.23771 1.43671
1.93651 -1.23771 1.59895
2.00000 -1.23771 1.59895

-2.00000 -1.30118 1.71059
-1.93651 -1.30118 1.71059
-1.87302 -1.30118 1.71059
-1.80952 -1.30118 1.71059
-1.74603 -1.30118 1.71059
-1.68254 -1.30118 1.71059
-1.61905 -1.30118 1.72554
-1.55556 -1.30118 1.72554
-1.49206 -1.30118 1.73497
-1.42857 -1.30118 1.78355
-1.36508 -1.30118 1.82146
-1.30159 -1.30118 1.84362
-1.23810 -1.30118 1.86051
-1.17460 -1.30118 1.87078
-1.11111 -1.30118 1.87567
-1.04762 -1.30118 1.87718
-0.98413 -1.30118 1.87614
-0.92063 -1.30118 1.87306
-0.85714 -1.30118 1.86905
-0.79365 -1.30118 1.86575
-0.73016 -1.30118 1.86324
-0.66667 -1.30118 1.86148
-0.60317 -1.30118 1.86120
-0.53968 -1.30118 1.86349
-0.47619 -1.30118 1.86767
-0.41270 -1.30118 1.87425
-0.34921 -1.30118 1.88313
-0.28571 -1.30118 1.89405
-0.22222 -1.30118 1.90702
-0.15873 -1.30118 1.92062
-0.09524 -1.30118 1.93436
-0.03175 -1.30118 1.94784
0.03175 -1.30118 1.95941
0.09524 -1.30118 1.96852
0.15873 -1.30118 1.97382
0.22222 -1.30118 1.97429
0.28571 -1.30118 1.96883
0.34921 -1.30118 1.95683
0.41270 -1.30118 1.93757
0.47619 -1.30118 1.91058
0.53968 -1.30118 1.87589
0.60317 -1.30118 1.83324
0.66667 -1.30118 1.78280
0.73016 -1.30118 1.72497
0.79365 -1.30118 1.66201
0.85714 -1.30118 1.59495
0.92063 -1.30118 1.52391
0.98413 -1.30118 1.45202
1.04762 -1.30118 1.38519
1.11111 -1.30118 1.32393
1.17460 -1.30118 1.27303
1.23810 -1.30118 1.24202
1.30159 -1.30118 1.23000
1.36508 -1.30118 1.23562
1.42857 -1.30118 1.25369
1.49206 -1.30118 1.28070
1.55556 -1.30118 1.35690
1.61905 -1.30118 1.35690
1.68254 -1.30118 1.43671
1.74603 -1.30118 1.43671
1.80952 -1.30118 1.43671
1.87302 -1.30118 1.43671
1.93651 -1.30118 1.43671
2.00000 -1.30118 1.43671

-2.00000 -1.36466 1.71059
-1.93651 -1.36466 1.71059
-1.87302 -1.36466 1.71059
-1.80952 -1.36466 1.71059
-1.74603 -1.36466 1.71059
-1.68254 -1.36466 1.72554
-1.61905 -1.36466 1.72554
-1.55556 -1.36466 1.73497
-1.49206 -1.36466 1.73497
-1.42857 -1.36466 1.74638
-1.36508 -1.36466 1.79311
-1.30159 -1.36466 1.81846
-1.23810 -1.36466 1.83780
-1.17460 -1.36466 1.84882
-1.11111 -1.36466 1.85156
-1.04762 -1.36466 1.85119
-0.98413 -1.36466 1.84859
-0.92063 -1.36466 1.84347
-0.85714 -1.36466 1.83751
-0.79365 -1.36466 1.83220
-0.73016 -1.36466 1.82819
-0.66667 -1.36466 1.82507
-0.60317 -1.36466 1.82352
-0.53968 -1.36466 1.82431
-0.47619 -1.36466 1.82789
-0.41270 -1.36466 1.83509
-0.34921 -1.36466 1.84538
-0.28571 -1.36466 1.85831
-0.22222 -1.36466 1.87382
-0.15873 -1.36466 1.89085
-0.09524 -1.36466 1.90830
-0.03175 -1.36466 1.92596
0.03175 -1.36466 1.94191
0.09524 -1.36466 1.95553
0.15873 -1.36466 1.96576
0.22222 -1.36466 1.97066
0.28571 -1.36466 1.96911
0.34921 -1.36466 1.96060
0.41270 -1.36466 1.94413
0.47619 -1.36466 1.91907
0.53968 -1.36466 1.88559
0.60317 -1.36466 1.84342
0.66667 -1.36466 1.79267
0.73016 -1.36466 1.73356
0.79365 -1.36466 1.66951
0.85714 -1.36466 1.60152
0.92063 -1.36466 1.52938
0.98413 -1.36466 1.45475
1.04762 -1.36466 1.38500
1.11111 -1.36466 1.32186
1.17460 -1.36466 1.26890
1.23810 -1.36466 1.23608
1.30159 -1.36466 1.22257
1.36508 -1.36466 1.22225
1.42857 -1.36466 1.23672
1.49206 -1.36466 1.28070
1.55556 -1.36466 1.28070
1.61905 -1.36466 1.35690
1.68254 -1.36466 1.35690
1.74603 -1.36466 1.43671
1.80952 -1.36466 1.43671
1.87302 -1.36466 1.43671
1.93651 -1.36466 1.43671
2.00000 -1.36466 1.43671

-2.00000 -1.42813 1.71059
-1.93651 -1.42813 1.71059
-1.87302 -1.42813 1.71059
-1.80952 -1.42813 1.71059
-1.74603 -1.42813 1.72554
-1.68254 -1.42813 1.72554
-1.61905 -1.42813 1.73497
-1.55556 -1.42813 1.73497
-1.49206 -1.42813 1.74638
-1.42857 -1.42813 1.74638
-1.36508 -1.42813 1.76452
-1.30159 -1.42813 1.79555
-1.23810 -1.42813 1.81877
-1.17460 -1.42813 1.82857
-1.11111 -1.42813 1.82790
-1.04762 -1.42813 1.82582
-0.98413 -1.42813 1.82139
-0.92063 -1.42813 1.81392
-0.85714 -1.42813 1.80636
-0.79365 -1.42813 1.79843
-0.73016 -1.42813 1.79144
-0.66667 -1.42813 1.78611
-0.60317 -1.42813 1.78303
-0.53968 -1.42813 1.78188
-0.47619 -1.42813 1.78393
-0.41270 -1.42813 1.79027
-0.34921 -1.42813 1.80229
-0.28571 -1.42813 1.81708
-0.22222 -1.42813 1.83444
-0.15873 -1.42813 1.85419
-0.09524 -1.42813 1.87526
-0.03175 -1.42813 1.89705
0.03175 -1.42813 1.91737
0.09524 -1.42813 1.93549
0.15873 -1.42813 1.95029
0.22222 -1.42813 1.95981
0.28571 -1.42813 1.96281
0.34921 -1.42813 1.95841
0.41270 -1.42813 1.94447
0.47619 -1.42813 1.92162
0.53968 -1.42813 1.88983
0.60317 -1.42813 1.84850
0.66667 -1.42813 1.79789
0.73016 -1.42813 1.73910
0.79365 -1.42813 1.67384
0.85714 -1.42813 1.60503
0.92063 -1.42813 1.53209
0.98413 -1.42813 1.45679
1.04762 -1.42813 1.38655
1.11111 -1.42813 1.32384
1.17460 -1.42813 1.27032
1.23810 -1.42813 1.23791
1.30159 -1.42813 1.22362
1.36508 -1.42813 1.21938
1.42857 -1.42813 1.23672
1.49206 -1.42813 1.23672
1.55556 -1.42813 1.28070
1.61905 -1.42813 1.28070
1.68254 -1.42813 1.35690
1.74603 -1.42813 1.35690
1.80952 -1.42813 1.43671
1.87302 -1.42813 1.43671
1.93651 -1.42813 1.43671
2.00000 -1.42813 1.43671

-2.00000 -1.49160 1.71059
-1.93651 -1.49160 1.71059
-1.87302 -1.49160 1.71059
-1.80952 -1.49160 1.72554
-1.74603 -1.49160 1.72554
-1.68254 -1.49160 1.73497
-1.61905 -1.49160 1.73497
-1.55556 -1.49160 1.74638
-1.49206 -1.49160 1.74638
-1.42857 -1.49160 1.76452
-1.36508 -1.49160 1.76452
-1.30159 -1.49160 1.76168
-1.23810 -1.49160 1.80076
-1.17460 -1.49160 1.80677
-1.11111 -1.49160 1.80697
-1.04762 -1.49160 1.80544
-0.98413 -1.49160 1.79874
-0.92063 -1.49160 1.78860
-0.85714 -1.49160 1.77743
-0.79365 -1.49160 1.76579
-0.73016 -1.49160 1.75487
-0.66667 -1.49160 1.74608
-0.60317 -1.49160 1.74031
-0.53968 -1.49160 1.73748
-0.47619 -1.49160 1.73756
-0.41270 -1.49160 1.74347
-0.34921 -1.49160 1.75434
-0.28571 -1.49160 1.77015
-0.22222 -1.49160 1.78862
-0.15873 -1.49160 1.81026
-0.09524 -1.49160 1.83491
-0.03175 -1.49160 1.86082
0.03175 -1.49160 1.88570
0.09524 -1.49160 1.90809
0.15873 -1.49160 1.92728
0.22222 -1.49160 1.94156
0.28571 -1.49160 1.94933
0.34921 -1.49160 1.94830
0.41270 -1.49160 1.93786
0.47619 -1.49160 1.91809
0.53968 -1.49160 1.88809
0.60317 -1.49160 1.84763
0.66667 -1.49160 1.79765
0.73016 -1.49160 1.73879
0.79365 -1.49160 1.67424
0.85714 -1.49160 1.60568
0.92063 -1.49160 1.53443
0.98413 -1.49160 1.46150
1.04762 -1.49160 1.39304
1.11111 -1.49160 1.33095
1.17460 -1.49160 1.27982
1.23810 -1.49160 1.24937
1.30159 -1.49160 1.23766
1.36508 -1.49160 1.21938
1.42857 -1.49160 1.21938
1.49206 -1.49160 1.23672
1.55556 -1.49160 1.23672
1.61905 -1.49160 1.28070
1.68254 -1.49160 1.28070
1.74603 -1.49160 1.35690
1.80952 -1.49160 1.35690
1.87302 -1.49160 1.43671
1.93651 -1.49160 1.43671
2.00000 -1.49160 1.43671

-2.00000 -1.55507 1.71059
-1.93651 -1.55507 1.71059
-1.87302 -1.55507 1.72554
-1.80952 -1.55507 1.72554
-1.74603 -1.55507 1.73497
-1.68254 -1.55507 1.73497
-1.61905 -1.55507 1.74638
-1.55556 -1.55507 1.74638
-1.49206 -1.55507 1.76452
-1.42857 -1.55507 1.76452
-1.36508 -1.55507 1.76168
-1.30159 -1.55507 1.76168
-1.23810 -1.55507 1.76531
-1.17460 -1.55507 1.78117
-1.11111 -1.55507 1.79274
-1.04762 -1.55507 1.79059
-0.98413 -1.55507 1.78160
-0.92063 -1.55507 1.76966
-0.85714 -1.55507 1.75456
-0.79365 -1.55507 1.73803
-0.73016 -1.55507 1.72118
-0.66667 -1.55507 1.70770
-0.60317 -1.55507 1.69859
-0.53968 -1.55507 1.69189
-0.47619 -1.55507 1.68976
-0.41270 -1.55507 1.69419
-0.34921 -1.55507 1.70246
-0.28571 -1.55507 1.71739
-0.22222 -1.55507 1.73760
-0.15873 -1.55507 1.76112
-0.09524 -1.55507 1.78804
-0.03175 -1.55507 1.81663
0.03175 -1.55507 1.84558
0.09524 -1.55507 1.87249
0.15873 -1.55507 1.89630
0.22222 -1.55507 1.91546
0.28571 -1.55507 1.92735
0.34921 -1.55507 1.92955
0.41270 -1.55507 1.92240
0.47619 -1.55507 1.90581
0.53968 -1.55507 1.87864
0.60317 -1.55507 1.84028
0.66667 -1.55507 1.79103
0.73016 -1.55507 1.73204
0.79365 -1.55507 1.67053
0.85714 -1.55507 1.60515
0.92063 -1.55507 1.53655
0.98413 -1.55507 1.46920
1.04762 -1.55507 1.40266
1.11111 -1.55507 1.34205
1.17460 -1.55507 1.29098
1.23810 -1.55507 1.26037
1.30159 -1.55507 1.23766
1.36508 -1.55507 1.23766
1.42857 -1.55507 1.21938
1.49206 -1.55507 1.21938
1.55556 -1.55507 1.23672
1.61905 -1.55507 1.23672
1.68254 -1.55507 1.28070
1.74603 -1.55507 1.28070
1.80952 -1.55507 1.35690
1.87302 -1.55507 1.35690
1.93651 -1.55507 1.43671
2.00000 -1.55507 1.43671

-2.00000 -1.61854 1.71059
-1.93651 -1.61854 1.72554
-1.87302 -1.61854 1.72554
-1.80952 -1.61854 1.73497
-1.74603 -1.61854 1.73497
-1.68254 -1.61854 1.74638
-1.61905 -1.61854 1.74638
-1.55556 -1.61854 1.76452
-1.49206 -1.61854 1.76452
-1.42857 -1.61854 1.76168
-1.36508 -1.61854 1.76168
-1.30159 -1.61854 1.76531
-1.23810 -1.61854 1.76531
-1.17460 -1.61854 1.78117
-1.11111 -1.61854 1.77749
-1.04762 -1.61854 1.78062
-0.98413 -1.61854 1.77567
-0.92063 -1.61854 1.76099
-0.85714 -1.61854 1.74000
-0.79365 -1.61854 1.71774
-0.73016 -1.61854 1.69594
-0.66667 -1.61854 1.67567
-0.60317 -1.61854 1.66062
-0.53968 -1.61854 1.64806
-0.47619 -1.61854 1.64072
-0.41270 -1.61854 1.64249
-0.34921 -1.61854 1.64960
-0.28571 -1.61854 1.66332
-0.22222 -1.61854 1.68230
-0.15873 -1.61854 1.70663
-0.09524 -1.61854 1.73454
-0.03175 -1.61854 1.76466
0.03175 -1.61854 1.79648
0.09524 -1.61854 1.82822
0.15873 -1.61854 1.85764
0.22222 -1.61854 1.88131
0.28571 -1.61854 1.89692
0.34921 -1.61854 1.90236
0.41270 -1.61854 1.89765
0.47619 -1.61854 1.88452
0.53968 -1.61854 1.86114
0.60317 -1.61854 1.82514
0.66667 -1.61854 1.77678
0.73016 -1.61854 1.72289
0.79365 -1.61854 1.66404
0.85714 -1.61854 1.60101
0.92063 -1.61854 1.53589
0.98413 -1.61854 1.47625
1.04762 -1.61854 1.41381
1.11111 -1.61854 1.35803
1.17460 -1.61854 1.29098
1.23810 -1.61854 1.26037
1.30159 -1.61854 1.26037
1.36508 -1.61854 1.23766
1.42857 -1.61854 1.23766
1.49206 -1.61854 1.21938
1.55556 -1.61854 1.21938
1.61905 -1.61854 1.23672
1.68254 -1.61854 1.23672
1.74603 -1.61854 1.28070
1.80952 -1.61854 1.28070
1.87302 -1.61854 1.35690
1.93651 -1.61854 1.35690
2.00000 -1.61854 1.43671

-2.00000 -1.68202 1.72554
-1.93651 -1.68202 1.72554
-1.87302 -1.68202 1.73497
-1.80952 -1.68202 1.73497
-1.74603 -1.68202 1.74638
-1.68254 -1.68202 1.74638
-1.61905 -1.68202 1.76452
-1.55556 -1.68202 1.76452
-1.49206 -1.68202 1.76168
-1.42857 -1.68202 1.76168
-1.36508 -1.68202 1.76531
-1.30159 -1.68202 1.76531
-1.23810 -1.68202 1.76531
-1.17460 -1.68202 1.77749
-1.11111 -1.68202 1.77749
-1.04762 -1.68202 1.75781
-0.98413 -1.68202 1.76436
-0.92063 -1.68202 1.75352
-0.85714 -1.68202 1.73783
-0.79365 -1.68202 1.70708
-0.73016 -1.68202 1.68069
-0.66667 -1.68202 1.65430
-0.60317 -1.68202 1.63144
-0.53968 -1.68202 1.61189
-0.47619 -1.68202 1.59568
-0.41270 -1.68202 1.59040
-0.34921 -1.68202 1.59704
-0.28571 -1.68202 1.60996
-0.22222 -1.68202 1.62612
-0.15873 -1.68202 1.64767
-0.09524 -1.68202 1.67572
-0.03175 -1.68202 1.70726
0.03175 -1.68202 1.74119
0.09524 -1.68202 1.77545
0.15873 -1.68202 1.81083
0.22222 -1.68202 1.83902
0.28571 -1.68202 1.85822
0.34921 -1.68202 1.86640
0.41270 -1.68202 1.86332
0.47619 -1.68202 1.85335
0.53968 -1.68202 1.83505
0.60317 -1.68202 1.80371
0.66667 -1.68202 1.76047
0.73016 -1.68202 1.71224
0.79365 -1.68202 1.65652
0.85714 -1.68202 1.59858
0.92063 -1.68202 1.53874
0.98413 -1.68202 1.48032
1.04762 -1.68202 1.42149
1.11111 -1.68202 1.35803
1.17460 -1.68202 1.35803
1.23810 -1.68202 1.26037
1.30159 -1.68202 1.26037
1.36508 -1.68202 1.26037
1.42857 -1.68202 1.23766
1.49206 -1.68202 1.23766
1.55556 -1.68202 1.21938
1.61905 -1.68202 1.21938
1.68254 -1.68202 1.23672
1.74603 -1.68202 1.23672
1.80952 -1.68202 1.28070
1.87302 -1.68202 1.28070
1.93651 -1.68202 1.35690
2.00000 -1.68202 1.35690

-2.00000 -1.74549 1.72554
-1.93651 -1.74549 1.73497
-1.87302 -1.74549 1.73497
-1.80952 -1.74549 1.74638
-1.74603 -1.74549 1.74638
-1.68254 -1.74549 1.76452
-1.61905 -1.74549 1.76452
-1.55556 -1.74549 1.76168
-1.49206 -1.74549 1.76168
-1.42857 -1.74549 1.76531
-1.36508 -1.74549 1.76531
-1.30159 -1.74549 1.76531
-1.23810 -1.74549 1.77749
-1.17460 -1.74549 1.77749
-1.11111 -1.74549 1.75781
-1.04762 -1.74549 1.75781
-0.98413 -1.74549 1.70904
-0.92063 -1.74549 1.72052
-0.85714 -1.74549 1.72470
-0.79365 -1.74549 1.69592
-0.73016 -1.74549 1.67550
-0.66667 -1.74549 1.64342
-0.60317 -1.74549 1.61330
-0.53968 -1.74549 1.58970
-0.47619 -1.74549 1.56516
-0.41270 -1.74549 1.55355
-0.34921 -1.74549 1.55410
-0.28571 -1.74549 1.56469
-0.22222 -1.74549 1.57620
-0.15873 -1.74549 1.59334
-0.09524 -1.74549 1.62050
-0.03175 -1.74549 1.65286
0.03175 -1.74549 1.68705
0.09524 -1.74549 1.72112
0.15873 -1.74549 1.75634
0.22222 -1.74549 1.78767
0.28571 -1.74549 1.81154
0.34921 -1.74549 1.82224
0.41270 -1.74549 1.82363
0.47619 -1.74549 1.81794
0.53968 -1.74549 1.80143
0.60317 -1.74549 1.77626
0.66667 -1.74549 1.74119
0.73016 -1.74549 1.70055
0.79365 -1.74549 1.64383
0.85714 -1.74549 1.59617
0.92063 -1.74549 1.54283
0.98413 -1.74549 1.47770
1.04762 -1.74549 1.42149
1.11111 -1.74549 1.42149
1.17460 -1.74549 1.35803
1.23810 -1.74549 1.35803
1.30159 -1.74549 1.26037
1.36508 -1.74549 1.26037
1.42857 -1.74549 1.26037
1.49206 -1.74549 1.23766
1.55556 -1.74549 1.23766
1.61905 -1.74549 1.21938
1.68254 -1.74549 1.21938
1.74603 -1.74549 1.23672
1.80952 -1.74549 1.23672
1.87302 -1.74549 1.28070
1.93651 -1.74549 1.28070
2.00000 -1.74549 1.35690

-2.00000 -1.80896 1.73497
-1.93651 -1.80896 1.73497
-1.87302 -1.80896 1.74638
-1.80952 -1.80896 1.74638
-1.74603 -1.80896 1.76452
-1.68254 -1.80896 1.76452
-1.61905 -1.80896 1.76168
-1.55556 -1.80896 1.76168
-1.49206 -1.80896 1.76531
-1.42857 -1.80896 1.76531
-1.36508 -1.80896 1.76531
-1.30159 -1.80896 1.76531
-1.23810 -1.80896 1.77749
-1.17460 -1.80896 1.75781
-1.11111 -1.80896 1.75781
-1.04762 -1.80896 1.70904
-0.98413 -1.80896 1.70904
-0.92063 -1.80896 1.72052
-0.85714 -1.80896 1.72470
-0.79365 -1.80896 1.66814
-0.73016 -1.80896 1.66063
-0.66667 -1.80896 1.63734
-0.60317 -1.80896 1.61203
-0.53968 -1.80896 1.59043
-0.47619 -1.80896 1.55480
-0.41270 -1.80896 1.53757
-0.34921 -1.80896 1.52854
-0.28571 -1.80896 1.53175
-0.22222 -1.80896 1.54124
-0.15873 -1.80896 1.55419
-0.09524 -1.80896 1.57649
-0.03175 -1.80896 1.60255
0.03175 -1.80896 1.63595
0.09524 -1.80896 1.67068
0.15873 -1.80896 1.70500
0.22222 -1.80896 1.73812
0.28571 -1.80896 1.76086
0.34921 -1.80896 1.77396
0.41270 -1.80896 1.77898
0.47619 -1.80896 1.77510
0.53968 -1.80896 1.76192
0.60317 -1.80896 1.74433
0.66667 -1.80896 1.71874
0.73016 -1.80896 1.67534
0.79365 -1.80896 1.62554
0.85714 -1.80896 1.59617
0.92063 -1.80896 1.54283
0.98413 -1.80896 1.47770
1.04762 -1.80896 1.47770
1.11111 -1.80896 1.42149
1.17460 -1.80896 1.42149
1.23810 -1.80896 1.35803
1.30159 -1.80896 1.26037
1.36508 -1.80896 1.26037
1.42857 -1.80896 1.26037
1.49206 -1.80896 1.26037
1.55556 -1.80896 1.23766
1.61905 -1.80896 1.23766
1.68254 -1.80896 1.21938
1.74603 -1.80896 1.21938
1.80952 -1.80896 1.23672
1.87302 -1.80896 1.23672
1.93651 -1.80896 1.28070
2.00000 -1.80896 1.28070

-2.00000 -1.87243 1.73497
-1.93651 -1.87243 1.74638
-1.87302 -1.87243 1.74638
-1.80952 -1.87243 1.76452
-1.74603 -1.87243 1.76452
-1.68254 -1.87243 1.76168
-1.61905 -1.87243 1.76168
-1.55556 -1.87243 1.76531
-1.49206 -1.87243 1.76531
-1.42857 -1.87243 1.76531
-1.36508 -1.87243 1.76531
-1.30159 -1.87243 1.77749
-1.23810 -1.87243 1.75781
-1.17460 -1.87243 1.75781
-1.11111 -1.87243 1.70904
-1.04762 -1.87243 1.70904
-0.98413 -1.87243 1.70904
-0.92063 -1.87243 1.72052
-0.85714 -1.87243 1.66814
-0.79365 -1.87243 1.66814
-0.73016 -1.87243 1.66063
-0.66667 -1.87243 1.62211
-0.60317 -1.87243 1.59823
-0.53968 -1.87243 1.58043
-0.47619 -1.87243 1.55448
-0.41270 -1.87243 1.54394
-0.34921 -1.87243 1.52355
-0.28571 -1.87243 1.51601
-0.22222 -1.87243 1.52409
-0.15873 -1.87243 1.53217
-0.09524 -1.87243 1.54725
-0.03175 -1.87243 1.56397
0.03175 -1.87243 1.59170
0.09524 -1.87243 1.62868
0.15873 -1.87243 1.66061
0.22222 -1.87243 1.69442
0.28571 -1.87243 1.71342
0.34921 -1.87243 1.72272
0.41270 -1.87243 1.73324
0.47619 -1.87243 1.72931
0.53968 -1.87243 1.71696
0.60317 -1.87243 1.70161
0.66667 -1.87243 1.68544
0.73016 -1.87243 1.67534
0.79365 -1.87243 1.62554
0.85714 -1.87243 1.62554
0.92063 -1.87243 1.54283
0.98413 -1.87243 1.47770
1.04762 -1.87243 1.47770
1.11111 -1.87243 1.47770
1.17460 -1.87243 1.42149
1.23810 -1.87243 1.42149
1.30159 -1.87243 1.35803
1.36508 -1.87243 1.26037
1.42857 -1.87243 1.26037
1.49206 -1.87243 1.26037
1.55556 -1.87243 1.26037
1.61905 -1.87243 1.23766
1.68254 -1.87243 1.23766
1.74603 -1.87243 1.21938
1.80952 -1.87243 1.21938
1.87302 -1.87243 1.23672
1.93651 -1.87243 1.23672
2.00000 -1.87243 1.28070

-2.00000 -1.93591 1.74638
-1.93651 -1.93591 1.74638
-1.87302 -1.93591 1.76452
-1.80952 -1.93591 1.76452
-1.74603 -1.93591 1.76168
-1.68254 -1.93591 1.76168
-1.61905 -1.93591 1.76531
-1.55556 -1.93591 1.76531
-1.49206 -1.93591 1.76531
-1.42857 -1.93591 1.76531
-1.36508 -1.93591 1.76531
-1.30159 -1.93591 1.75781
-1.23810 -1.93591 1.75781
-1.17460 -1.93591 1.70904
-1.11111 -1.93591 1.70904
-1.04762 -1.93591 1.70904
-0.98413 -1.93591 1.70904
-0.92063 -1.93591 1.66814
-0.85714 -1.93591 1.66814
-0.79365 -1.93591 1.66814
-0.73016 -1.93591 1.62211
-0.66667 -1.93591 1.62211
-0.60317 -1.93591 1.59823
-0.53968 -1.93591 1.58043
-0.47619 -1.93591 1.54651
-0.41270 -1.93591 1.54002
-0.34921 -1.93591 1.52956
-0.28571 -1.93591 1.51531
-0.22222 -1.93591 1.51480
-0.15873 -1.93591 1.52328
-0.09524 -1.93591 1.53346
-0.03175 -1.93591 1.55896
0.03175 -1.93591 1.56521
0.09524 -1.93591 1.59918
0.15873 -1.93591 1.63360
0.22222 -1.93591 1.64712
0.28571 -1.93591 1.66430
0.34921 -1.93591 1.68035
0.41270 -1.93591 1.68826
0.47619 -1.93591 1.69472
0.53968 -1.93591 1.71696
0.60317 -1.93591 1.70161
0.66667 -1.93591 1.68544
0.73016 -1.93591 1.68544
0.79365 -1.93591 1.62554
0.85714 -1.93591 1.62554
0.92063 -1.93591 1.62554
0.98413 -1.93591 1.47770
1.04762 -1.93591 1.47770
1.11111 -1.93591 1.47770
1.17460 -1.93591 1.47770
1.23810 -1.93591 1.42149
1.30159 -1.93591 1.42149
1.36508 -1.93591 1.26037
1.42857 -1.93591 1.26037
1.49206 -1.93591 1.26037
1.55556 -1.93591 1.26037
1.61905 -1.93591 1.26037
1.68254 -1.93591 1.23766
1.74603 -1.93591 1.23766
1.80952 -1.93591 1.21938
1.87302 -1.93591 1.21938
1.93651 -1.93591 1.23672
2.00000 -1.93591 1.23672

-2.00000 -1.99938 1.74638
-1.93651 -1.99938 1.76452
-1.87302 -1.99938 1.76452
-1.80952 -1.99938 1.76168
-1.74603 -1.99938 1.76168
-1.68254 -1.99938 1.76531
-1.61905 -1.99938 1.76531
-1.55556 -1.99938 1.76531
-1.49206 -1.99938 1.76531
-1.42857 -1.99938 1.76531
-1.36508 -1.99938 1.75781
-1.30159 -1.99938 1.75781
-1.23810 -1.99938 1.70904
-1.17460 -1.99938 1.70904
-1.11111 -1.99938 1.70904
-1.04762 -1.99938 1.70904
-0.98413 -1.99938 1.70904
-0.92063 -1.99938 1.66814
-0.85714 -1.99938 1.66814
-0.79365 -1.99938 1.62211
-0.73016 -1.99938 1.62211
-0.66667 -1.99938 1.62211
-0.60317 -1.99938 1.59823
-0.53968 -1.99938 1.54651
-0.47619 -1.99938 1.54651
-0.41270 -1.99938 1.54002
-0.34921 -1.99938 1.52956
-0.28571 -1.99938 1.51531
-0.22222 -1.99938 1.51480
-0.15873 -1.99938 1.50617
-0.09524 -1.99938 1.53346
-0.03175 -1.99938 1.54468
0.03175 -1.99938 1.55137
0.09524 -1.99938 1.59918
0.15873 -1.99938 1.58582
0.22222 -1.99938 1.64712
0.28571 -1.99938 1.66430
0.34921 -1.99938 1.68035
0.41270 -1.99938 1.68826
0.47619 -1.99938 1.69472
0.53968 -1.99938 1.69472
0.60317 -1.99938 1.70161
0.66667 -1.99938 1.68544
0.73016 -1.99938 1.68544
0.79365 -1.99938 1.68544
0.85714 -1.99938 1.62554
0.92063 -1.99938 1.62554
0.98413 -1.99938 1.47770
1.04762 -1.99938 1.47770
1.11111 -1.99938 1.47770
1.17460 -1.99938 1.47770
1.23810 -1.99938 1.47770
1.30159 -1.99938 1.42149
1.36508 -1.99938 1.42149
1.42857 -1.99938 1.26037
1.49206 -1.99938 1.26037
1.55556 -1.99938 1.26037
1.61905 -1.99938 1.26037
1.68254 -1.99938 1.26037
1.74603 -1.99938 1.23766
1.80952 -1.99938 1.23766
1.87302 -1.99938 1.21938
1.93651 -1.99938 1.21938
2.00000 -1.99938 1.23672


==> figures/tikz/data/rec_b20_L1.dat <==
x y sigma
-2.00000 1.99938 1.97202
-1.93651 1.99938 1.98594
-1.87302 1.99938 1.98594
-1.80952 1.99938 1.98362
-1.74603 1.99938 1.98362
-1.68254 1.99938 1.94516
-1.61905 1.99938 1.94516
-1.55556 1.99938 1.85251
-1.49206 1.99938 1.85251
-1.42857 1.99938 1.85251
-1.36508 1.99938 1.85251
-1.30159 1.99938 1.85251
-1.23810 1.99938 1.67930
-1.17460 1.99938 1.67930
-1.11111 1.99938 1.67930
-1.04762 1.99938 1.67930
-0.98413 1.99938 1.67930
-0.92063 1.99938 1.56909
-0.85714 1.99938 1.56909
-0.79365 1.99938 1.50562
-0.73016 1.99938 1.50562
-0.66667 1.99938 1.50562
-0.60317 1.99938 1.49186
-0.53968 1.99938 1.50124
-0.47619 1.99938 1.50124
-0.41270 1.99938 1.51926
-0.34921 1.99938 1.51959
-0.28571 1.99938 1.54377
-0.22222 1.99938 1.58058
-0.15873 1.99938 1.58671
-0.09524 1.99938 1.60852
-0.03175 1.99938 1.64258
0.03175 1.99938 1.66910
0.09524 1.99938 1.66791
0.15873 1.99938 1.67288
0.22222 1.99938 1.71676
0.28571 1.99938 1.70167
0.34921 1.99938 1.69356
0.41270 1.99938 1.68301
0.47619 1.99938 1.65026
0.53968 1.99938 1.61886
0.60317 1.99938 1.61886
0.66667 1.99938 1.58075
0.73016 1.99938 1.58075
0.79365 1.99938 1.58075
0.85714 1.99938 1.52947
0.92063 1.99938 1.52947
0.98413 1.99938 1.47603
1.04762 1.99938 1.47603
1.11111 1.99938 1.47603
1.17460 1.99938 1.44366
1.23810 1.99938 1.44366
1.30159 1.99938 1.44366
1.36508 1.99938 1.44366
1.42857 1.99938 1.43753
1.49206 1.99938 1.43753
1.55556 1.99938 1.43753
1.61905 1.99938 1.43753
1.68254 1.99938 1.43753
1.74603 1.99938 1.43614
1.80952 1.99938 1.43614
1.87302 1.99938 1.45050
1.93651 1.99938 1.45050
2.00000 1.99938 1.44870

-2.00000 1.93591 1.97202
-1.93651 1.93591 1.97202
-1.87302 1.93591 1.98594
-1.80952 1.93591 1.98594
-1.74603 1.93591 1.98362
-1.68254 1.93591 1.98362
-1.61905 1.93591 1.94516
-1.55556 1.93591 1.94516
-1.49206 1.93591 1.85251
-1.42857 1.93591 1.85251
-1.36508 1.93591 1.85251
-1.30159 1.93591 1.85251
-1.23810 1.93591 1.78168
-1.17460 1.93591 1.67930
-1.11111 1.93591 1.67930
-1.04762 1.93591 1.67930
-0.98413 1.93591 1.67930
-0.92063 1.93591 1.56909
-0.85714 1.93591 1.56909
-0.79365 1.93591 1.56909
-0.73016 1.93591 1.50562
-0.66667 1.93591 1.50562
-0.60317 1.93591 1.49186
-0.53968 1.93591 1.47879
-0.47619 1.93591 1.50124
-0.41270 1.93591 1.51926
-0.34921 1.93591 1.51959
-0.28571 1.93591 1.54377
-0.22222 1.93591 1.58058
-0.15873 1.93591 1.62260
-0.09524 1.93591 1.62725
-0.03175 1.93591 1.65156
0.03175 1.93591 1.68291
0.09524 1.93591 1.70208
0.15873 1.93591 1.73497
0.22222 1.93591 1.71676
0.28571 1.93591 1.70167
0.34921 1.93591 1.69356
0.41270 1.93591 1.68301
0.47619 1.93591 1.65026
0.53968 1.93591 1.61886
0.60317 1.93591 1.62121
0.66667 1.93591 1.58075
0.73016 1.93591 1.58075
0.79365 1.93591 1.52947
0.85714 1.93591 1.52947
0.92063 1.93591 1.52947
0.98413 1.93591 1.47603
1.04762 1.93591 1.47603
1.11111 1.93591 1.44366
1.17460 1.93591 1.44366
1.23810 1.93591 1.44366
1.30159 1.93591 1.44366
1.36508 1.93591 1.43753
1.42857 1.93591 1.43753
1.49206 1.93591 1.43753
1.55556 1.93591 1.43753
1.61905 1.93591 1.43753
1.68254 1.93591 1.43614
1.74603 1.93591 1.43614
1.80952 1.93591 1.45050
1.87302 1.93591 1.45050
1.93651 1.93591 1.44870
2.00000 1.93591 1.44870

-2.00000 1.87243 1.91705
-1.93651 1.87243 1.97202
-1.87302 1.87243 1.97202
-1.80952 1.87243 1.98594
-1.74603 1.87243 1.98594
-1.68254 1.87243 1.98362
-1.61905 1.87243 1.98362
-1.55556 1.87243 1.94516
-1.49206 1.87243 1.94516
-1.42857 1.87243 1.85251
-1.36508 1.87243 1.85251
-1.30159 1.87243 1.85251
-1.23810 1.87243 1.85251
-1.17460 1.87243 1.78168
-1.11111 1.87243 1.67930
-1.04762 1.87243 1.67930
-0.98413 1.87243 1.67930
-0.92063 1.87243 1.64741
-0.85714 1.87243 1.56909
-0.79365 1.87243 1.56909
-0.73016 1.87243 1.53211
-0.66667 1.87243 1.50562
-0.60317 1.87243 1.49186
-0.53968 1.87243 1.47879
-0.47619 1.87243 1.47817
-0.41270 1.87243 1.47244
-0.34921 1.87243 1.47891
-0.28571 1.87243 1.50414
-0.22222 1.87243 1.54286
-0.15873 1.87243 1.56507
-0.09524 1.87243 1.58318
-0.03175 1.87243 1.60648
0.03175 1.87243 1.63591
0.09524 1.87243 1.66312
0.15873 1.87243 1.68949
0.22222 1.87243 1.70309
0.28571 1.87243 1.69644
0.34921 1.87243 1.69295
0.41270 1.87243 1.67832
0.47619 1.87243 1.66710
0.53968 1.87243 1.66210
0.60317 1.87243 1.62121
0.66667 1.87243 1.58075
0.73016 1.87243 1.55817
0.79365 1.87243 1.52947
0.85714 1.87243 1.52947
0.92063 1.87243 1.47603
0.98413 1.87243 1.47603
1.04762 1.87243 1.47603
1.11111 1.87243 1.44366
1.17460 1.87243 1.44366
1.23810 1.87243 1.44366
1.30159 1.87243 1.43297
1.36508 1.87243 1.43753
1.42857 1.87243 1.43753
1.49206 1.87243 1.43753
1.55556 1.87243 1.43753
1.61905 1.87243 1.43614
1.68254 1.87243 1.43614
1.74603 1.87243 1.45050
1.80952 1.87243 1.45050
1.87302 1.87243 1.44870
1.93651 1.87243 1.44870
2.00000 1.87243 1.44206

-2.00000 1.80896 1.91705
-1.93651 1.80896 1.91705
-1.87302 1.80896 1.97202
-1.80952 1.80896 1.97202
-1.74603 1.80896 1.98594
-1.68254 1.80896 1.98594
-1.61905 1.80896 1.98362
-1.55556 1.80896 1.98362
-1.49206 1.80896 1.94516
-1.42857 1.80896 1.94516
-1.36508 1.80896 1.85251
-1.30159 1.80896 1.85251
-1.23810 1.80896 1.85251
-1.17460 1.80896 1.78168
-1.11111 1.80896 1.78168
-1.04762 1.80896 1.67930
-0.98413 1.80896 1.67930
-0.92063 1.80896 1.64741
-0.85714 1.80896 1.61767
-0.79365 1.80896 1.56909
-0.73016 1.80896 1.53211
-0.66667 1.80896 1.50403
-0.60317 1.80896 1.48456
-0.53968 1.80896 1.44968
-0.47619 1.80896 1.42894
-0.41270 1.80896 1.42169
-0.34921 1.80896 1.42793
-0.28571 1.80896 1.44795
-0.22222 1.80896 1.47430
-0.15873 1.80896 1.49918
-0.09524 1.80896 1.52495
-0.03175 1.80896 1.55093
0.03175 1.80896 1.57870
0.09524 1.80896 1.60594
0.15873 1.80896 1.62812
0.22222 1.80896 1.64467
0.28571 1.80896 1.65090
0.34921 1.80896 1.65177
0.41270 1.80896 1.64833
0.47619 1.80896 1.64457
0.53968 1.80896 1.64029
0.60317 1.80896 1.62116
0.66667 1.80896 1.58958
0.73016 1.80896 1.55817
0.79365 1.80896 1.52947
0.85714 1.80896 1.49919
0.92063 1.80896 1.47603
0.98413 1.80896 1.47603
1.04762 1.80896 1.44366
1.11111 1.80896 1.44366
1.17460 1.80896 1.44366
1.23810 1.80896 1.43297
1.30159 1.80896 1.43753
1.36508 1.80896 1.43753
1.42857 1.80896 1.43753
1.49206 1.80896 1.43753
1.55556 1.80896 1.43614
1.61905 1.80896 1.43614
1.68254 1.80896 1.45050
1.74603 1.80896 1.45050
1.80952 1.80896 1.44870
1.87302 1.80896 1.44870
1.93651 1.80896 1.44206
2.00000 1.80896 1.44206

-2.00000 1.74549 1.85547
-1.93651 1.74549 1.91705
-1.87302 1.74549 1.91705
-1.80952 1.74549 1.97202
-1.74603 1.74549 1.97202
-1.68254 1.74549 1.98594
-1.61905 1.74549 1.98594
-1.55556 1.74549 1.98362
-1.49206 1.74549 1.98362
-1.42857 1.74549 1.94516
-1.36508 1.74549 1.94516
-1.30159 1.74549 1.85251
-1.23810 1.74549 1.85251
-1.17460 1.74549 1.85251
-1.11111 1.74549 1.78168
-1.04762 1.74549 1.78168
-0.98413 1.74549 1.67930
-0.92063 1.74549 1.64741
-0.85714 1.74549 1.61767
-0.79365 1.74549 1.56367
-0.73016 1.74549 1.51393
-0.66667 1.74549 1.47476
-0.60317 1.74549 1.44184
-0.53968 1.74549 1.41107
-0.47619 1.74549 1.38992
-0.41270 1.74549 1.38282
-0.34921 1.74549 1.38778
-0.28571 1.74549 1.40178
-0.22222 1.74549 1.42185
-0.15873 1.74549 1.44656
-0.09524 1.74549 1.47205
-0.03175 1.74549 1.49767
0.03175 1.74549 1.52405
0.09524 1.74549 1.54957
0.15873 1.74549 1.57253
0.22222 1.74549 1.58922
0.28571 1.74549 1.60050
0.34921 1.74549 1.60586
0.41270 1.74549 1.60764
0.47619 1.74549 1.60684
0.53968 1.74549 1.60126
0.60317 1.74549 1.58953
0.66667 1.74549 1.56990
0.73016 1.74549 1.54954
0.79365 1.74549 1.52934
0.85714 1.74549 1.49919
0.92063 1.74549 1.47603
0.98413 1.74549 1.45782
1.04762 1.74549 1.44366
1.11111 1.74549 1.44366
1.17460 1.74549 1.43297
1.23810 1.74549 1.43297
1.30159 1.74549 1.43753
1.36508 1.74549 1.43753
1.42857 1.74549 1.43753
1.49206 1.74549 1.43614
1.55556 1.74549 1.43614
1.61905 1.74549 1.45050
1.68254 1.74549 1.45050
1.74603 1.74549 1.44870
1.80952 1.74549 1.44870
1.87302 1.74549 1.44206
1.93651 1.74549 1.44206
2.00000 1.74549 1.46943

-2.00000 1.68202 1.85547
-1.93651 1.68202 1.85547
-1.87302 1.68202 1.91705
-1.80952 1.68202 1.91705
-1.74603 1.68202 1.97202
-1.68254 1.68202 1.97202
-1.61905 1.68202 1.98594
-1.55556 1.68202 1.98594
-1.49206 1.68202 1.98362
-1.42857 1.68202 1.98362
-1.36508 1.68202 1.94516
-1.30159 1.68202 1.94516
-1.23810 1.68202 1.85251
-1.17460 1.68202 1.85251
-1.11111 1.68202 1.85805
-1.04762 1.68202 1.78168
-0.98413 1.68202 1.73976
-0.92063 1.68202 1.67258
-0.85714 1.68202 1.61375
-0.79365 1.68202 1.55186
-0.73016 1.68202 1.49773
-0.66667 1.68202 1.45118
-0.60317 1.68202 1.41349
-0.53968 1.68202 1.38425
-0.47619 1.68202 1.36422
-0.41270 1.68202 1.35607
-0.34921 1.68202 1.35761
-0.28571 1.68202 1.36760
-0.22222 1.68202 1.38417
-0.15873 1.68202 1.40447
-0.09524 1.68202 1.42742
-0.03175 1.68202 1.45105
0.03175 1.68202 1.47527
0.09524 1.68202 1.49863
0.15873 1.68202 1.51999
0.22222 1.68202 1.53755
0.28571 1.68202 1.55116
0.34921 1.68202 1.55892
0.41270 1.68202 1.56275
0.47619 1.68202 1.56376
0.53968 1.68202 1.56113
0.60317 1.68202 1.55273
0.66667 1.68202 1.53868
0.73016 1.68202 1.52377
0.79365 1.68202 1.50697
0.85714 1.68202 1.48648
0.92063 1.68202 1.46977
0.98413 1.68202 1.45782
1.04762 1.68202 1.44366
1.11111 1.68202 1.43297
1.17460 1.68202 1.43297
1.23810 1.68202 1.43753
1.30159 1.68202 1.43753
1.36508 1.68202 1.43753
1.42857 1.68202 1.43614
1.49206 1.68202 1.43614
1.55556 1.68202 1.45050
1.61905 1.68202 1.45050
1.68254 1.68202 1.44870
1.74603 1.68202 1.44870
1.80952 1.68202 1.44206
1.87302 1.68202 1.44206
1.93651 1.68202 1.46943
2.00000 1.68202 1.46943

-2.00000 1.61854 1.73865
-1.93651 1.61854 1.85547
-1.87302 1.61854 1.85547
-1.80952 1.61854 1.91705
-1.74603 1.61854 1.91705
-1.68254 1.61854 1.97202
-1.61905 1.61854 1.97202
-1.55556 1.61854 1.98594
-1.49206 1.61854 1.98594
-1.42857 1.61854 1.98362
-1.36508 1.61854 1.98362
-1.30159 1.61854 1.94516
-1.23810 1.61854 1.94516
-1.17460 1.61854 1.85251
-1.11111 1.61854 1.85805
-1.04762 1.61854 1.81679
-0.98413 1.61854 1.74833
-0.92063 1.61854 1.67533
-0.85714 1.61854 1.60471
-0.79365 1.61854 1.54274
-0.73016 1.61854 1.48857
-0.66667 1.61854 1.44052
-0.60317 1.61854 1.40162
-0.53968 1.61854 1.37208
-0.47619 1.61854 1.35123
-0.41270 1.61854 1.33983
-0.34921 1.61854 1.33792
-0.28571 1.61854 1.34459
-0.22222 1.61854 1.35648
-0.15873 1.61854 1.37286
-0.09524 1.61854 1.39215
-0.03175 1.61854 1.41240
0.03175 1.61854 1.43350
0.09524 1.61854 1.45487
0.15873 1.61854 1.47449
0.22222 1.61854 1.49069
0.28571 1.61854 1.50361
0.34921 1.61854 1.51308
0.41270 1.61854 1.51871
0.47619 1.61854 1.52051
0.53968 1.61854 1.51852
0.60317 1.61854 1.51316
0.66667 1.61854 1.50380
0.73016 1.61854 1.49206
0.79365 1.61854 1.47870
0.85714 1.61854 1.46370
0.92063 1.61854 1.45134
0.98413 1.61854 1.44197
1.04762 1.61854 1.43638
1.11111 1.61854 1.43297
1.17460 1.61854 1.42599
1.23810 1.61854 1.43753
1.30159 1.61854 1.43753
1.36508 1.61854 1.43614
1.42857 1.61854 1.43614
1.49206 1.61854 1.45050
1.55556 1.61854 1.45050
1.61905 1.61854 1.44870
1.68254 1.61854 1.44870
1.74603 1.61854 1.44206
1.80952 1.61854 1.44206
1.87302 1.61854 1.46943
1.93651 1.61854 1.46943
2.00000 1.61854 1.46943

-2.00000 1.55507 1.73865
-1.93651 1.55507 1.73865
-1.87302 1.55507 1.85547
-1.80952 1.55507 1.85547
-1.74603 1.55507 1.91705
-1.68254 1.55507 1.91705
-1.61905 1.55507 1.97202
-1.55556 1.55507 1.97202
-1.49206 1.55507 1.98594
-1.42857 1.55507 1.98594
-1.36508 1.55507 1.98362
-1.30159 1.55507 1.98362
-1.23810 1.55507 1.94516
-1.17460 1.55507 1.92778
-1.11111 1.55507 1.88709
-1.04762 1.55507 1.82208
-0.98413 1.55507 1.74637
-0.92063 1.55507 1.67331
-0.85714 1.55507 1.60302
-0.79365 1.55507 1.54020
-0.73016 1.55507 1.48524
-0.66667 1.55507 1.43805
-0.60317 1.55507 1.39839
-0.53968 1.55507 1.36800
-0.47619 1.55507 1.34586
-0.41270 1.55507 1.33221
-0.34921 1.55507 1.32744
-0.28571 1.55507 1.32984
-0.22222 1.55507 1.33728
-0.15873 1.55507 1.34966
-0.09524 1.55507 1.36495
-0.03175 1.55507 1.38159
0.03175 1.55507 1.39945
0.09524 1.55507 1.41753
0.15873 1.55507 1.43431
0.22222 1.55507 1.44907
0.28571 1.55507 1.46080
0.34921 1.55507 1.46963
0.41270 1.55507 1.47564
0.47619 1.55507 1.47854
0.53968 1.55507 1.47775
0.60317 1.55507 1.47378
0.66667 1.55507 1.46734
0.73016 1.55507 1.45801
0.79365 1.55507 1.44659
0.85714 1.55507 1.43500
0.92063 1.55507 1.42553
0.98413 1.55507 1.41797
1.04762 1.55507 1.41531
1.11111 1.55507 1.41920
1.17460 1.55507 1.42599
1.23810 1.55507 1.43753
1.30159 1.55507 1.43614
1.36508 1.55507 1.43614
1.42857 1.55507 1.45050
1.49206 1.55507 1.45050
1.55556 1.55507 1.44870
1.61905 1.55507 1.44870
1.68254 1.55507 1.44206
1.74603 1.55507 1.44206
1.80952 1.55507 1.46943
1.87302 1.55507 1.46943
1.93651 1.55507 1.46943
2.00000 1.55507 1.46943

-2.00000 1.49160 1.73865
-1.93651 1.49160 1.73865
-1.87302 1.49160 1.73865
-1.80952 1.49160 1.85547
-1.74603 1.49160 1.85547
-1.68254 1.49160 1.91705
-1.61905 1.49160 1.91705
-1.55556 1.49160 1.97202
-1.49206 1.49160 1.97202
-1.42857 1.49160 1.98594
-1.36508 1.49160 1.98594
-1.30159 1.49160 1.98362
-1.23810 1.49160 1.98746
-1.17460 1.49160 1.96824
-1.11111 1.49160 1.89560
-1.04762 1.49160 1.82019
-0.98413 1.49160 1.74563
-0.92063 1.49160 1.67270
-0.85714 1.49160 1.60497
-0.79365 1.49160 1.54271
-0.73016 1.49160 1.48807
-0.66667 1.49160 1.44188
-0.60317 1.49160 1.40280
-0.53968 1.49160 1.37086
-0.47619 1.49160 1.34717
-0.41270 1.49160 1.33147
-0.34921 1.49160 1.32301
-0.28571 1.49160 1.32162
-0.22222 1.49160 1.32553
-0.15873 1.49160 1.33341
-0.09524 1.49160 1.34445
-0.03175 1.49160 1.35735
0.03175 1.49160 1.37177
0.09524 1.49160 1.38663
0.15873 1.49160 1.40057
0.22222 1.49160 1.41313
0.28571 1.49160 1.42340
0.34921 1.49160 1.43114
0.41270 1.49160 1.43662
0.47619 1.49160 1.43918
0.53968 1.49160 1.43888
0.60317 1.49160 1.43591
0.66667 1.49160 1.43055
0.73016 1.49160 1.42307
0.79365 1.49160 1.41397
0.85714 1.49160 1.40469
0.92063 1.49160 1.39701
0.98413 1.49160 1.39097
1.04762 1.49160 1.38985
1.11111 1.49160 1.39472
1.17460 1.49160 1.40853
1.23810 1.49160 1.42995
1.30159 1.49160 1.43614
1.36508 1.49160 1.45050
1.42857 1.49160 1.45050
1.49206 1.49160 1.44870
1.55556 1.49160 1.44870
1.61905 1.49160 1.44206
1.68254 1.49160 1.44206
1.74603 1.49160 1.46943
1.80952 1.49160 1.46943
1.87302 1.49160 1.46943
1.93651 1.49160 1.46943
2.00000 1.49160 1.46943

-2.00000 1.42813 1.73865
-1.93651 1.42813 1.73865
-1.87302 1.42813 1.73865
-1.80952 1.42813 1.73865
-1.74603 1.42813 1.85547
-1.68254 1.42813 1.85547
-1.61905 1.42813 1.91705
-1.55556 1.42813 1.91705
-1.49206 1.42813 1.97202
-1.42857 1.42813 1.97202
-1.36508 1.42813 1.98594
-1.30159 1.42813 2.00528
-1.23810 1.42813 1.98288
-1.17460 1.42813 1.94237
-1.11111 1.42813 1.88019
-1.04762 1.42813 1.81007
-0.98413 1.42813 1.74049
-0.92063 1.42813 1.67220
-0.85714 1.42813 1.60807
-0.79365 1.42813 1.54871
-0.73016 1.42813 1.49504
-0.66667 1.42813 1.44908
-0.60317 1.42813 1.40999
-0.53968 1.42813 1.37769
-0.47619 1.42813 1.35235
-0.41270 1.42813 1.33445
-0.34921 1.42813 1.32341
-0.28571 1.42813 1.31886
-0.22222 1.42813 1.31888
-0.15873 1.42813 1.32254
-0.09524 1.42813 1.32951
-0.03175 1.42813 1.33893
0.03175 1.42813 1.34969
0.09524 1.42813 1.36109
0.15873 1.42813 1.37208
0.22222 1.42813 1.38235
0.28571 1.42813 1.39079
0.34921 1.42813 1.39723
0.41270 1.42813 1.40175
0.47619 1.42813 1.40379
0.53968 1.42813 1.40351
0.60317 1.42813 1.40095
0.66667 1.42813 1.39615
0.73016 1.42813 1.38962
0.79365 1.42813 1.38189
0.85714 1.42813 1.37418
0.92063 1.42813 1.36769
0.98413 1.42813 1.36316
1.04762 1.42813 1.36301
1.11111 1.42813 1.36840
1.17460 1.42813 1.38199
1.23810 1.42813 1.40262
1.30159 1.42813 1.42943
1.36508 1.42813 1.45050
1.42857 1.42813 1.44870
1.49206 1.42813 1.44870
1.55556 1.42813 1.44206
1.61905 1.42813 1.44206
1.68254 1.42813 1.46943
1.74603 1.42813 1.46943
1.80952 1.42813 1.46943
1.87302 1.42813 1.46943
1.93651 1.42813 1.46943
2.00000 1.42813 1.46943

-2.00000 1.36466 1.73865
-1.93651 1.36466 1.73865
-1.87302 1.36466 1.73865
-1.80952 1.36466 1.73865
-1.74603 1.36466 1.73865
-1.68254 1.36466 1.85547
-1.61905 1.36466 1.85547
-1.55556 1.36466 1.91705
-1.49206 1.36466 1.91705
-1.42857 1.36466 1.97202
-1.36508 1.36466 2.00223
-1.30159 1.36466 1.99318
-1.23810 1.36466 1.96484
-1.17460 1.36466 1.91672
-1.11111 1.36466 1.86045
-1.04762 1.36466 1.79768
-0.98413 1.36466 1.73407
-0.92063 1.36466 1.67117
-0.85714 1.36466 1.61043
-0.79365 1.36466 1.55433
-0.73016 1.36466 1.50363
-0.66667 1.36466 1.45874
-0.60317 1.36466 1.41965
-0.53968 1.36466 1.38697
-0.47619 1.36466 1.36078
-0.41270 1.36466 1.34096
-0.34921 1.36466 1.32742
-0.28571 1.36466 1.31948
-0.22222 1.36466 1.31580
-0.15873 1.36466 1.31590
-0.09524 1.36466 1.31925
-0.03175 1.36466 1.32530
0.03175 1.36466 1.33271
0.09524 1.36466 1.34097
0.15873 1.36466 1.34907
0.22222 1.36466 1.35660
0.28571 1.36466 1.36310
0.34921 1.36466 1.36803
0.41270 1.36466 1.37117
0.47619 1.36466 1.37239
0.53968 1.36466 1.37182
0.60317 1.36466 1.36919
0.66667 1.36466 1.36462
0.73016 1.36466 1.35876
0.79365 1.36466 1.35190
0.85714 1.36466 1.34522
0.92063 1.36466 1.33940
0.98413 1.36466 1.33600
1.04762 1.36466 1.33596
1.11111 1.36466 1.34106
1.17460 1.36466 1.35290
1.23810 1.36466 1.37305
1.30159 1.36466 1.40003
1.36508 1.36466 1.43101
1.42857 1.36466 1.44870
1.49206 1.36466 1.44206
1.55556 1.36466 1.44206
1.61905 1.36466 1.46943
1.68254 1.36466 1.46943
1.74603 1.36466 1.46943
1.80952 1.36466 1.46943
1.87302 1.36466 1.46943
1.93651 1.36466 1.46943
2.00000 1.36466 1.47042

-2.00000 1.30118 1.73865
-1.93651 1.30118 1.73865
-1.87302 1.30118 1.73865
-1.80952 1.30118 1.73865
-1.74603 1.30118 1.73865
-1.68254 1.30118 1.73865
-1.61905 1.30118 1.85547
-1.55556 1.30118 1.85547
-1.49206 1.30118 1.91705
-1.42857 1.30118 1.97430
-1.36508 1.30118 1.98361
-1.30159 1.30118 1.96796
-1.23810 1.30118 1.93800
-1.17460 1.30118 1.89418
-1.11111 1.30118 1.84244
-1.04762 1.30118 1.78494
-0.98413 1.30118 1.72668
-0.92063 1.30118 1.66897
-0.85714 1.30118 1.61221
-0.79365 1.30118 1.55982
-0.73016 1.30118 1.51193
-0.66667 1.30118 1.46858
-0.60317 1.30118 1.43012
-0.53968 1.30118 1.39723
-0.47619 1.30118 1.37043
-0.41270 1.30118 1.34931
-0.34921 1.30118 1.33372
-0.28571 1.30118 1.32307
-0.22222 1.30118 1.31612
-0.15873 1.30118 1.31294
-0.09524 1.30118 1.31315
-0.03175 1.30118 1.31614
0.03175 1.30118 1.32037
0.09524 1.30118 1.32547
0.15873 1.30118 1.33079
0.22222 1.30118 1.33575
0.28571 1.30118 1.34004
0.34921 1.30118 1.34331
0.41270 1.30118 1.34503
0.47619 1.30118 1.34525
0.53968 1.30118 1.34400
0.60317 1.30118 1.34097
0.66667 1.30118 1.33657
0.73016 1.30118 1.33117
0.79365 1.30118 1.32495
0.85714 1.30118 1.31888
0.92063 1.30118 1.31370
0.98413 1.30118 1.31054
1.04762 1.30118 1.31058
1.11111 1.30118 1.31534
1.17460 1.30118 1.32607
1.23810 1.30118 1.34351
1.30159 1.30118 1.36612
1.36508 1.30118 1.39610
1.42857 1.30118 1.42904
1.49206 1.30118 1.44206
1.55556 1.30118 1.46943
1.61905 1.30118 1.46943
1.68254 1.30118 1.46943
1.74603 1.30118 1.46943
1.80952 1.30118 1.46943
1.87302 1.30118 1.47042
1.93651 1.30118 1.47042
2.00000 1.30118 1.47042

-2.00000 1.23771 1.59680
-1.93651 1.23771 1.59680
-1.87302 1.23771 1.73865
-1.80952 1.23771 1.73865
-1.74603 1.23771 1.73865
-1.68254 1.23771 1.73865
-1.61905 1.23771 1.73865
-1.55556 1.23771 1.85547
-1.49206 1.23771 1.92468
-1.42857 1.23771 1.95310
-1.36508 1.23771 1.95533
-1.30159 1.23771 1.93861
-1.23810 1.23771 1.91029
-1.17460 1.23771 1.87049
-1.11111 1.23771 1.82404
-1.04762 1.23771 1.77213
-0.98413 1.23771 1.71926
-0.92063 1.23771 1.66655
-0.85714 1.23771 1.61443
-0.79365 1.23771 1.56506
-0.73016 1.23771 1.51945
-0.66667 1.23771 1.47784
-0.60317 1.23771 1.44059
-0.53968 1.23771 1.40833
-0.47619 1.23771 1.38115
-0.41270 1.23771 1.35900
-0.34921 1.23771 1.34172
-0.28571 1.23771 1.32888
-0.22222 1.23771 1.31965
-0.15873 1.23771 1.31383
-0.09524 1.23771 1.31112
-0.03175 1.23771 1.31086
0.03175 1.23771 1.31196
0.09524 1.23771 1.31420
0.15873 1.23771 1.31687
0.22222 1.23771 1.31937
0.28571 1.23771 1.32153
0.34921 1.23771 1.32301
0.41270 1.23771 1.32333
0.47619 1.23771 1.32241
0.53968 1.23771 1.32023
0.60317 1.23771 1.31686
0.66667 1.23771 1.31234
0.73016 1.23771 1.30695
0.79365 1.23771 1.30117
0.85714 1.23771 1.29553
0.92063 1.23771 1.29086
0.98413 1.23771 1.28780
1.04762 1.23771 1.28772
1.11111 1.23771 1.29217
1.17460 1.23771 1.30147
1.23810 1.23771 1.31628
1.30159 1.23771 1.33709
1.36508 1.23771 1.36666
1.42857 1.23771 1.40609
1.49206 1.23771 1.44543
1.55556 1.23771 1.46943
1.61905 1.23771 1.46943
1.68254 1.23771 1.46943
1.74603 1.23771 1.46731
1.80952 1.23771 1.47042
1.87302 1.23771 1.47042
1.93651 1.23771 1.47042
2.00000 1.23771 1.47042

-2.00000 1.17424 1.59680
-1.93651 1.17424 1.59680
-1.87302 1.17424 1.59680
-1.80952 1.17424 1.59680
-1.74603 1.17424 1.73865
-1.68254 1.17424 1.73865
-1.61905 1.17424 1.73865
-1.55556 1.17424 1.83805
-1.49206 1.17424 1.90779
-1.42857 1.17424 1.92221
-1.36508 1.17424 1.92011
-1.30159 1.17424 1.90580
-1.23810 1.17424 1.88076
-1.17460 1.17424 1.84639
-1.11111 1.17424 1.80529
-1.04762 1.17424 1.75922
-0.98413 1.17424 1.71148
-0.92063 1.17424 1.66355
-0.85714 1.17424 1.61579
-0.79365 1.17424 1.56995
-0.73016 1.17424 1.52656
-0.66667 1.17424 1.48698
-0.60317 1.17424 1.45127
-0.53968 1.17424 1.41973
-0.47619 1.17424 1.39244
-0.41270 1.17424 1.36934
-0.34921 1.17424 1.35070
-0.28571 1.17424 1.33625
-0.22222 1.17424 1.32530
-0.15873 1.17424 1.31708
-0.09524 1.17424 1.31172
-0.03175 1.17424 1.30868
0.03175 1.17424 1.30710
0.09524 1.17424 1.30661
0.15873 1.17424 1.30669
0.22222 1.17424 1.30696
0.28571 1.17424 1.30714
0.34921 1.17424 1.30682
0.41270 1.17424 1.30569
0.47619 1.17424 1.30366
0.53968 1.17424 1.30063
0.60317 1.17424 1.29668
0.66667 1.17424 1.29189
0.73016 1.17424 1.28663
0.79365 1.17424 1.28110
0.85714 1.17424 1.27576
0.92063 1.17424 1.27145
0.98413 1.17424 1.26868
1.04762 1.17424 1.26842
1.11111 1.17424 1.27207
1.17460 1.17424 1.27985
1.23810 1.17424 1.29282
1.30159 1.17424 1.31162
1.36508 1.17424 1.33896
1.42857 1.17424 1.37458
1.49206 1.17424 1.41548
1.55556 1.17424 1.45327
1.61905 1.17424 1.46731
1.68254 1.17424 1.46731
1.74603 1.17424 1.47042
1.80952 1.17424 1.47042
1.87302 1.17424 1.47042
1.93651 1.17424 1.47042
2.00000 1.17424 1.47042

-2.00000 1.11077 1.43034
-1.93651 1.11077 1.59680
-1.87302 1.11077 1.59680
-1.80952 1.11077 1.59680
-1.74603 1.11077 1.59680
-1.68254 1.11077 1.59680
-1.61905 1.11077 1.71770
-1.55556 1.11077 1.80158
-1.49206 1.11077 1.85694
-1.42857 1.11077 1.87856
-1.36508 1.11077 1.88128
-1.30159 1.11077 1.87199
-1.23810 1.11077 1.85152
-1.17460 1.11077 1.82183
-1.11111 1.11077 1.78595
-1.04762 1.11077 1.74584
-0.98413 1.11077 1.70358
-0.92063 1.11077 1.66009
-0.85714 1.11077 1.61653
-0.79365 1.11077 1.57427
-0.73016 1.11077 1.53378
-0.66667 1.11077 1.49628
-0.60317 1.11077 1.46193
-0.53968 1.11077 1.43098
-0.47619 1.11077 1.40389
-0.41270 1.11077 1.38057
-0.34921 1.11077 1.36091
-0.28571 1.11077 1.34516
-0.22222 1.11077 1.33241
-0.15873 1.11077 1.32237
-0.09524 1.11077 1.31481
-0.03175 1.11077 1.30933
0.03175 1.11077 1.30535
0.09524 1.11077 1.30249
0.15873 1.11077 1.30031
0.22222 1.11077 1.29841
0.28571 1.11077 1.29662
0.34921 1.11077 1.29457
0.41270 1.11077 1.29205
0.47619 1.11077 1.28889
0.53968 1.11077 1.28504
0.60317 1.11077 1.28045
0.66667 1.11077 1.27543
0.73016 1.11077 1.27012
0.79365 1.11077 1.26471
0.85714 1.11077 1.25960
0.92063 1.11077 1.25562
0.98413 1.11077 1.25313
1.04762 1.11077 1.25309
1.11111 1.11077 1.25586
1.17460 1.11077 1.26256
1.23810 1.11077 1.27402
1.30159 1.11077 1.29096
1.36508 1.11077 1.31535
1.42857 1.11077 1.34738
1.49206 1.11077 1.38514
1.55556 1.11077 1.42874
1.61905 1.11077 1.46731
1.68254 1.11077 1.47042
1.74603 1.11077 1.47042
1.80952 1.11077 1.47042
1.87302 1.11077 1.47042
1.93651 1.11077 1.47042
2.00000 1.11077 1.46541

-2.00000 1.04729 1.43034
-1.93651 1.04729 1.43034
-1.87302 1.04729 1.43034
-1.80952 1.04729 1.59680
-1.74603 1.04729 1.59680
-1.68254 1.04729 1.59680
-1.61905 1.04729 1.68122
-1.55556 1.04729 1.75557
-1.49206 1.04729 1.80635
-1.42857 1.04729 1.83277
-1.36508 1.04729 1.84128
-1.30159 1.04729 1.83747
-1.23810 1.04729 1.82234
-1.17460 1.04729 1.79762
-1.11111 1.04729 1.76726
-1.04762 1.04729 1.73245
-0.98413 1.04729 1.69507
-0.92063 1.04729 1.65633
-0.85714 1.04729 1.61683
-0.79365 1.04729 1.57784
-0.73016 1.04729 1.54018
-0.66667 1.04729 1.50481
-0.60317 1.04729 1.47201
-0.53968 1.04729 1.44228
-0.47619 1.04729 1.41566
-0.41270 1.04729 1.39232
-0.34921 1.04729 1.37223
-0.28571 1.04729 1.35518
-0.22222 1.04729 1.34077
-0.15873 1.04729 1.32903
-0.09524 1.04729 1.31967
-0.03175 1.04729 1.31215
0.03175 1.04729 1.30609
0.09524 1.04729 1.30115
0.15873 1.04729 1.29699
0.22222 1.04729 1.29318
0.28571 1.04729 1.28959
0.34921 1.04729 1.28601
0.41270 1.04729 1.28216
0.47619 1.04729 1.27797
0.53968 1.04729 1.27334
0.60317 1.04729 1.26825
0.66667 1.04729 1.26286
0.73016 1.04729 1.25736
0.79365 1.04729 1.25205
0.85714 1.04729 1.24718
0.92063 1.04729 1.24333
0.98413 1.04729 1.24104
1.04762 1.04729 1.24099
1.11111 1.04729 1.24356
1.17460 1.04729 1.24945
1.23810 1.04729 1.25977
1.30159 1.04729 1.27541
1.36508 1.04729 1.29755
1.42857 1.04729 1.32628
1.49206 1.04729 1.36191
1.55556 1.04729 1.40538
1.61905 1.04729 1.44994
1.68254 1.04729 1.47042
1.74603 1.04729 1.47042
1.80952 1.04729 1.47042
1.87302 1.04729 1.46541
1.93651 1.04729 1.46541
2.00000 1.04729 1.46541

-2.00000 0.98382 1.43034
-1.93651 0.98382 1.43034
-1.87302 0.98382 1.43034
-1.80952 0.98382 1.43034
-1.74603 0.98382 1.43034
-1.68254 0.98382 1.55100
-1.61905 0.98382 1.63475
-1.55556 0.98382 1.70718
-1.49206 0.98382 1.75805
-1.42857 0.98382 1.78896
-1.36508 0.98382 1.80299
-1.30159 0.98382 1.80382
-1.23810 0.98382 1.79349
-1.17460 0.98382 1.77445
-1.11111 0.98382 1.74931
-1.04762 0.98382 1.71949
-0.98413 0.98382 1.68676
-0.92063 0.98382 1.65226
-0.85714 0.98382 1.61653
-0.79365 0.98382 1.58101
-0.73016 0.98382 1.54617
-0.66667 0.98382 1.51291
-0.60317 0.98382 1.48182
-0.53968 0.98382 1.45335
-0.47619 0.98382 1.42745
-0.41270 0.98382 1.40413
-0.34921 0.98382 1.38367
-0.28571 0.98382 1.36580
-0.22222 0.98382 1.35036
-0.15873 0.98382 1.33719
-0.09524 0.98382 1.32614
-0.03175 0.98382 1.31689
0.03175 0.98382 1.30911
0.09524 0.98382 1.30238
0.15873 0.98382 1.29642
0.22222 0.98382 1.29097
0.28571 0.98382 1.28583
0.34921 0.98382 1.28084
0.41270 0.98382 1.27580
0.47619 0.98382 1.27062
0.53968 0.98382 1.26525
0.60317 0.98382 1.25971
0.66667 0.98382 1.25402
0.73016 0.98382 1.24836
0.79365 0.98382 1.24304
0.85714 0.98382 1.23827
0.92063 0.98382 1.23466
0.98413 0.98382 1.23249
1.04762 0.98382 1.23232
1.11111 0.98382 1.23478
1.17460 0.98382 1.24005
1.23810 0.98382 1.24973
1.30159 0.98382 1.26421
1.36508 0.98382 1.28407
1.42857 0.98382 1.30989
1.49206 0.98382 1.34243
1.55556 0.98382 1.38209
1.61905 0.98382 1.42860
1.68254 0.98382 1.46563
1.74603 0.98382 1.46541
1.80952 0.98382 1.46541
1.87302 0.98382 1.46541
1.93651 0.98382 1.46541
2.00000 0.98382 1.46541

-2.00000 0.92035 1.28283
-1.93651 0.92035 1.28283
-1.87302 0.92035 1.43034
-1.80952 0.92035 1.43034
-1.74603 0.92035 1.43034
-1.68254 0.92035 1.51076
-1.61905 0.92035 1.59295
-1.55556 0.92035 1.66320
-1.49206 0.92035 1.71460
-1.42857 0.92035 1.74871
-1.36508 0.92035 1.76723
-1.30159 0.92035 1.77176
-1.23810 0.92035 1.76652
-1.17460 0.92035 1.75277
-1.11111 0.92035 1.73197
-1.04762 0.92035 1.70693
-0.98413 0.92035 1.67883
-0.92063 0.92035 1.64821
-0.85714 0.92035 1.61593
-0.79365 0.92035 1.58362
-0.73016 0.92035 1.55170
-0.66667 0.92035 1.52085
-0.60317 0.92035 1.49161
-0.53968 0.92035 1.46431
-0.47619 0.92035 1.43917
-0.41270 0.92035 1.41607
-0.34921 0.92035 1.39537
-0.28571 0.92035 1.37694
-0.22222 0.92035 1.36072
-0.15873 0.92035 1.34654
-0.09524 0.92035 1.33415
-0.03175 0.92035 1.32343
0.03175 0.92035 1.31412
0.09524 0.92035 1.30579
0.15873 0.92035 1.29828
0.22222 0.92035 1.29144
0.28571 0.92035 1.28493
0.34921 0.92035 1.27868
0.41270 0.92035 1.27260
0.47619 0.92035 1.26656
0.53968 0.92035 1.26055
0.60317 0.92035 1.25451
0.66667 0.92035 1.24859
0.73016 0.92035 1.24284
0.79365 0.92035 1.23754
0.85714 0.92035 1.23299
0.92063 0.92035 1.22962
0.98413 0.92035 1.22761
1.04762 0.92035 1.22750
1.11111 0.92035 1.22989
1.17460 0.92035 1.23509
1.23810 0.92035 1.24401
1.30159 0.92035 1.25722
1.36508 0.92035 1.27519
1.42857 0.92035 1.29875
1.49206 0.92035 1.32807
1.55556 0.92035 1.36373
1.61905 0.92035 1.40734
1.68254 0.92035 1.45460
1.74603 0.92035 1.46541
1.80952 0.92035 1.46541
1.87302 0.92035 1.46541
1.93651 0.92035 1.47336
2.00000 0.92035 1.47336

-2.00000 0.85688 1.28283
-1.93651 0.85688 1.28283
-1.87302 0.85688 1.28283
-1.80952 0.85688 1.28283
-1.74603 0.85688 1.38793
-1.68254 0.85688 1.47222
-1.61905 0.85688 1.55506
-1.55556 0.85688 1.62321
-1.49206 0.85688 1.67541
-1.42857 0.85688 1.71150
-1.36508 0.85688 1.73319
-1.30159 0.85688 1.74228
-1.23810 0.85688 1.74143
-1.17460 0.85688 1.73196
-1.11111 0.85688 1.71587
-1.04762 0.85688 1.69513
-0.98413 0.85688 1.67096
-0.92063 0.85688 1.64402
-0.85714 0.85688 1.61543
-0.79365 0.85688 1.58631
-0.73016 0.85688 1.55708
-0.66667 0.85688 1.52837
-0.60317 0.85688 1.50092
-0.53968 0.85688 1.47489
-0.47619 0.85688 1.45059
-0.41270 0.85688 1.42799
-0.34921 0.85688 1.40725
-0.28571 0.85688 1.38853
-0.22222 0.85688 1.37167
-0.15873 0.85688 1.35668
-0.09524 0.85688 1.34332
-0.03175 0.85688 1.33139
0.03175 0.85688 1.32082
0.09524 0.85688 1.31130
0.15873 0.85688 1.30244
0.22222 0.85688 1.29426
0.28571 0.85688 1.28659
0.34921 0.85688 1.27929
0.41270 0.85688 1.27231
0.47619 0.85688 1.26552
0.53968 0.85688 1.25891
0.60317 0.85688 1.25244
0.66667 0.85688 1.24630
0.73016 0.85688 1.24052
0.79365 0.85688 1.23528
0.85714 0.85688 1.23090
0.92063 0.85688 1.22771
0.98413 0.85688 1.22597
1.04762 0.85688 1.22613
1.11111 0.85688 1.22839
1.17460 0.85688 1.23365
1.23810 0.85688 1.24216
1.30159 0.85688 1.25408
1.36508 0.85688 1.27067
1.42857 0.85688 1.29212
1.49206 0.85688 1.31847
1.55556 0.85688 1.35032
1.61905 0.85688 1.38765
1.68254 0.85688 1.42808
1.74603 0.85688 1.45724
1.80952 0.85688 1.47336
1.87302 0.85688 1.47336
1.93651 0.85688 1.47336
2.00000 0.85688 1.47336

-2.00000 0.79340 1.19032
-1.93651 0.79340 1.28283
-1.87302 0.79340 1.28283
-1.80952 0.79340 1.28283
-1.74603 0.79340 1.33947
-1.68254 0.79340 1.43635
-1.61905 0.79340 1.52132
-1.55556 0.79340 1.58893
-1.49206 0.79340 1.64122
-1.42857 0.79340 1.67857
-1.36508 0.79340 1.70314
-1.30159 0.79340 1.71606
-1.23810 0.79340 1.71856
-1.17460 0.79340 1.71321
-1.11111 0.79340 1.70127
-1.04762 0.79340 1.68447
-0.98413 0.79340 1.66371
-0.92063 0.79340 1.64041
-0.85714 0.79340 1.61518
-0.79365 0.79340 1.58893
-0.73016 0.79340 1.56233
-0.66667 0.79340 1.53582
-0.60317 0.79340 1.51008
-0.53968 0.79340 1.48535
-0.47619 0.79340 1.46187
-0.41270 0.79340 1.43980
-0.34921 0.79340 1.41934
-0.28571 0.79340 1.40048
-0.22222 0.79340 1.38328
-0.15873 0.79340 1.36762
-0.09524 0.79340 1.35345
-0.03175 0.79340 1.34068
0.03175 0.79340 1.32905
0.09524 0.79340 1.31843
0.15873 0.79340 1.30849
0.22222 0.79340 1.29922
0.28571 0.79340 1.29055
0.34921 0.79340 1.28239
0.41270 0.79340 1.27463
0.47619 0.79340 1.26719
0.53968 0.79340 1.26009
0.60317 0.79340 1.25329
0.66667 0.79340 1.24694
0.73016 0.79340 1.24119
0.79365 0.79340 1.23607
0.85714 0.79340 1.23187
0.92063 0.79340 1.22885
0.98413 0.79340 1.22741
1.04762 0.79340 1.22788
1.11111 0.79340 1.23049
1.17460 0.79340 1.23566
1.23810 0.79340 1.24398
1.30159 0.79340 1.25548
1.36508 0.79340 1.27100
1.42857 0.79340 1.29065
1.49206 0.79340 1.31443
1.55556 0.79340 1.34264
1.61905 0.79340 1.37565
1.68254 0.79340 1.41089
1.74603 0.79340 1.44743
1.80952 0.79340 1.47336
1.87302 0.79340 1.47336
1.93651 0.79340 1.47336
2.00000 0.79340 1.47027

-2.00000 0.72993 1.19032
-1.93651 0.72993 1.19032
-1.87302 0.72993 1.19032
-1.80952 0.72993 1.25340
-1.74603 0.72993 1.32225
-1.68254 0.72993 1.41141
-1.61905 0.72993 1.49275
-1.55556 0.72993 1.55945
-1.49206 0.72993 1.61166
-1.42857 0.72993 1.65024
-1.36508 0.72993 1.67691
-1.30159 0.72993 1.69267
-1.23810 0.72993 1.69853
-1.17460 0.72993 1.69667
-1.11111 0.72993 1.68818
-1.04762 0.72993 1.67497
-0.98413 0.72993 1.65777
-0.92063 0.72993 1.63774
-0.85714 0.72993 1.61553
-0.79365 0.72993 1.59197
-0.73016 0.72993 1.56767
-0.66667 0.72993 1.54318
-0.60317 0.72993 1.51911
-0.53968 0.72993 1.49571
-0.47619 0.72993 1.47325
-0.41270 0.72993 1.45177
-0.34921 0.72993 1.43166
-0.28571 0.72993 1.41289
-0.22222 0.72993 1.39553
-0.15873 0.72993 1.37949
-0.09524 0.72993 1.36461
-0.03175 0.72993 1.35102
0.03175 0.72993 1.33853
0.09524 0.72993 1.32700
0.15873 0.72993 1.31623
0.22222 0.72993 1.30618
0.28571 0.72993 1.29665
0.34921 0.72993 1.28773
0.41270 0.72993 1.27930
0.47619 0.72993 1.27130
0.53968 0.72993 1.26378
0.60317 0.72993 1.25670
0.66667 0.72993 1.25026
0.73016 0.72993 1.24451
0.79365 0.72993 1.23952
0.85714 0.72993 1.23553
0.92063 0.72993 1.23289
0.98413 0.72993 1.23183
1.04762 0.72993 1.23259
1.11111 0.72993 1.23554
1.17460 0.72993 1.24101
1.23810 0.72993 1.24919
1.30159 0.72993 1.26044
1.36508 0.72993 1.27529
1.42857 0.72993 1.29356
1.49206 0.72993 1.31562
1.55556 0.72993 1.34159
1.61905 0.72993 1.37161
1.68254 0.72993 1.40467
1.74603 0.72993 1.44052
1.80952 0.72993 1.46655
1.87302 0.72993 1.47027
1.93651 0.72993 1.47027
2.00000 0.72993 1.47027

-2.00000 0.66646 1.19032
-1.93651 0.66646 1.19032
-1.87302 0.66646 1.19032
-1.80952 0.66646 1.22799
-1.74603 0.66646 1.31025
-1.68254 0.66646 1.39373
-1.61905 0.66646 1.47056
-1.55556 0.66646 1.53541
-1.49206 0.66646 1.58722
-1.42857 0.66646 1.62676
-1.36508 0.66646 1.65498
-1.30159 0.66646 1.67280
-1.23810 0.66646 1.68123
-1.17460 0.66646 1.68250
-1.11111 0.66646 1.67746
-1.04762 0.66646 1.66738
-0.98413 0.66646 1.65321
-0.92063 0.66646 1.63594
-0.85714 0.66646 1.61652
-0.79365 0.66646 1.59542
-0.73016 0.66646 1.57334
-0.66667 0.66646 1.55081
-0.60317 0.66646 1.52828
-0.53968 0.66646 1.50619
-0.47619 0.66646 1.48466
-0.41270 0.66646 1.46393
-0.34921 0.66646 1.44426
-0.28571 0.66646 1.42563
-0.22222 0.66646 1.40816
-0.15873 0.66646 1.39183
-0.09524 0.66646 1.37657
-0.03175 0.66646 1.36238
0.03175 0.66646 1.34919
0.09524 0.66646 1.33695
0.15873 0.66646 1.32548
0.22222 0.66646 1.31471
0.28571 0.66646 1.30454
0.34921 0.66646 1.29496
0.41270 0.66646 1.28593
0.47619 0.66646 1.27752
0.53968 0.66646 1.26969
0.60317 0.66646 1.26245
0.66667 0.66646 1.25596
0.73016 0.66646 1.25026
0.79365 0.66646 1.24546
0.85714 0.66646 1.24167
0.92063 0.66646 1.23944
0.98413 0.66646 1.23884
1.04762 0.66646 1.24009
1.11111 0.66646 1.24340
1.17460 0.66646 1.24921
1.23810 0.66646 1.25767
1.30159 0.66646 1.26886
1.36508 0.66646 1.28333
1.42857 0.66646 1.30087
1.49206 0.66646 1.32172
1.55556 0.66646 1.34620
1.61905 0.66646 1.37423
1.68254 0.66646 1.40507
1.74603 0.66646 1.43869
1.80952 0.66646 1.46984
1.87302 0.66646 1.47027
1.93651 0.66646 1.47027
2.00000 0.66646 1.47027

-2.00000 0.60299 1.15979
-1.93651 0.60299 1.15979
-1.87302 0.60299 1.15979
-1.80952 0.60299 1.21510
-1.74603 0.60299 1.29893
-1.68254 0.60299 1.37966
-1.61905 0.60299 1.45355
-1.55556 0.60299 1.51666
-1.49206 0.60299 1.56802
-1.42857 0.60299 1.60781
-1.36508 0.60299 1.63703
-1.30159 0.60299 1.65632
-1.23810 0.60299 1.66735
-1.17460 0.60299 1.67123
-1.11111 0.60299 1.66900
-1.04762 0.60299 1.66177
-0.98413 0.60299 1.65029
-0.92063 0.60299 1.63543
-0.85714 0.60299 1.61839
-0.79365 0.60299 1.59951
-0.73016 0.60299 1.57948
-0.66667 0.60299 1.55880
-0.60317 0.60299 1.53777
-0.53968 0.60299 1.51683
-0.47619 0.60299 1.49621
-0.41270 0.60299 1.47622
-0.34921 0.60299 1.45705
-0.28571 0.60299 1.43873
-0.22222 0.60299 1.42128
-0.15873 0.60299 1.40476
-0.09524 0.60299 1.38923
-0.03175 0.60299 1.37464
0.03175 0.60299 1.36102
0.09524 0.60299 1.34823
0.15873 0.60299 1.33616
0.22222 0.60299 1.32471
0.28571 0.60299 1.31399
0.34921 0.60299 1.30398
0.41270 0.60299 1.29450
0.47619 0.60299 1.28565
0.53968 0.60299 1.27756
0.60317 0.60299 1.27019
0.66667 0.60299 1.26366
0.73016 0.60299 1.25802
0.79365 0.60299 1.25347
0.85714 0.60299 1.25010
0.92063 0.60299 1.24833
0.98413 0.60299 1.24827
1.04762 0.60299 1.25003
1.11111 0.60299 1.25386
1.17460 0.60299 1.26005
1.23810 0.60299 1.26884
1.30159 0.60299 1.28041
1.36508 0.60299 1.29483
1.42857 0.60299 1.31216
1.49206 0.60299 1.33248
1.55556 0.60299 1.35613
1.61905 0.60299 1.38273
1.68254 0.60299 1.41269
1.74603 0.60299 1.44372
1.80952 0.60299 1.47167
1.87302 0.60299 1.48353
1.93651 0.60299 1.48353
2.00000 0.60299 1.48353

-2.00000 0.53951 1.13734
-1.93651 0.53951 1.13734
-1.87302 0.53951 1.15958
-1.80952 0.53951 1.21373
-1.74603 0.53951 1.29218
-1.68254 0.53951 1.37174
-1.61905 0.53951 1.44269
-1.55556 0.53951 1.50385
-1.49206 0.53951 1.55425
-1.42857 0.53951 1.59391
-1.36508 0.53951 1.62354
-1.30159 0.53951 1.64421
-1.23810 0.53951 1.65705
-1.17460 0.53951 1.66289
-1.11111 0.53951 1.66282
-1.04762 0.53951 1.65788
-0.98413 0.53951 1.64875
-0.92063 0.53951 1.63629
-0.85714 0.53951 1.62139
-0.79365 0.53951 1.60443
-0.73016 0.53951 1.58622
-0.66667 0.53951 1.56714
-0.60317 0.53951 1.54743
-0.53968 0.53951 1.52761
-0.47619 0.53951 1.50801
-0.41270 0.53951 1.48879
-0.34921 0.53951 1.47008
-0.28571 0.53951 1.45204
-0.22222 0.53951 1.43474
-0.15873 0.53951 1.41826
-0.09524 0.53951 1.40260
-0.03175 0.53951 1.38778
0.03175 0.53951 1.37373
0.09524 0.53951 1.36048
0.15873 0.53951 1.34793
0.22222 0.53951 1.33606
0.28571 0.53951 1.32487
0.34921 0.53951 1.31439
0.41270 0.53951 1.30462
0.47619 0.53951 1.29554
0.53968 0.53951 1.28722
0.60317 0.53951 1.27973
0.66667 0.53951 1.27316
0.73016 0.53951 1.26763
0.79365 0.53951 1.26331
0.85714 0.53951 1.26032
0.92063 0.53951 1.25901
0.98413 0.53951 1.25957
1.04762 0.53951 1.26201
1.11111 0.53951 1.26652
1.17460 0.53951 1.27338
1.23810 0.53951 1.28271
1.30159 0.53951 1.29474
1.36508 0.53951 1.30948
1.42857 0.53951 1.32695
1.49206 0.53951 1.34726
1.55556 0.53951 1.37080
1.61905 0.53951 1.39681
1.68254 0.53951 1.42455
1.74603 0.53951 1.45498
1.80952 0.53951 1.48728
1.87302 0.53951 1.50314
1.93651 0.53951 1.52603
2.00000 0.53951 1.52603

-2.00000 0.47604 1.13734
-1.93651 0.47604 1.13734
-1.87302 0.47604 1.16007
-1.80952 0.47604 1.22211
-1.74603 0.47604 1.29536
-1.68254 0.47604 1.36961
-1.61905 0.47604 1.43727
-1.55556 0.47604 1.49641
-1.49206 0.47604 1.54577
-1.42857 0.47604 1.58492
-1.36508 0.47604 1.61476
-1.30159 0.47604 1.63621
-1.23810 0.47604 1.65016
-1.17460 0.47604 1.65762
-1.11111 0.47604 1.65928
-1.04762 0.47604 1.65614
-0.98413 0.47604 1.64905
-0.92063 0.47604 1.63861
-0.85714 0.47604 1.62554
-0.79365 0.47604 1.61038
-0.73016 0.47604 1.59369
-0.66667 0.47604 1.57598
-0.60317 0.47604 1.55761
-0.53968 0.47604 1.53882
-0.47619 0.47604 1.52011
-0.41270 0.47604 1.50164
-0.34921 0.47604 1.48344
-0.28571 0.47604 1.46574
-0.22222 0.47604 1.44864
-0.15873 0.47604 1.43227
-0.09524 0.47604 1.41657
-0.03175 0.47604 1.40155
0.03175 0.47604 1.38727
0.09524 0.47604 1.37371
0.15873 0.47604 1.36077
0.22222 0.47604 1.34850
0.28571 0.47604 1.33697
0.34921 0.47604 1.32613
0.41270 0.47604 1.31610
0.47619 0.47604 1.30682
0.53968 0.47604 1.29833
0.60317 0.47604 1.29078
0.66667 0.47604 1.28430
0.73016 0.47604 1.27895
0.79365 0.47604 1.27485
0.85714 0.47604 1.27224
0.92063 0.47604 1.27142
0.98413 0.47604 1.27260
1.04762 0.47604 1.27565
1.11111 0.47604 1.28083
1.17460 0.47604 1.28847
1.23810 0.47604 1.29862
1.30159 0.47604 1.31126
1.36508 0.47604 1.32680
1.42857 0.47604 1.34512
1.49206 0.47604 1.36579
1.55556 0.47604 1.38914
1.61905 0.47604 1.41489
1.68254 0.47604 1.44193
1.74603 0.47604 1.47048
1.80952 0.47604 1.50001
1.87302 0.47604 1.52181
1.93651 0.47604 1.52603
2.00000 0.47604 1.52603

-2.00000 0.41257 1.15570
-1.93651 0.41257 1.15570
-1.87302 0.41257 1.17701
-1.80952 0.41257 1.23659
-1.74603 0.41257 1.30455
-1.68254 0.41257 1.37283
-1.61905 0.41257 1.43803
-1.55556 0.41257 1.49475
-1.49206 0.41257 1.54235
-1.42857 0.41257 1.58072
-1.36508 0.41257 1.61038
-1.30159 0.41257 1.63210
-1.23810 0.41257 1.64686
-1.17460 0.41257 1.65547
-1.11111 0.41257 1.65849
-1.04762 0.41257 1.65683
-0.98413 0.41257 1.65133
-0.92063 0.41257 1.64253
-0.85714 0.41257 1.63091
-0.79365 0.41257 1.61728
-0.73016 0.41257 1.60203
-0.66667 0.41257 1.58554
-0.60317 0.41257 1.56832
-0.53968 0.41257 1.55061
-0.47619 0.41257 1.53271
-0.41270 0.41257 1.51489
-0.34921 0.41257 1.49723
-0.28571 0.41257 1.47991
-0.22222 0.41257 1.46308
-0.15873 0.41257 1.44679
-0.09524 0.41257 1.43108
-0.03175 0.41257 1.41592
0.03175 0.41257 1.40146
0.09524 0.41257 1.38764
0.15873 0.41257 1.37444
0.22222 0.41257 1.36193
0.28571 0.41257 1.35015
0.34921 0.41257 1.33908
0.41270 0.41257 1.32877
0.47619 0.41257 1.31934
0.53968 0.41257 1.31078
0.60317 0.41257 1.30319
0.66667 0.41257 1.29680
0.73016 0.41257 1.29163
0.79365 0.41257 1.28788
0.85714 0.41257 1.28573
0.92063 0.41257 1.28542
0.98413 0.41257 1.28704
1.04762 0.41257 1.29072
1.11111 0.41257 1.29667
1.17460 0.41257 1.30515
1.23810 0.41257 1.31621
1.30159 0.41257 1.32981
1.36508 0.41257 1.34650
1.42857 0.41257 1.36579
1.49206 0.41257 1.38748
1.55556 0.41257 1.41128
1.61905 0.41257 1.43728
1.68254 0.41257 1.46428
1.74603 0.41257 1.49167
1.80952 0.41257 1.51820
1.87302 0.41257 1.53944
1.93651 0.41257 1.54820
2.00000 0.41257 1.54820

-2.00000 0.34910 1.17726
-1.93651 0.34910 1.17726
-1.87302 0.34910 1.19666
-1.80952 0.34910 1.25386
-1.74603 0.34910 1.31919
-1.68254 0.34910 1.38402
-1.61905 0.34910 1.44550
-1.55556 0.34910 1.49914
-1.49206 0.34910 1.54462
-1.42857 0.34910 1.58164
-1.36508 0.34910 1.61060
-1.30159 0.34910 1.63220
-1.23810 0.34910 1.64720
-1.17460 0.34910 1.65642
-1.11111 0.34910 1.66039
-1.04762 0.34910 1.65985
-0.98413 0.34910 1.65552
-0.92063 0.34910 1.64794
-0.85714 0.34910 1.63766
-0.79365 0.34910 1.62526
-0.73016 0.34910 1.61123
-0.66667 0.34910 1.59591
-0.60317 0.34910 1.57965
-0.53968 0.34910 1.56283
-0.47619 0.34910 1.54574
-0.41270 0.34910 1.52850
-0.34921 0.34910 1.51135
-0.28571 0.34910 1.49441
-0.22222 0.34910 1.47787
-0.15873 0.34910 1.46176
-0.09524 0.34910 1.44605
-0.03175 0.34910 1.43087
0.03175 0.34910 1.41628
0.09524 0.34910 1.40223
0.15873 0.34910 1.38887
0.22222 0.34910 1.37617
0.28571 0.34910 1.36418
0.34921 0.34910 1.35294
0.41270 0.34910 1.34252
0.47619 0.34910 1.33296
0.53968 0.34910 1.32433
0.60317 0.34910 1.31681
0.66667 0.34910 1.31047
0.73016 0.34910 1.30545
0.79365 0.34910 1.30198
0.85714 0.34910 1.30019
0.92063 0.34910 1.30037
0.98413 0.34910 1.30264
1.04762 0.34910 1.30706
1.11111 0.34910 1.31393
1.17460 0.34910 1.32334
1.23810 0.34910 1.33547
1.30159 0.34910 1.35033
1.36508 0.34910 1.36810
1.42857 0.34910 1.38853
1.49206 0.34910 1.41177
1.55556 0.34910 1.43704
1.61905 0.34910 1.46402
1.68254 0.34910 1.49201
1.74603 0.34910 1.52050
1.80952 0.34910 1.54789
1.87302 0.34910 1.57089
1.93651 0.34910 1.58018
2.00000 0.34910 1.58018

-2.00000 0.28563 1.20333
-1.93651 0.28563 1.20333
-1.87302 0.28563 1.22889
-1.80952 0.28563 1.28251
-1.74603 0.28563 1.34225
-1.68254 0.28563 1.40174
-1.61905 0.28563 1.45866
-1.55556 0.28563 1.50892
-1.49206 0.28563 1.55197
-1.42857 0.28563 1.58723
-1.36508 0.28563 1.61494
-1.30159 0.28563 1.63596
-1.23810 0.28563 1.65087
-1.17460 0.28563 1.66031
-1.11111 0.28563 1.66486
-1.04762 0.28563 1.66508
-0.98413 0.28563 1.66150
-0.92063 0.28563 1.65492
-0.85714 0.28563 1.64573
-0.79365 0.28563 1.63442
-0.73016 0.28563 1.62134
-0.66667 0.28563 1.60695
-0.60317 0.28563 1.59162
-0.53968 0.28563 1.57555
-0.47619 0.28563 1.55915
-0.41270 0.28563 1.54253
-0.34921 0.28563 1.52586
-0.28571 0.28563 1.50935
-0.22222 0.28563 1.49305
-0.15873 0.28563 1.47710
-0.09524 0.28563 1.46147
-0.03175 0.28563 1.44628
0.03175 0.28563 1.43164
0.09524 0.28563 1.41751
0.15873 0.28563 1.40402
0.22222 0.28563 1.39118
0.28571 0.28563 1.37902
0.34921 0.28563 1.36765
0.41270 0.28563 1.35705
0.47619 0.28563 1.34739
0.53968 0.28563 1.33873
0.60317 0.28563 1.33119
0.66667 0.28563 1.32492
0.73016 0.28563 1.32011
0.79365 0.28563 1.31692
0.85714 0.28563 1.31546
0.92063 0.28563 1.31610
0.98413 0.28563 1.31896
1.04762 0.28563 1.32413
1.11111 0.28563 1.33189
1.17460 0.28563 1.34235
1.23810 0.28563 1.35561
1.30159 0.28563 1.37176
1.36508 0.28563 1.39089
1.42857 0.28563 1.41307
1.49206 0.28563 1.43792
1.55556 0.28563 1.46516
1.61905 0.28563 1.49393
1.68254 0.28563 1.52378
1.74603 0.28563 1.55400
1.80952 0.28563 1.58314
1.87302 0.28563 1.61007
1.93651 0.28563 1.61418
2.00000 0.28563 1.61418

-2.00000 0.22215 1.24064
-1.93651 0.22215 1.24064
-1.87302 0.22215 1.26690
-1.80952 0.22215 1.31594
-1.74603 0.22215 1.37004
-1.68254 0.22215 1.42491
-1.61905 0.22215 1.47732
-1.55556 0.22215 1.52386
-1.49206 0.22215 1.56392
-1.42857 0.22215 1.59697
-1.36508 0.22215 1.62327
-1.30159 0.22215 1.64337
-1.23810 0.22215 1.65773
-1.17460 0.22215 1.66699
-1.11111 0.22215 1.67171
-1.04762 0.22215 1.67230
-0.98413 0.22215 1.66935
-0.92063 0.22215 1.66349
-0.85714 0.22215 1.65506
-0.79365 0.22215 1.64459
-0.73016 0.22215 1.63236
-0.66667 0.22215 1.61872
-0.60317 0.22215 1.60413
-0.53968 0.22215 1.58882
-0.47619 0.22215 1.57302
-0.41270 0.22215 1.55697
-0.34921 0.22215 1.54078
-0.28571 0.22215 1.52460
-0.22222 0.22215 1.50854
-0.15873 0.22215 1.49277
-0.09524 0.22215 1.47729
-0.03175 0.22215 1.46216
0.03175 0.22215 1.44752
0.09524 0.22215 1.43335
0.15873 0.22215 1.41972
0.22222 0.22215 1.40675
0.28571 0.22215 1.39445
0.34921 0.22215 1.38294
0.41270 0.22215 1.37224
0.47619 0.22215 1.36246
0.53968 0.22215 1.35374
0.60317 0.22215 1.34623
0.66667 0.22215 1.34002
0.73016 0.22215 1.33540
0.79365 0.22215 1.33247
0.85714 0.22215 1.33139
0.92063 0.22215 1.33243
0.98413 0.22215 1.33583
1.04762 0.22215 1.34171
1.11111 0.22215 1.35030
1.17460 0.22215 1.36180
1.23810 0.22215 1.37626
1.30159 0.22215 1.39372
1.36508 0.22215 1.41445
1.42857 0.22215 1.43844
1.49206 0.22215 1.46536
1.55556 0.22215 1.49497
1.61905 0.22215 1.52612
1.68254 0.22215 1.55826
1.74603 0.22215 1.59065
1.80952 0.22215 1.62047
1.87302 0.22215 1.64450
1.93651 0.22215 1.64957
2.00000 0.22215 1.64957

-2.00000 0.15868 1.31516
-1.93651 0.15868 1.28060
-1.87302 0.15868 1.30887
-1.80952 0.15868 1.35376
-1.74603 0.15868 1.40396
-1.68254 0.15868 1.45343
-1.61905 0.15868 1.50066
-1.55556 0.15868 1.54329
-1.49206 0.15868 1.58006
-1.42857 0.15868 1.61063
-1.36508 0.15868 1.63515
-1.30159 0.15868 1.65399
-1.23810 0.15868 1.66748
-1.17460 0.15868 1.67625
-1.11111 0.15868 1.68082
-1.04762 0.15868 1.68156
-0.98413 0.15868 1.67902
-0.92063 0.15868 1.67362
-0.85714 0.15868 1.66565
-0.79365 0.15868 1.65575
-0.73016 0.15868 1.64423
-0.66667 0.15868 1.63130
-0.60317 0.15868 1.61731
-0.53968 0.15868 1.60260
-0.47619 0.15868 1.58738
-0.41270 0.15868 1.57178
-0.34921 0.15868 1.55602
-0.28571 0.15868 1.54017
-0.22222 0.15868 1.52441
-0.15873 0.15868 1.50877
-0.09524 0.15868 1.49344
-0.03175 0.15868 1.47841
0.03175 0.15868 1.46379
0.09524 0.15868 1.44964
0.15873 0.15868 1.43596
0.22222 0.15868 1.42287
0.28571 0.15868 1.41043
0.34921 0.15868 1.39876
0.41270 0.15868 1.38796
0.47619 0.15868 1.37812
0.53968 0.15868 1.36931
0.60317 0.15868 1.36177
0.66667 0.15868 1.35559
0.73016 0.15868 1.35107
0.79365 0.15868 1.34832
0.85714 0.15868 1.34751
0.92063 0.15868 1.34894
0.98413 0.15868 1.35279
1.04762 0.15868 1.35932
1.11111 0.15868 1.36874
1.17460 0.15868 1.38124
1.23810 0.15868 1.39696
1.30159 0.15868 1.41595
1.36508 0.15868 1.43846
1.42857 0.15868 1.46430
1.49206 0.15868 1.49341
1.55556 0.15868 1.52544
1.61905 0.15868 1.55938
1.68254 0.15868 1.59448
1.74603 0.15868 1.62998
1.80952 0.15868 1.66228
1.87302 0.15868 1.68652
1.93651 0.15868 1.69221
2.00000 0.15868 1.69221

-2.00000 0.09521 1.31516
-1.93651 0.09521 1.32614
-1.87302 0.09521 1.35493
-1.80952 0.09521 1.39663
-1.74603 0.09521 1.44119
-1.68254 0.09521 1.48551
-1.61905 0.09521 1.52800
-1.55556 0.09521 1.56651
-1.49206 0.09521 1.59977
-1.42857 0.09521 1.62759
-1.36508 0.09521 1.65010
-1.30159 0.09521 1.66739
-1.23810 0.09521 1.67980
-1.17460 0.09521 1.68791
-1.11111 0.09521 1.69210
-1.04762 0.09521 1.69267
-0.98413 0.09521 1.69017
-0.92063 0.09521 1.68500
-0.85714 0.09521 1.67741
-0.79365 0.09521 1.66798
-0.73016 0.09521 1.65696
-0.66667 0.09521 1.64456
-0.60317 0.09521 1.63114
-0.53968 0.09521 1.61691
-0.47619 0.09521 1.60214
-0.41270 0.09521 1.58698
-0.34921 0.09521 1.57155
-0.28571 0.09521 1.55602
-0.22222 0.09521 1.54057
-0.15873 0.09521 1.52517
-0.09524 0.09521 1.51000
-0.03175 0.09521 1.49506
0.03175 0.09521 1.48044
0.09524 0.09521 1.46631
0.15873 0.09521 1.45261
0.22222 0.09521 1.43943
0.28571 0.09521 1.42686
0.34921 0.09521 1.41509
0.41270 0.09521 1.40415
0.47619 0.09521 1.39420
0.53968 0.09521 1.38527
0.60317 0.09521 1.37763
0.66667 0.09521 1.37138
0.73016 0.09521 1.36690
0.79365 0.09521 1.36430
0.85714 0.09521 1.36367
0.92063 0.09521 1.36536
0.98413 0.09521 1.36962
1.04762 0.09521 1.37673
1.11111 0.09521 1.38695
1.17460 0.09521 1.40041
1.23810 0.09521 1.41735
1.30159 0.09521 1.43783
1.36508 0.09521 1.46200
1.42857 0.09521 1.48977
1.49206 0.09521 1.52122
1.55556 0.09521 1.55562
1.61905 0.09521 1.59284
1.68254 0.09521 1.63168
1.74603 0.09521 1.67089
1.80952 0.09521 1.70801
1.87302 0.09521 1.73949
1.93651 0.09521 1.75096
2.00000 0.09521 1.76183

-2.00000 0.03174 1.31516
-1.93651 0.03174 1.37541
-1.87302 0.03174 1.40388
-1.80952 0.03174 1.44106
-1.74603 0.03174 1.48056
-1.68254 0.03174 1.52057
-1.61905 0.03174 1.55848
-1.55556 0.03174 1.59268
-1.49206 0.03174 1.62245
-1.42857 0.03174 1.64741
-1.36508 0.03174 1.66760
-1.30159 0.03174 1.68316
-1.23810 0.03174 1.69431
-1.17460 0.03174 1.70153
-1.11111 0.03174 1.70513
-1.04762 0.03174 1.70540
-0.98413 0.03174 1.70274
-0.92063 0.03174 1.69759
-0.85714 0.03174 1.69027
-0.79365 0.03174 1.68108
-0.73016 0.03174 1.67039
-0.66667 0.03174 1.65837
-0.60317 0.03174 1.64539
-0.53968 0.03174 1.63165
-0.47619 0.03174 1.61725
-0.41270 0.03174 1.60246
-0.34921 0.03174 1.58738
-0.28571 0.03174 1.57218
-0.22222 0.03174 1.55697
-0.15873 0.03174 1.54178
-0.09524 0.03174 1.52678
-0.03175 0.03174 1.51201
0.03175 0.03174 1.49747
0.09524 0.03174 1.48336
0.15873 0.03174 1.46959
0.22222 0.03174 1.45633
0.28571 0.03174 1.44365
0.34921 0.03174 1.43172
0.41270 0.03174 1.42061
0.47619 0.03174 1.41047
0.53968 0.03174 1.40136
0.60317 0.03174 1.39361
0.66667 0.03174 1.38728
0.73016 0.03174 1.38273
0.79365 0.03174 1.38008
0.85714 0.03174 1.37954
0.92063 0.03174 1.38140
0.98413 0.03174 1.38601
1.04762 0.03174 1.39357
1.11111 0.03174 1.40446
1.17460 0.03174 1.41883
1.23810 0.03174 1.43694
1.30159 0.03174 1.45881
1.36508 0.03174 1.48468
1.42857 0.03174 1.51441
1.49206 0.03174 1.54827
1.55556 0.03174 1.58533
1.61905 0.03174 1.62596
1.68254 0.03174 1.66877
1.74603 0.03174 1.71264
1.80952 0.03174 1.75515
1.87302 0.03174 1.79620
1.93651 0.03174 1.82053
2.00000 0.03174 1.76183

-2.00000 -0.03174 1.40137
-1.93651 -0.03174 1.42925
-1.87302 -0.03174 1.45523
-1.80952 -0.03174 1.48666
-1.74603 -0.03174 1.52195
-1.68254 -0.03174 1.55704
-1.61905 -0.03174 1.59067
-1.55556 -0.03174 1.62108
-1.49206 -0.03174 1.64729
-1.42857 -0.03174 1.66931
-1.36508 -0.03174 1.68716
-1.30159 -0.03174 1.70087
-1.23810 -0.03174 1.71066
-1.17460 -0.03174 1.71678
-1.11111 -0.03174 1.71963
-1.04762 -0.03174 1.71945
-0.98413 -0.03174 1.71660
-0.92063 -0.03174 1.71129
-0.85714 -0.03174 1.70400
-0.79365 -0.03174 1.69498
-0.73016 -0.03174 1.68448
-0.66667 -0.03174 1.67274
-0.60317 -0.03174 1.66010
-0.53968 -0.03174 1.64673
-0.47619 -0.03174 1.63270
-0.41270 -0.03174 1.61829
-0.34921 -0.03174 1.60356
-0.28571 -0.03174 1.58863
-0.22222 -0.03174 1.57366
-0.15873 -0.03174 1.55867
-0.09524 -0.03174 1.54378
-0.03175 -0.03174 1.52913
0.03175 -0.03174 1.51467
0.09524 -0.03174 1.50055
0.15873 -0.03174 1.48676
0.22222 -0.03174 1.47345
0.28571 -0.03174 1.46066
0.34921 -0.03174 1.44860
0.41270 -0.03174 1.43728
0.47619 -0.03174 1.42688
0.53968 -0.03174 1.41756
0.60317 -0.03174 1.40962
0.66667 -0.03174 1.40315
0.73016 -0.03174 1.39836
0.79365 -0.03174 1.39553
0.85714 -0.03174 1.39493
0.92063 -0.03174 1.39687
0.98413 -0.03174 1.40172
1.04762 -0.03174 1.40965
1.11111 -0.03174 1.42105
1.17460 -0.03174 1.43614
1.23810 -0.03174 1.45527
1.30159 -0.03174 1.47850
1.36508 -0.03174 1.50605
1.42857 -0.03174 1.53787
1.49206 -0.03174 1.57415
1.55556 -0.03174 1.61407
1.61905 -0.03174 1.65787
1.68254 -0.03174 1.70412
1.74603 -0.03174 1.75225
1.80952 -0.03174 1.80054
1.87302 -0.03174 1.84371
1.93651 -0.03174 1.86183
2.00000 -0.03174 1.80339

-2.00000 -0.09521 1.44445
-1.93651 -0.09521 1.48575
-1.87302 -0.09521 1.50448
-1.80952 -0.09521 1.53175
-1.74603 -0.09521 1.56312
-1.68254 -0.09521 1.59402
-1.61905 -0.09521 1.62393
-1.55556 -0.09521 1.65052
-1.49206 -0.09521 1.67355
-1.42857 -0.09521 1.69272
-1.36508 -0.09521 1.70832
-1.30159 -0.09521 1.72006
-1.23810 -0.09521 1.72841
-1.17460 -0.09521 1.73345
-1.11111 -0.09521 1.73537
-1.04762 -0.09521 1.73460
-0.98413 -0.09521 1.73137
-0.92063 -0.09521 1.72586
-0.85714 -0.09521 1.71843
-0.79365 -0.09521 1.70948
-0.73016 -0.09521 1.69917
-0.66667 -0.09521 1.68763
-0.60317 -0.09521 1.67526
-0.53968 -0.09521 1.66217
-0.47619 -0.09521 1.64846
-0.41270 -0.09521 1.63436
-0.34921 -0.09521 1.61990
-0.28571 -0.09521 1.60521
-0.22222 -0.09521 1.59046
-0.15873 -0.09521 1.57568
-0.09524 -0.09521 1.56100
-0.03175 -0.09521 1.54646
0.03175 -0.09521 1.53201
0.09524 -0.09521 1.51787
0.15873 -0.09521 1.50406
0.22222 -0.09521 1.49072
0.28571 -0.09521 1.47785
0.34921 -0.09521 1.46557
0.41270 -0.09521 1.45403
0.47619 -0.09521 1.44345
0.53968 -0.09521 1.43386
0.60317 -0.09521 1.42562
0.66667 -0.09521 1.41884
0.73016 -0.09521 1.41373
0.79365 -0.09521 1.41058
0.85714 -0.09521 1.40978
0.92063 -0.09521 1.41164
0.98413 -0.09521 1.41651
1.04762 -0.09521 1.42459
1.11111 -0.09521 1.43637
1.17460 -0.09521 1.45204
1.23810 -0.09521 1.47206
1.30159 -0.09521 1.49656
1.36508 -0.09521 1.52573
1.42857 -0.09521 1.55948
1.49206 -0.09521 1.59813
1.55556 -0.09521 1.64095
1.61905 -0.09521 1.68781
1.68254 -0.09521 1.73748
1.74603 -0.09521 1.78904
1.80952 -0.09521 1.83899
1.87302 -0.09521 1.88719
1.93651 -0.09521 1.91298
2.00000 -0.09521 1.84130

-2.00000 -0.15868 1.44445
-1.93651 -0.15868 1.51930
-1.87302 -0.15868 1.54584
-1.80952 -0.15868 1.57391
-1.74603 -0.15868 1.60291
-1.68254 -0.15868 1.63111
-1.61905 -0.15868 1.65716
-1.55556 -0.15868 1.68032
-1.49206 -0.15868 1.70046
-1.42857 -0.15868 1.71712
-1.36508 -0.15868 1.73040
-1.30159 -0.15868 1.74027
-1.23810 -0.15868 1.74717
-1.17460 -0.15868 1.75107
-1.11111 -0.15868 1.75212
-1.04762 -0.15868 1.75067
-0.98413 -0.15868 1.74685
-0.92063 -0.15868 1.74108
-0.85714 -0.15868 1.73352
-0.79365 -0.15868 1.72453
-0.73016 -0.15868 1.71429
-0.66667 -0.15868 1.70293
-0.60317 -0.15868 1.69077
-0.53968 -0.15868 1.67787
-0.47619 -0.15868 1.66438
-0.41270 -0.15868 1.65054
-0.34921 -0.15868 1.63640
-0.28571 -0.15868 1.62195
-0.22222 -0.15868 1.60741
-0.15873 -0.15868 1.59288
-0.09524 -0.15868 1.57834
-0.03175 -0.15868 1.56389
0.03175 -0.15868 1.54955
0.09524 -0.15868 1.53543
0.15873 -0.15868 1.52162
0.22222 -0.15868 1.50818
0.28571 -0.15868 1.49513
0.34921 -0.15868 1.48263
0.41270 -0.15868 1.47084
0.47619 -0.15868 1.45999
0.53968 -0.15868 1.45011
0.60317 -0.15868 1.44149
0.66667 -0.15868 1.43425
0.73016 -0.15868 1.42868
0.79365 -0.15868 1.42514
0.85714 -0.15868 1.42396
0.92063 -0.15868 1.42554
0.98413 -0.15868 1.43020
1.04762 -0.15868 1.43823
1.11111 -0.15868 1.45015
1.17460 -0.15868 1.46623
1.23810 -0.15868 1.48693
1.30159 -0.15868 1.51246
1.36508 -0.15868 1.54312
1.42857 -0.15868 1.57882
1.49206 -0.15868 1.61982
1.55556 -0.15868 1.66526
1.61905 -0.15868 1.71524
1.68254 -0.15868 1.76878
1.74603 -0.15868 1.82429
1.80952 -0.15868 1.87646
1.87302 -0.15868 1.92277
1.93651 -0.15868 1.93689
2.00000 -0.15868 1.84130

-2.00000 -0.22215 1.55679
-1.93651 -0.22215 1.55679
-1.87302 -0.22215 1.58659
-1.80952 -0.22215 1.61334
-1.74603 -0.22215 1.64039
-1.68254 -0.22215 1.66620
-1.61905 -0.22215 1.68946
-1.55556 -0.22215 1.70968
-1.49206 -0.22215 1.72731
-1.42857 -0.22215 1.74175
-1.36508 -0.22215 1.75291
-1.30159 -0.22215 1.76115
-1.23810 -0.22215 1.76657
-1.17460 -0.22215 1.76929
-1.11111 -0.22215 1.76942
-1.04762 -0.22215 1.76728
-0.98413 -0.22215 1.76294
-0.92063 -0.22215 1.75682
-0.85714 -0.22215 1.74909
-0.79365 -0.22215 1.73993
-0.73016 -0.22215 1.72967
-0.66667 -0.22215 1.71841
-0.60317 -0.22215 1.70641
-0.53968 -0.22215 1.69374
-0.47619 -0.22215 1.68041
-0.41270 -0.22215 1.66680
-0.34921 -0.22215 1.65291
-0.28571 -0.22215 1.63872
-0.22222 -0.22215 1.62447
-0.15873 -0.22215 1.61017
-0.09524 -0.22215 1.59577
-0.03175 -0.22215 1.58143
0.03175 -0.22215 1.56723
0.09524 -0.22215 1.55319
0.15873 -0.22215 1.53934
0.22222 -0.22215 1.52577
0.28571 -0.22215 1.51256
0.34921 -0.22215 1.49988
0.41270 -0.22215 1.48778
0.47619 -0.22215 1.47655
0.53968 -0.22215 1.46627
0.60317 -0.22215 1.45710
0.66667 -0.22215 1.44932
0.73016 -0.22215 1.44318
0.79365 -0.22215 1.43902
0.85714 -0.22215 1.43726
0.92063 -0.22215 1.43833
0.98413 -0.22215 1.44257
1.04762 -0.22215 1.45030
1.11111 -0.22215 1.46209
1.17460 -0.22215 1.47830
1.23810 -0.22215 1.49945
1.30159 -0.22215 1.52580
1.36508 -0.22215 1.55763
1.42857 -0.22215 1.59513
1.49206 -0.22215 1.63847
1.55556 -0.22215 1.68659
1.61905 -0.22215 1.73973
1.68254 -0.22215 1.79730
1.74603 -0.22215 1.85725
1.80952 -0.22215 1.91417
1.87302 -0.22215 1.96378
1.93651 -0.22215 1.97144
2.00000 -0.22215 1.97144

-2.00000 -0.28563 1.58984
-1.93651 -0.28563 1.58984
-1.87302 -0.28563 1.62229
-1.80952 -0.28563 1.65004
-1.74603 -0.28563 1.67574
-1.68254 -0.28563 1.69911
-1.61905 -0.28563 1.72013
-1.55556 -0.28563 1.73806
-1.49206 -0.28563 1.75343
-1.42857 -0.28563 1.76589
-1.36508 -0.28563 1.77530
-1.30159 -0.28563 1.78206
-1.23810 -0.28563 1.78627
-1.17460 -0.28563 1.78781
-1.11111 -0.28563 1.78701
-1.04762 -0.28563 1.78415
-0.98413 -0.28563 1.77935
-0.92063 -0.28563 1.77281
-0.85714 -0.28563 1.76484
-0.79365 -0.28563 1.75553
-0.73016 -0.28563 1.74522
-0.66667 -0.28563 1.73400
-0.60317 -0.28563 1.72210
-0.53968 -0.28563 1.70956
-0.47619 -0.28563 1.69649
-0.41270 -0.28563 1.68310
-0.34921 -0.28563 1.66944
-0.28571 -0.28563 1.65550
-0.22222 -0.28563 1.64148
-0.15873 -0.28563 1.62739
-0.09524 -0.28563 1.61323
-0.03175 -0.28563 1.59905
0.03175 -0.28563 1.58499
0.09524 -0.28563 1.57100
0.15873 -0.28563 1.55714
0.22222 -0.28563 1.54353
0.28571 -0.28563 1.53018
0.34921 -0.28563 1.51725
0.41270 -0.28563 1.50484
0.47619 -0.28563 1.49315
0.53968 -0.28563 1.48232
0.60317 -0.28563 1.47249
0.66667 -0.28563 1.46401
0.73016 -0.28563 1.45708
0.79365 -0.28563 1.45217
0.85714 -0.28563 1.44969
0.92063 -0.28563 1.45000
0.98413 -0.28563 1.45350
1.04762 -0.28563 1.46062
1.11111 -0.28563 1.47197
1.17460 -0.28563 1.48801
1.23810 -0.28563 1.50928
1.30159 -0.28563 1.53623
1.36508 -0.28563 1.56897
1.42857 -0.28563 1.60784
1.49206 -0.28563 1.65293
1.55556 -0.28563 1.70371
1.61905 -0.28563 1.76015
1.68254 -0.28563 1.82153
1.74603 -0.28563 1.88545
1.80952 -0.28563 1.94977
1.87302 -0.28563 2.00886
1.93651 -0.28563 2.00028
2.00000 -0.28563 2.00028

-2.00000 -0.34910 1.62427
-1.93651 -0.34910 1.62427
-1.87302 -0.34910 1.65869
-1.80952 -0.34910 1.68446
-1.74603 -0.34910 1.70787
-1.68254 -0.34910 1.72931
-1.61905 -0.34910 1.74867
-1.55556 -0.34910 1.76493
-1.49206 -0.34910 1.77848
-1.42857 -0.34910 1.78930
-1.36508 -0.34910 1.79731
-1.30159 -0.34910 1.80273
-1.23810 -0.34910 1.80574
-1.17460 -0.34910 1.80627
-1.11111 -0.34910 1.80466
-1.04762 -0.34910 1.80102
-0.98413 -0.34910 1.79572
-0.92063 -0.34910 1.78882
-0.85714 -0.34910 1.78055
-0.79365 -0.34910 1.77104
-0.73016 -0.34910 1.76068
-0.66667 -0.34910 1.74956
-0.60317 -0.34910 1.73771
-0.53968 -0.34910 1.72531
-0.47619 -0.34910 1.71248
-0.41270 -0.34910 1.69928
-0.34921 -0.34910 1.68585
-0.28571 -0.34910 1.67223
-0.22222 -0.34910 1.65841
-0.15873 -0.34910 1.64454
-0.09524 -0.34910 1.63062
-0.03175 -0.34910 1.61664
0.03175 -0.34910 1.60276
0.09524 -0.34910 1.58888
0.15873 -0.34910 1.57501
0.22222 -0.34910 1.56134
0.28571 -0.34910 1.54786
0.34921 -0.34910 1.53461
0.41270 -0.34910 1.52187
0.47619 -0.34910 1.50968
0.53968 -0.34910 1.49819
0.60317 -0.34910 1.48765
0.66667 -0.34910 1.47832
0.73016 -0.34910 1.47044
0.79365 -0.34910 1.46454
0.85714 -0.34910 1.46108
0.92063 -0.34910 1.46038
0.98413 -0.34910 1.46284
1.04762 -0.34910 1.46900
1.11111 -0.34910 1.47959
1.17460 -0.34910 1.49506
1.23810 -0.34910 1.51611
1.30159 -0.34910 1.54311
1.36508 -0.34910 1.57656
1.42857 -0.34910 1.61661
1.49206 -0.34910 1.66353
1.55556 -0.34910 1.71677
1.61905 -0.34910 1.77636
1.68254 -0.34910 1.84101
1.74603 -0.34910 1.90844
1.80952 -0.34910 1.97539
1.87302 -0.34910 2.02422
1.93651 -0.34910 2.01270
2.00000 -0.34910 2.01270

-2.00000 -0.41257 1.65051
-1.93651 -0.41257 1.65051
-1.87302 -0.41257 1.69323
-1.80952 -0.41257 1.71489
-1.74603 -0.41257 1.73611
-1.68254 -0.41257 1.75643
-1.61905 -0.41257 1.77441
-1.55556 -0.41257 1.78956
-1.49206 -0.41257 1.80205
-1.42857 -0.41257 1.81163
-1.36508 -0.41257 1.81841
-1.30159 -0.41257 1.82277
-1.23810 -0.41257 1.82475
-1.17460 -0.41257 1.82436
-1.11111 -0.41257 1.82199
-1.04762 -0.41257 1.81772
-0.98413 -0.41257 1.81193
-0.92063 -0.41257 1.80471
-0.85714 -0.41257 1.79609
-0.79365 -0.41257 1.78640
-0.73016 -0.41257 1.77596
-0.66667 -0.41257 1.76489
-0.60317 -0.41257 1.75318
-0.53968 -0.41257 1.74090
-0.47619 -0.41257 1.72825
-0.41270 -0.41257 1.71531
-0.34921 -0.41257 1.70211
-0.28571 -0.41257 1.68880
-0.22222 -0.41257 1.67532
-0.15873 -0.41257 1.66170
-0.09524 -0.41257 1.64800
-0.03175 -0.41257 1.63423
0.03175 -0.41257 1.62048
0.09524 -0.41257 1.60673
0.15873 -0.41257 1.59290
0.22222 -0.41257 1.57924
0.28571 -0.41257 1.56562
0.34921 -0.41257 1.55211
0.41270 -0.41257 1.53888
0.47619 -0.41257 1.52613
0.53968 -0.41257 1.51398
0.60317 -0.41257 1.50259
0.66667 -0.41257 1.49225
0.73016 -0.41257 1.48328
0.79365 -0.41257 1.47615
0.85714 -0.41257 1.47140
0.92063 -0.41257 1.46933
0.98413 -0.41257 1.47046
1.04762 -0.41257 1.47532
1.11111 -0.41257 1.48477
1.17460 -0.41257 1.49927
1.23810 -0.41257 1.51967
1.30159 -0.41257 1.54638
1.36508 -0.41257 1.58018
1.42857 -0.41257 1.62118
1.49206 -0.41257 1.66967
1.55556 -0.41257 1.72535
1.61905 -0.41257 1.78816
1.68254 -0.41257 1.85627
1.74603 -0.41257 1.92752
1.80952 -0.41257 1.99478
1.87302 -0.41257 2.04146
1.93651 -0.41257 2.04146
2.00000 -0.41257 2.04146

-2.00000 -0.47604 1.65503
-1.93651 -0.47604 1.65503
-1.87302 -0.47604 1.70660
-1.80952 -0.47604 1.73769
-1.74603 -0.47604 1.75984
-1.68254 -0.47604 1.77971
-1.61905 -0.47604 1.79706
-1.55556 -0.47604 1.81166
-1.49206 -0.47604 1.82360
-1.42857 -0.47604 1.83259
-1.36508 -0.47604 1.83830
-1.30159 -0.47604 1.84173
-1.23810 -0.47604 1.84281
-1.17460 -0.47604 1.84166
-1.11111 -0.47604 1.83865
-1.04762 -0.47604 1.83395
-0.98413 -0.47604 1.82767
-0.92063 -0.47604 1.82008
-0.85714 -0.47604 1.81123
-0.79365 -0.47604 1.80149
-0.73016 -0.47604 1.79094
-0.66667 -0.47604 1.77987
-0.60317 -0.47604 1.76827
-0.53968 -0.47604 1.75610
-0.47619 -0.47604 1.74361
-0.41270 -0.47604 1.73093
-0.34921 -0.47604 1.71805
-0.28571 -0.47604 1.70505
-0.22222 -0.47604 1.69193
-0.15873 -0.47604 1.67863
-0.09524 -0.47604 1.66523
-0.03175 -0.47604 1.65175
0.03175 -0.47604 1.63818
0.09524 -0.47604 1.62460
0.15873 -0.47604 1.61090
0.22222 -0.47604 1.59715
0.28571 -0.47604 1.58338
0.34921 -0.47604 1.56957
0.41270 -0.47604 1.55595
0.47619 -0.47604 1.54260
0.53968 -0.47604 1.52970
0.60317 -0.47604 1.51739
0.66667 -0.47604 1.50584
0.73016 -0.47604 1.49556
0.79365 -0.47604 1.48703
0.85714 -0.47604 1.48061
0.92063 -0.47604 1.47682
0.98413 -0.47604 1.47626
1.04762 -0.47604 1.47949
1.11111 -0.47604 1.48734
1.17460 -0.47604 1.50042
1.23810 -0.47604 1.51967
1.30159 -0.47604 1.54570
1.36508 -0.47604 1.57922
1.42857 -0.47604 1.62088
1.49206 -0.47604 1.67056
1.55556 -0.47604 1.72842
1.61905 -0.47604 1.79460
1.68254 -0.47604 1.86781
1.74603 -0.47604 1.94114
1.80952 -0.47604 2.00891
1.87302 -0.47604 2.06087
1.93651 -0.47604 2.03123
2.00000 -0.47604 2.03123

-2.00000 -0.53951 1.65820
-1.93651 -0.53951 1.65820
-1.87302 -0.53951 1.72406
-1.80952 -0.53951 1.75545
-1.74603 -0.53951 1.77797
-1.68254 -0.53951 1.79829
-1.61905 -0.53951 1.81567
-1.55556 -0.53951 1.83032
-1.49206 -0.53951 1.84219
-1.42857 -0.53951 1.85100
-1.36508 -0.53951 1.85633
-1.30159 -0.53951 1.85918
-1.23810 -0.53951 1.85969
-1.17460 -0.53951 1.85804
-1.11111 -0.53951 1.85452
-1.04762 -0.53951 1.84940
-0.98413 -0.53951 1.84270
-0.92063 -0.53951 1.83481
-0.85714 -0.53951 1.82575
-0.79365 -0.53951 1.81591
-0.73016 -0.53951 1.80531
-0.66667 -0.53951 1.79424
-0.60317 -0.53951 1.78269
-0.53968 -0.53951 1.77069
-0.47619 -0.53951 1.75846
-0.41270 -0.53951 1.74612
-0.34921 -0.53951 1.73362
-0.28571 -0.53951 1.72096
-0.22222 -0.53951 1.70824
-0.15873 -0.53951 1.69539
-0.09524 -0.53951 1.68232
-0.03175 -0.53951 1.66916
0.03175 -0.53951 1.65587
0.09524 -0.53951 1.64246
0.15873 -0.53951 1.62890
0.22222 -0.53951 1.61517
0.28571 -0.53951 1.60125
0.34921 -0.53951 1.58712
0.41270 -0.53951 1.57307
0.47619 -0.53951 1.55911
0.53968 -0.53951 1.54531
0.60317 -0.53951 1.53191
0.66667 -0.53951 1.51911
0.73016 -0.53951 1.50740
0.79365 -0.53951 1.49714
0.85714 -0.53951 1.48882
0.92063 -0.53951 1.48299
0.98413 -0.53951 1.48031
1.04762 -0.53951 1.48141
1.11111 -0.53951 1.48719
1.17460 -0.53951 1.49838
1.23810 -0.53951 1.51597
1.30159 -0.53951 1.54071
1.36508 -0.53951 1.57348
1.42857 -0.53951 1.61506
1.49206 -0.53951 1.66586
1.55556 -0.53951 1.72561
1.61905 -0.53951 1.79471
1.68254 -0.53951 1.87191
1.74603 -0.53951 1.95309
1.80952 -0.53951 2.02630
1.87302 -0.53951 2.04345
1.93651 -0.53951 2.03123
2.00000 -0.53951 2.03123

-2.00000 -0.60299 1.65820
-1.93651 -0.60299 1.65820
-1.87302 -0.60299 1.71731
-1.80952 -0.60299 1.76211
-1.74603 -0.60299 1.78821
-1.68254 -0.60299 1.81050
-1.61905 -0.60299 1.82993
-1.55556 -0.60299 1.84546
-1.49206 -0.60299 1.85781
-1.42857 -0.60299 1.86677
-1.36508 -0.60299 1.87223
-1.30159 -0.60299 1.87491
-1.23810 -0.60299 1.87493
-1.17460 -0.60299 1.87296
-1.11111 -0.60299 1.86926
-1.04762 -0.60299 1.86377
-0.98413 -0.60299 1.85673
-0.92063 -0.60299 1.84861
-0.85714 -0.60299 1.83945
-0.79365 -0.60299 1.82956
-0.73016 -0.60299 1.81897
-0.66667 -0.60299 1.80786
-0.60317 -0.60299 1.79635
-0.53968 -0.60299 1.78463
-0.47619 -0.60299 1.77268
-0.41270 -0.60299 1.76070
-0.34921 -0.60299 1.74857
-0.28571 -0.60299 1.73629
-0.22222 -0.60299 1.72403
-0.15873 -0.60299 1.71168
-0.09524 -0.60299 1.69906
-0.03175 -0.60299 1.68629
0.03175 -0.60299 1.67337
0.09524 -0.60299 1.66026
0.15873 -0.60299 1.64691
0.22222 -0.60299 1.63322
0.28571 -0.60299 1.61920
0.34921 -0.60299 1.60486
0.41270 -0.60299 1.59035
0.47619 -0.60299 1.57573
0.53968 -0.60299 1.56094
0.60317 -0.60299 1.54632
0.66667 -0.60299 1.53210
0.73016 -0.60299 1.51874
0.79365 -0.60299 1.50653
0.85714 -0.60299 1.49611
0.92063 -0.60299 1.48796
0.98413 -0.60299 1.48262
1.04762 -0.60299 1.48114
1.11111 -0.60299 1.48433
1.17460 -0.60299 1.49297
1.23810 -0.60299 1.50833
1.30159 -0.60299 1.53119
1.36508 -0.60299 1.56269
1.42857 -0.60299 1.60368
1.49206 -0.60299 1.65502
1.55556 -0.60299 1.71608
1.61905 -0.60299 1.78758
1.68254 -0.60299 1.86779
1.74603 -0.60299 1.95751
1.80952 -0.60299 2.04244
1.87302 -0.60299 2.01971
1.93651 -0.60299 2.01971
2.00000 -0.60299 2.01971

-2.00000 -0.66646 1.70556
-1.93651 -0.66646 1.70556
-1.87302 -0.66646 1.70556
-1.80952 -0.66646 1.75533
-1.74603 -0.66646 1.78954
-1.68254 -0.66646 1.81703
-1.61905 -0.66646 1.83966
-1.55556 -0.66646 1.85727
-1.49206 -0.66646 1.87047
-1.42857 -0.66646 1.87990
-1.36508 -0.66646 1.88569
-1.30159 -0.66646 1.88849
-1.23810 -0.66646 1.88831
-1.17460 -0.66646 1.88626
-1.11111 -0.66646 1.88252
-1.04762 -0.66646 1.87696
-0.98413 -0.66646 1.86967
-0.92063 -0.66646 1.86135
-0.85714 -0.66646 1.85209
-0.79365 -0.66646 1.84221
-0.73016 -0.66646 1.83170
-0.66667 -0.66646 1.82064
-0.60317 -0.66646 1.80934
-0.53968 -0.66646 1.79781
-0.47619 -0.66646 1.78616
-0.41270 -0.66646 1.77453
-0.34921 -0.66646 1.76280
-0.28571 -0.66646 1.75098
-0.22222 -0.66646 1.73924
-0.15873 -0.66646 1.72741
-0.09524 -0.66646 1.71535
-0.03175 -0.66646 1.70313
0.03175 -0.66646 1.69069
0.09524 -0.66646 1.67792
0.15873 -0.66646 1.66483
0.22222 -0.66646 1.65127
0.28571 -0.66646 1.63722
0.34921 -0.66646 1.62270
0.41270 -0.66646 1.60773
0.47619 -0.66646 1.59241
0.53968 -0.66646 1.57667
0.60317 -0.66646 1.56077
0.66667 -0.66646 1.54508
0.73016 -0.66646 1.52978
0.79365 -0.66646 1.51539
0.85714 -0.66646 1.50260
0.92063 -0.66646 1.49174
0.98413 -0.66646 1.48338
1.04762 -0.66646 1.47878
1.11111 -0.66646 1.47867
1.17460 -0.66646 1.48419
1.23810 -0.66646 1.49692
1.30159 -0.66646 1.51736
1.36508 -0.66646 1.54708
1.42857 -0.66646 1.58692
1.49206 -0.66646 1.63786
1.55556 -0.66646 1.69964
1.61905 -0.66646 1.77185
1.68254 -0.66646 1.85370
1.74603 -0.66646 1.94548
1.80952 -0.66646 2.01161
1.87302 -0.66646 1.97873
1.93651 -0.66646 1.97873
2.00000 -0.66646 1.97873

-2.00000 -0.72993 1.70556
-1.93651 -0.72993 1.70556
-1.87302 -0.72993 1.70556
-1.80952 -0.72993 1.74383
-1.74603 -0.72993 1.78594
-1.68254 -0.72993 1.81843
-1.61905 -0.72993 1.84464
-1.55556 -0.72993 1.86446
-1.49206 -0.72993 1.87909
-1.42857 -0.72993 1.88971
-1.36508 -0.72993 1.89623
-1.30159 -0.72993 1.89950
-1.23810 -0.72993 1.89986
-1.17460 -0.72993 1.89788
-1.11111 -0.72993 1.89417
-1.04762 -0.72993 1.88867
-0.98413 -0.72993 1.88136
-0.92063 -0.72993 1.87286
-0.85714 -0.72993 1.86354
-0.79365 -0.72993 1.85366
-0.73016 -0.72993 1.84319
-0.66667 -0.72993 1.83226
-0.60317 -0.72993 1.82116
-0.53968 -0.72993 1.80992
-0.47619 -0.72993 1.79859
-0.41270 -0.72993 1.78740
-0.34921 -0.72993 1.77619
-0.28571 -0.72993 1.76494
-0.22222 -0.72993 1.75375
-0.15873 -0.72993 1.74253
-0.09524 -0.72993 1.73112
-0.03175 -0.72993 1.71956
0.03175 -0.72993 1.70769
0.09524 -0.72993 1.69540
0.15873 -0.72993 1.68269
0.22222 -0.72993 1.66943
0.28571 -0.72993 1.65536
0.34921 -0.72993 1.64068
0.41270 -0.72993 1.62528
0.47619 -0.72993 1.60919
0.53968 -0.72993 1.59246
0.60317 -0.72993 1.57534
0.66667 -0.72993 1.55801
0.73016 -0.72993 1.54069
0.79365 -0.72993 1.52386
0.85714 -0.72993 1.50832
0.92063 -0.72993 1.49430
0.98413 -0.72993 1.48283
1.04762 -0.72993 1.47456
1.11111 -0.72993 1.47077
1.17460 -0.72993 1.47253
1.23810 -0.72993 1.48186
1.30159 -0.72993 1.49923
1.36508 -0.72993 1.52652
1.42857 -0.72993 1.56430
1.49206 -0.72993 1.61443
1.55556 -0.72993 1.67625
1.61905 -0.72993 1.74933
1.68254 -0.72993 1.83190
1.74603 -0.72993 1.92741
1.80952 -0.72993 1.99610
1.87302 -0.72993 1.92121
1.93651 -0.72993 1.92121
2.00000 -0.72993 1.92121

-2.00000 -0.79340 1.70556
-1.93651 -0.79340 1.72813
-1.87302 -0.79340 1.72813
-1.80952 -0.79340 1.72813
-1.74603 -0.79340 1.77612
-1.68254 -0.79340 1.81329
-1.61905 -0.79340 1.84347
-1.55556 -0.79340 1.86689
-1.49206 -0.79340 1.88380
-1.42857 -0.79340 1.89625
-1.36508 -0.79340 1.90397
-1.30159 -0.79340 1.90776
-1.23810 -0.79340 1.90883
-1.17460 -0.79340 1.90726
-1.11111 -0.79340 1.90374
-1.04762 -0.79340 1.89838
-0.98413 -0.79340 1.89119
-0.92063 -0.79340 1.88274
-0.85714 -0.79340 1.87344
-0.79365 -0.79340 1.86361
-0.73016 -0.79340 1.85329
-0.66667 -0.79340 1.84256
-0.60317 -0.79340 1.83168
-0.53968 -0.79340 1.82072
-0.47619 -0.79340 1.80980
-0.41270 -0.79340 1.79904
-0.34921 -0.79340 1.78839
-0.28571 -0.79340 1.77782
-0.22222 -0.79340 1.76729
-0.15873 -0.79340 1.75680
-0.09524 -0.79340 1.74614
-0.03175 -0.79340 1.73529
0.03175 -0.79340 1.72414
0.09524 -0.79340 1.71252
0.15873 -0.79340 1.70037
0.22222 -0.79340 1.68742
0.28571 -0.79340 1.67351
0.34921 -0.79340 1.65873
0.41270 -0.79340 1.64301
0.47619 -0.79340 1.62624
0.53968 -0.79340 1.60859
0.60317 -0.79340 1.59031
0.66667 -0.79340 1.57120
0.73016 -0.79340 1.55172
0.79365 -0.79340 1.53223
0.85714 -0.79340 1.51358
0.92063 -0.79340 1.49618
0.98413 -0.79340 1.48097
1.04762 -0.79340 1.46862
1.11111 -0.79340 1.46072
1.17460 -0.79340 1.45830
1.23810 -0.79340 1.46330
1.30159 -0.79340 1.47699
1.36508 -0.79340 1.50096
1.42857 -0.79340 1.53597
1.49206 -0.79340 1.58397
1.55556 -0.79340 1.64630
1.61905 -0.79340 1.71899
1.68254 -0.79340 1.80105
1.74603 -0.79340 1.88847
1.80952 -0.79340 1.91141
1.87302 -0.79340 1.92121
1.93651 -0.79340 1.92121
2.00000 -0.79340 1.92121

-2.00000 -0.85688 1.72813
-1.93651 -0.85688 1.72813
-1.87302 -0.85688 1.72813
-1.80952 -0.85688 1.72813
-1.74603 -0.85688 1.75720
-1.68254 -0.85688 1.80018
-1.61905 -0.85688 1.83499
-1.55556 -0.85688 1.86267
-1.49206 -0.85688 1.88302
-1.42857 -0.85688 1.89831
-1.36508 -0.85688 1.90837
-1.30159 -0.85688 1.91336
-1.23810 -0.85688 1.91530
-1.17460 -0.85688 1.91446
-1.11111 -0.85688 1.91122
-1.04762 -0.85688 1.90606
-0.98413 -0.85688 1.89910
-0.92063 -0.85688 1.89093
-0.85714 -0.85688 1.88169
-0.79365 -0.85688 1.87184
-0.73016 -0.85688 1.86159
-0.66667 -0.85688 1.85115
-0.60317 -0.85688 1.84065
-0.53968 -0.85688 1.83002
-0.47619 -0.85688 1.81958
-0.41270 -0.85688 1.80931
-0.34921 -0.85688 1.79925
-0.28571 -0.85688 1.78943
-0.22222 -0.85688 1.77972
-0.15873 -0.85688 1.77008
-0.09524 -0.85688 1.76034
-0.03175 -0.85688 1.75034
0.03175 -0.85688 1.74007
0.09524 -0.85688 1.72934
0.15873 -0.85688 1.71779
0.22222 -0.85688 1.70535
0.28571 -0.85688 1.69179
0.34921 -0.85688 1.67707
0.41270 -0.85688 1.66112
0.47619 -0.85688 1.64381
0.53968 -0.85688 1.62515
0.60317 -0.85688 1.60545
0.66667 -0.85688 1.58471
0.73016 -0.85688 1.56287
0.79365 -0.85688 1.54078
0.85714 -0.85688 1.51880
0.92063 -0.85688 1.49772
0.98413 -0.85688 1.47834
1.04762 -0.85688 1.46138
1.11111 -0.85688 1.44872
1.17460 -0.85688 1.44144
1.23810 -0.85688 1.44140
1.30159 -0.85688 1.45063
1.36508 -0.85688 1.47074
1.42857 -0.85688 1.50316
1.49206 -0.85688 1.54903
1.55556 -0.85688 1.60993
1.61905 -0.85688 1.68442
1.68254 -0.85688 1.76475
1.74603 -0.85688 1.81863
1.80952 -0.85688 1.91141
1.87302 -0.85688 1.91141
1.93651 -0.85688 1.92121
2.00000 -0.85688 1.92121

-2.00000 -0.92035 1.72813
-1.93651 -0.92035 1.72813
-1.87302 -0.92035 1.73184
-1.80952 -0.92035 1.73184
-1.74603 -0.92035 1.73184
-1.68254 -0.92035 1.77867
-1.61905 -0.92035 1.81962
-1.55556 -0.92035 1.85249
-1.49206 -0.92035 1.87728
-1.42857 -0.92035 1.89599
-1.36508 -0.92035 1.90866
-1.30159 -0.92035 1.91581
-1.23810 -0.92035 1.91899
-1.17460 -0.92035 1.91908
-1.11111 -0.92035 1.91660
-1.04762 -0.92035 1.91172
-0.98413 -0.92035 1.90504
-0.92063 -0.92035 1.89709
-0.85714 -0.92035 1.88795
-0.79365 -0.92035 1.87824
-0.73016 -0.92035 1.86812
-0.66667 -0.92035 1.85788
-0.60317 -0.92035 1.84762
-0.53968 -0.92035 1.83743
-0.47619 -0.92035 1.82753
-0.41270 -0.92035 1.81792
-0.34921 -0.92035 1.80861
-0.28571 -0.92035 1.79968
-0.22222 -0.92035 1.79091
-0.15873 -0.92035 1.78227
-0.09524 -0.92035 1.77360
-0.03175 -0.92035 1.76470
0.03175 -0.92035 1.75541
0.09524 -0.92035 1.74551
0.15873 -0.92035 1.73477
0.22222 -0.92035 1.72310
0.28571 -0.92035 1.71007
0.34921 -0.92035 1.69549
0.41270 -0.92035 1.67939
0.47619 -0.92035 1.66161
0.53968 -0.92035 1.64202
0.60317 -0.92035 1.62107
0.66667 -0.92035 1.59872
0.73016 -0.92035 1.57462
0.79365 -0.92035 1.54966
0.85714 -0.92035 1.52422
0.92063 -0.92035 1.49928
0.98413 -0.92035 1.47539
1.04762 -0.92035 1.45310
1.11111 -0.92035 1.43507
1.17460 -0.92035 1.42242
1.23810 -0.92035 1.41778
1.30159 -0.92035 1.42253
1.36508 -0.92035 1.43780
1.42857 -0.92035 1.46571
1.49206 -0.92035 1.50957
1.55556 -0.92035 1.56927
1.61905 -0.92035 1.64466
1.68254 -0.92035 1.73071
1.74603 -0.92035 1.76046
1.80952 -0.92035 1.76046
1.87302 -0.92035 1.76046
1.93651 -0.92035 1.91141
2.00000 -0.92035 1.92121

-2.00000 -0.98382 1.73184
-1.93651 -0.98382 1.73184
-1.87302 -0.98382 1.73184
-1.80952 -0.98382 1.73184
-1.74603 -0.98382 1.73184
-1.68254 -0.98382 1.75284
-1.61905 -0.98382 1.79892
-1.55556 -0.98382 1.83709
-1.49206 -0.98382 1.86711
-1.42857 -0.98382 1.88974
-1.36508 -0.98382 1.90493
-1.30159 -0.98382 1.91455
-1.23810 -0.98382 1.91988
-1.17460 -0.98382 1.92116
-1.11111 -0.98382 1.91951
-1.04762 -0.98382 1.91511
-0.98413 -0.98382 1.90891
-0.92063 -0.98382 1.90120
-0.85714 -0.98382 1.89208
-0.79365 -0.98382 1.88253
-0.73016 -0.98382 1.87256
-0.66667 -0.98382 1.86246
-0.60317 -0.98382 1.85251
-0.53968 -0.98382 1.84283
-0.47619 -0.98382 1.83346
-0.41270 -0.98382 1.82457
-0.34921 -0.98382 1.81613
-0.28571 -0.98382 1.80817
-0.22222 -0.98382 1.80050
-0.15873 -0.98382 1.79301
-0.09524 -0.98382 1.78559
-0.03175 -0.98382 1.77795
0.03175 -0.98382 1.76986
0.09524 -0.98382 1.76099
0.15873 -0.98382 1.75133
0.22222 -0.98382 1.74065
0.28571 -0.98382 1.72829
0.34921 -0.98382 1.71406
0.41270 -0.98382 1.69802
0.47619 -0.98382 1.67994
0.53968 -0.98382 1.65963
0.60317 -0.98382 1.63738
0.66667 -0.98382 1.61313
0.73016 -0.98382 1.58701
0.79365 -0.98382 1.55911
0.85714 -0.98382 1.52995
0.92063 -0.98382 1.50065
0.98413 -0.98382 1.47195
1.04762 -0.98382 1.44466
1.11111 -0.98382 1.42081
1.17460 -0.98382 1.40224
1.23810 -0.98382 1.39227
1.30159 -0.98382 1.39199
1.36508 -0.98382 1.40217
1.42857 -0.98382 1.42513
1.49206 -0.98382 1.46671
1.55556 -0.98382 1.52528
1.61905 -0.98382 1.59509
1.68254 -0.98382 1.66012
1.74603 -0.98382 1.76046
1.80952 -0.98382 1.76046
1.87302 -0.98382 1.76046
1.93651 -0.98382 1.76046
2.00000 -0.98382 1.76046

-2.00000 -1.04729 1.73184
-1.93651 -1.04729 1.73184
-1.87302 -1.04729 1.73184
-1.80952 -1.04729 1.72313
-1.74603 -1.04729 1.72313
-1.68254 -1.04729 1.72313
-1.61905 -1.04729 1.77315
-1.55556 -1.04729 1.81626
-1.49206 -1.04729 1.85116
-1.42857 -1.04729 1.87808
-1.36508 -1.04729 1.89701
-1.30159 -1.04729 1.90975
-1.23810 -1.04729 1.91747
-1.17460 -1.04729 1.92061
-1.11111 -1.04729 1.92009
-1.04762 -1.04729 1.91614
-0.98413 -1.04729 1.91026
-0.92063 -1.04729 1.90283
-0.85714 -1.04729 1.89387
-0.79365 -1.04729 1.88440
-0.73016 -1.04729 1.87457
-0.66667 -1.04729 1.86470
-0.60317 -1.04729 1.85512
-0.53968 -1.04729 1.84594
-0.47619 -1.04729 1.83718
-0.41270 -1.04729 1.82909
-0.34921 -1.04729 1.82164
-0.28571 -1.04729 1.81471
-0.22222 -1.04729 1.80827
-0.15873 -1.04729 1.80214
-0.09524 -1.04729 1.79605
-0.03175 -1.04729 1.78984
0.03175 -1.04729 1.78327
0.09524 -1.04729 1.77589
0.15873 -1.04729 1.76740
0.22222 -1.04729 1.75761
0.28571 -1.04729 1.74609
0.34921 -1.04729 1.73257
0.41270 -1.04729 1.71678
0.47619 -1.04729 1.69857
0.53968 -1.04729 1.67775
0.60317 -1.04729 1.65423
0.66667 -1.04729 1.62830
0.73016 -1.04729 1.60014
0.79365 -1.04729 1.56960
0.85714 -1.04729 1.53659
0.92063 -1.04729 1.50254
0.98413 -1.04729 1.46846
1.04762 -1.04729 1.43598
1.11111 -1.04729 1.40620
1.17460 -1.04729 1.38098
1.23810 -1.04729 1.36484
1.30159 -1.04729 1.35877
1.36508 -1.04729 1.36427
1.42857 -1.04729 1.38455
1.49206 -1.04729 1.42430
1.55556 -1.04729 1.48140
1.61905 -1.04729 1.54684
1.68254 -1.04729 1.59954
1.74603 -1.04729 1.59954
1.80952 -1.04729 1.59954
1.87302 -1.04729 1.76046
1.93651 -1.04729 1.76046
2.00000 -1.04729 1.76046

-2.00000 -1.11077 1.73184
-1.93651 -1.11077 1.72313
-1.87302 -1.11077 1.72313
-1.80952 -1.11077 1.72313
-1.74603 -1.11077 1.72313
-1.68254 -1.11077 1.72313
-1.61905 -1.11077 1.74329
-1.55556 -1.11077 1.79005
-1.49206 -1.11077 1.82919
-1.42857 -1.11077 1.86103
-1.36508 -1.11077 1.88477
-1.30159 -1.11077 1.90145
-1.23810 -1.11077 1.91172
-1.17460 -1.11077 1.91690
-1.11111 -1.11077 1.91772
-1.04762 -1.11077 1.91469
-0.98413 -1.11077 1.90904
-0.92063 -1.11077 1.90163
-0.85714 -1.11077 1.89294
-0.79365 -1.11077 1.88369
-0.73016 -1.11077 1.87402
-0.66667 -1.11077 1.86437
-0.60317 -1.11077 1.85509
-0.53968 -1.11077 1.84636
-0.47619 -1.11077 1.83832
-0.41270 -1.11077 1.83105
-0.34921 -1.11077 1.82462
-0.28571 -1.11077 1.81889
-0.22222 -1.11077 1.81383
-0.15873 -1.11077 1.80917
-0.09524 -1.11077 1.80477
-0.03175 -1.11077 1.80018
0.03175 -1.11077 1.79513
0.09524 -1.11077 1.78938
0.15873 -1.11077 1.78246
0.22222 -1.11077 1.77395
0.28571 -1.11077 1.76368
0.34921 -1.11077 1.75106
0.41270 -1.11077 1.73575
0.47619 -1.11077 1.71770
0.53968 -1.11077 1.69653
0.60317 -1.11077 1.67198
0.66667 -1.11077 1.64469
0.73016 -1.11077 1.61428
0.79365 -1.11077 1.58085
0.85714 -1.11077 1.54451
0.92063 -1.11077 1.50572
0.98413 -1.11077 1.46621
1.04762 -1.11077 1.42796
1.11111 -1.11077 1.39224
1.17460 -1.11077 1.36055
1.23810 -1.11077 1.33746
1.30159 -1.11077 1.32529
1.36508 -1.11077 1.32758
1.42857 -1.11077 1.34646
1.49206 -1.11077 1.38562
1.55556 -1.11077 1.43869
1.61905 -1.11077 1.49142
1.68254 -1.11077 1.59954
1.74603 -1.11077 1.59954
1.80952 -1.11077 1.59954
1.87302 -1.11077 1.59954
1.93651 -1.11077 1.59954
2.00000 -1.11077 1.76046

-2.00000 -1.17424 1.72313
-1.93651 -1.17424 1.72313
-1.87302 -1.17424 1.72313
-1.80952 -1.17424 1.72313
-1.74603 -1.17424 1.71349
-1.68254 -1.17424 1.71349
-1.61905 -1.17424 1.71349
-1.55556 -1.17424 1.76031
-1.49206 -1.17424 1.80165
-1.42857 -1.17424 1.83971
-1.36508 -1.17424 1.86867
-1.30159 -1.17424 1.88941
-1.23810 -1.17424 1.90311
-1.17460 -1.17424 1.91011
-1.11111 -1.17424 1.91196
-1.04762 -1.17424 1.91005
-0.98413 -1.17424 1.90500
-0.92063 -1.17424 1.89782
-0.85714 -1.17424 1.88929
-0.79365 -1.17424 1.88014
-0.73016 -1.17424 1.87058
-0.66667 -1.17424 1.86113
-0.60317 -1.17424 1.85219
-0.53968 -1.17424 1.84391
-0.47619 -1.17424 1.83655
-0.41270 -1.17424 1.83017
-0.34921 -1.17424 1.82481
-0.28571 -1.17424 1.82041
-0.22222 -1.17424 1.81680
-0.15873 -1.17424 1.81381
-0.09524 -1.17424 1.81116
-0.03175 -1.17424 1.80839
0.03175 -1.17424 1.80518
0.09524 -1.17424 1.80139
0.15873 -1.17424 1.79646
0.22222 -1.17424 1.78951
0.28571 -1.17424 1.78052
0.34921 -1.17424 1.76905
0.41270 -1.17424 1.75467
0.47619 -1.17424 1.73706
0.53968 -1.17424 1.71595
0.60317 -1.17424 1.69101
0.66667 -1.17424 1.66224
0.73016 -1.17424 1.62947
0.79365 -1.17424 1.59317
0.85714 -1.17424 1.55334
0.92063 -1.17424 1.51023
0.98413 -1.17424 1.46554
1.04762 -1.17424 1.42180
1.11111 -1.17424 1.37957
1.17460 -1.17424 1.34013
1.23810 -1.17424 1.30940
1.30159 -1.17424 1.29265
1.36508 -1.17424 1.29135
1.42857 -1.17424 1.30980
1.49206 -1.17424 1.35148
1.55556 -1.17424 1.39279
1.61905 -1.17424 1.42978
1.68254 -1.17424 1.42978
1.74603 -1.17424 1.42978
1.80952 -1.17424 1.59954
1.87302 -1.17424 1.59954
1.93651 -1.17424 1.59954
2.00000 -1.17424 1.59954

-2.00000 -1.23771 1.72313
-1.93651 -1.23771 1.72313
-1.87302 -1.23771 1.71349
-1.80952 -1.23771 1.71349
-1.74603 -1.23771 1.71349
-1.68254 -1.23771 1.71349
-1.61905 -1.23771 1.71349
-1.55556 -1.23771 1.72834
-1.49206 -1.23771 1.77357
-1.42857 -1.23771 1.81564
-1.36508 -1.23771 1.84935
-1.30159 -1.23771 1.87409
-1.23810 -1.23771 1.89111
-1.17460 -1.23771 1.90056
-1.11111 -1.23771 1.90345
-1.04762 -1.23771 1.90252
-0.98413 -1.23771 1.89827
-0.92063 -1.23771 1.89130
-0.85714 -1.23771 1.88286
-0.79365 -1.23771 1.87361
-0.73016 -1.23771 1.86407
-0.66667 -1.23771 1.85474
-0.60317 -1.23771 1.84605
-0.53968 -1.23771 1.83820
-0.47619 -1.23771 1.83148
-0.41270 -1.23771 1.82596
-0.34921 -1.23771 1.82174
-0.28571 -1.23771 1.81870
-0.22222 -1.23771 1.81669
-0.15873 -1.23771 1.81557
-0.09524 -1.23771 1.81493
-0.03175 -1.23771 1.81434
0.03175 -1.23771 1.81334
0.09524 -1.23771 1.81179
0.15873 -1.23771 1.80876
0.22222 -1.23771 1.80366
0.28571 -1.23771 1.79629
0.34921 -1.23771 1.78631
0.41270 -1.23771 1.77288
0.47619 -1.23771 1.75593
0.53968 -1.23771 1.73515
0.60317 -1.23771 1.70993
0.66667 -1.23771 1.68020
0.73016 -1.23771 1.64583
0.79365 -1.23771 1.60695
0.85714 -1.23771 1.56363
0.92063 -1.23771 1.51665
0.98413 -1.23771 1.46671
1.04762 -1.23771 1.41711
1.11111 -1.23771 1.36793
1.17460 -1.23771 1.32026
1.23810 -1.23771 1.28328
1.30159 -1.23771 1.26149
1.36508 -1.23771 1.25523
1.42857 -1.23771 1.27144
1.49206 -1.23771 1.30966
1.55556 -1.23771 1.35349
1.61905 -1.23771 1.42978
1.68254 -1.23771 1.42978
1.74603 -1.23771 1.42978
1.80952 -1.23771 1.42978
1.87302 -1.23771 1.42978
1.93651 -1.23771 1.59954
2.00000 -1.23771 1.59954

-2.00000 -1.30118 1.71349
-1.93651 -1.30118 1.71349
-1.87302 -1.30118 1.71349
-1.80952 -1.30118 1.71349
-1.74603 -1.30118 1.71349
-1.68254 -1.30118 1.71349
-1.61905 -1.30118 1.72834
-1.55556 -1.30118 1.72834
-1.49206 -1.30118 1.74049
-1.42857 -1.30118 1.78686
-1.36508 -1.30118 1.82543
-1.30159 -1.30118 1.85408
-1.23810 -1.30118 1.87442
-1.17460 -1.30118 1.88653
-1.11111 -1.30118 1.89143
-1.04762 -1.30118 1.89147
-0.98413 -1.30118 1.88798
-0.92063 -1.30118 1.88139
-0.85714 -1.30118 1.87306
-0.79365 -1.30118 1.86369
-0.73016 -1.30118 1.85420
-0.66667 -1.30118 1.84498
-0.60317 -1.30118 1.83637
-0.53968 -1.30118 1.82886
-0.47619 -1.30118 1.82269
-0.41270 -1.30118 1.81803
-0.34921 -1.30118 1.81493
-0.28571 -1.30118 1.81334
-0.22222 -1.30118 1.81314
-0.15873 -1.30118 1.81400
-0.09524 -1.30118 1.81564
-0.03175 -1.30118 1.81762
0.03175 -1.30118 1.81910
0.09524 -1.30118 1.81988
0.15873 -1.30118 1.81925
0.22222 -1.30118 1.81644
0.28571 -1.30118 1.81102
0.34921 -1.30118 1.80256
0.41270 -1.30118 1.79052
0.47619 -1.30118 1.77445
0.53968 -1.30118 1.75405
0.60317 -1.30118 1.72892
0.66667 -1.30118 1.69841
0.73016 -1.30118 1.66226
0.79365 -1.30118 1.62103
0.85714 -1.30118 1.57502
0.92063 -1.30118 1.52426
0.98413 -1.30118 1.47006
1.04762 -1.30118 1.41484
1.11111 -1.30118 1.35887
1.17460 -1.30118 1.30593
1.23810 -1.30118 1.26444
1.30159 -1.30118 1.23819
1.36508 -1.30118 1.22894
1.42857 -1.30118 1.24269
1.49206 -1.30118 1.27983
1.55556 -1.30118 1.35349
1.61905 -1.30118 1.35349
1.68254 -1.30118 1.42978
1.74603 -1.30118 1.42978
1.80952 -1.30118 1.42978
1.87302 -1.30118 1.42978
1.93651 -1.30118 1.42978
2.00000 -1.30118 1.42978

-2.00000 -1.36466 1.71349
-1.93651 -1.36466 1.71349
-1.87302 -1.36466 1.71349
-1.80952 -1.36466 1.71349
-1.74603 -1.36466 1.71349
-1.68254 -1.36466 1.72834
-1.61905 -1.36466 1.72834
-1.55556 -1.36466 1.74049
-1.49206 -1.36466 1.74049
-1.42857 -1.36466 1.75219
-1.36508 -1.36466 1.79610
-1.30159 -1.36466 1.82892
-1.23810 -1.36466 1.85287
-1.17460 -1.36466 1.86828
-1.11111 -1.36466 1.87544
-1.04762 -1.36466 1.87725
-0.98413 -1.36466 1.87456
-0.92063 -1.36466 1.86816
-0.85714 -1.36466 1.85994
-0.79365 -1.36466 1.85054
-0.73016 -1.36466 1.84089
-0.66667 -1.36466 1.83158
-0.60317 -1.36466 1.82293
-0.53968 -1.36466 1.81554
-0.47619 -1.36466 1.80977
-0.41270 -1.36466 1.80584
-0.34921 -1.36466 1.80393
-0.28571 -1.36466 1.80388
-0.22222 -1.36466 1.80558
-0.15873 -1.36466 1.80862
-0.09524 -1.36466 1.81280
-0.03175 -1.36466 1.81738
0.03175 -1.36466 1.82143
0.09524 -1.36466 1.82488
0.15873 -1.36466 1.82727
0.22222 -1.36466 1.82719
0.28571 -1.36466 1.82407
0.34921 -1.36466 1.81770
0.41270 -1.36466 1.80733
0.47619 -1.36466 1.79231
0.53968 -1.36466 1.77257
0.60317 -1.36466 1.74751
0.66667 -1.36466 1.71639
0.73016 -1.36466 1.67890
0.79365 -1.36466 1.63536
0.85714 -1.36466 1.58679
0.92063 -1.36466 1.53303
0.98413 -1.36466 1.47423
1.04762 -1.36466 1.41375
1.11111 -1.36466 1.35331
1.17460 -1.36466 1.29663
1.23810 -1.36466 1.25246
1.30159 -1.36466 1.22249
1.36508 -1.36466 1.21596
1.42857 -1.36466 1.23216
1.49206 -1.36466 1.27983
1.55556 -1.36466 1.27983
1.61905 -1.36466 1.35349
1.68254 -1.36466 1.35349
1.74603 -1.36466 1.42978
1.80952 -1.36466 1.42978
1.87302 -1.36466 1.42978
1.93651 -1.36466 1.42978
2.00000 -1.36466 1.42978

-2.00000 -1.42813 1.71349
-1.93651 -1.42813 1.71349
-1.87302 -1.42813 1.71349
-1.80952 -1.42813 1.71349
-1.74603 -1.42813 1.72834
-1.68254 -1.42813 1.72834
-1.61905 -1.42813 1.74049
-1.55556 -1.42813 1.74049
-1.49206 -1.42813 1.75219
-1.42857 -1.42813 1.75219
-1.36508 -1.42813 1.76131
-1.30159 -1.42813 1.79904
-1.23810 -1.42813 1.82789
-1.17460 -1.42813 1.84630
-1.11111 -1.42813 1.85569
-1.04762 -1.42813 1.85959
-0.98413 -1.42813 1.85814
-0.92063 -1.42813 1.85192
-0.85714 -1.42813 1.84364
-0.79365 -1.42813 1.83406
-0.73016 -1.42813 1.82411
-0.66667 -1.42813 1.81445
-0.60317 -1.42813 1.80547
-0.53968 -1.42813 1.79790
-0.47619 -1.42813 1.79230
-0.41270 -1.42813 1.78899
-0.34921 -1.42813 1.78829
-0.28571 -1.42813 1.78983
-0.22222 -1.42813 1.79343
-0.15873 -1.42813 1.79875
-0.09524 -1.42813 1.80552
-0.03175 -1.42813 1.81291
0.03175 -1.42813 1.82004
0.09524 -1.42813 1.82640
0.15873 -1.42813 1.83169
0.22222 -1.42813 1.83447
0.28571 -1.42813 1.83430
0.34921 -1.42813 1.83059
0.41270 -1.42813 1.82173
0.47619 -1.42813 1.80821
0.53968 -1.42813 1.78950
0.60317 -1.42813 1.76437
0.66667 -1.42813 1.73278
0.73016 -1.42813 1.69475
0.79365 -1.42813 1.64980
0.85714 -1.42813 1.59890
0.92063 -1.42813 1.54221
0.98413 -1.42813 1.47928
1.04762 -1.42813 1.41449
1.11111 -1.42813 1.35081
1.17460 -1.42813 1.29106
1.23810 -1.42813 1.24648
1.30159 -1.42813 1.22010
1.36508 -1.42813 1.22102
1.42857 -1.42813 1.23216
1.49206 -1.42813 1.23216
1.55556 -1.42813 1.27983
1.61905 -1.42813 1.27983
1.68254 -1.42813 1.35349
1.74603 -1.42813 1.35349
1.80952 -1.42813 1.42978
1.87302 -1.42813 1.42978
1.93651 -1.42813 1.42978
2.00000 -1.42813 1.42978

-2.00000 -1.49160 1.71349
-1.93651 -1.49160 1.71349
-1.87302 -1.49160 1.71349
-1.80952 -1.49160 1.72834
-1.74603 -1.49160 1.72834
-1.68254 -1.49160 1.74049
-1.61905 -1.49160 1.74049
-1.55556 -1.49160 1.75219
-1.49206 -1.49160 1.75219
-1.42857 -1.49160 1.76131
-1.36508 -1.49160 1.76131
-1.30159 -1.49160 1.76131
-1.23810 -1.49160 1.79807
-1.17460 -1.49160 1.81868
-1.11111 -1.49160 1.83140
-1.04762 -1.49160 1.83793
-0.98413 -1.49160 1.83786
-0.92063 -1.49160 1.83230
-0.85714 -1.49160 1.82409
-0.79365 -1.49160 1.81425
-0.73016 -1.49160 1.80352
-0.66667 -1.49160 1.79307
-0.60317 -1.49160 1.78357
-0.53968 -1.49160 1.77571
-0.47619 -1.49160 1.77010
-0.41270 -1.49160 1.76741
-0.34921 -1.49160 1.76760
-0.28571 -1.49160 1.77067
-0.22222 -1.49160 1.77617
-0.15873 -1.49160 1.78378
-0.09524 -1.49160 1.79328
-0.03175 -1.49160 1.80380
0.03175 -1.49160 1.81439
0.09524 -1.49160 1.82393
0.15873 -1.49160 1.83213
0.22222 -1.49160 1.83800
0.28571 -1.49160 1.84102
0.34921 -1.49160 1.83944
0.41270 -1.49160 1.83302
0.47619 -1.49160 1.82178
0.53968 -1.49160 1.80393
0.60317 -1.49160 1.77886
0.66667 -1.49160 1.74739
0.73016 -1.49160 1.70882
0.79365 -1.49160 1.66285
0.85714 -1.49160 1.60948
0.92063 -1.49160 1.54985
0.98413 -1.49160 1.48420
1.04762 -1.49160 1.41638
1.11111 -1.49160 1.34931
1.17460 -1.49160 1.28895
1.23810 -1.49160 1.24579
1.30159 -1.49160 1.22951
1.36508 -1.49160 1.22102
1.42857 -1.49160 1.22102
1.49206 -1.49160 1.23216
1.55556 -1.49160 1.23216
1.61905 -1.49160 1.27983
1.68254 -1.49160 1.27983
1.74603 -1.49160 1.35349
1.80952 -1.49160 1.35349
1.87302 -1.49160 1.42978
1.93651 -1.49160 1.42978
2.00000 -1.49160 1.42978

-2.00000 -1.55507 1.71349
-1.93651 -1.55507 1.71349
-1.87302 -1.55507 1.72834
-1.80952 -1.55507 1.72834
-1.74603 -1.55507 1.74049
-1.68254 -1.55507 1.74049
-1.61905 -1.55507 1.75219
-1.55556 -1.55507 1.75219
-1.49206 -1.55507 1.76131
-1.42857 -1.55507 1.76131
-1.36508 -1.55507 1.76131
-1.30159 -1.55507 1.76131
-1.23810 -1.55507 1.75634
-1.17460 -1.55507 1.78307
-1.11111 -1.55507 1.80397
-1.04762 -1.55507 1.81306
-0.98413 -1.55507 1.81386
-0.92063 -1.55507 1.80958
-0.85714 -1.55507 1.80125
-0.79365 -1.55507 1.79100
-0.73016 -1.55507 1.77942
-0.66667 -1.55507 1.76764
-0.60317 -1.55507 1.75731
-0.53968 -1.55507 1.74874
-0.47619 -1.55507 1.74291
-0.41270 -1.55507 1.74056
-0.34921 -1.55507 1.74144
-0.28571 -1.55507 1.74577
-0.22222 -1.55507 1.75309
-0.15873 -1.55507 1.76305
-0.09524 -1.55507 1.77545
-0.03175 -1.55507 1.78927
0.03175 -1.55507 1.80278
0.09524 -1.55507 1.81558
0.15873 -1.55507 1.82726
0.22222 -1.55507 1.83704
0.28571 -1.55507 1.84295
0.34921 -1.55507 1.84345
0.41270 -1.55507 1.83933
0.47619 -1.55507 1.83035
0.53968 -1.55507 1.81407
0.60317 -1.55507 1.79039
0.66667 -1.55507 1.75983
0.73016 -1.55507 1.72060
0.79365 -1.55507 1.67249
0.85714 -1.55507 1.61741
0.92063 -1.55507 1.55535
0.98413 -1.55507 1.48801
1.04762 -1.55507 1.41599
1.11111 -1.55507 1.34549
1.17460 -1.55507 1.29019
1.23810 -1.55507 1.25320
1.30159 -1.55507 1.22951
1.36508 -1.55507 1.22951
1.42857 -1.55507 1.22102
1.49206 -1.55507 1.22102
1.55556 -1.55507 1.23216
1.61905 -1.55507 1.23216
1.68254 -1.55507 1.27983
1.74603 -1.55507 1.27983
1.80952 -1.55507 1.35349
1.87302 -1.55507 1.35349
1.93651 -1.55507 1.42978
2.00000 -1.55507 1.42978

-2.00000 -1.61854 1.71349
-1.93651 -1.61854 1.72834
-1.87302 -1.61854 1.72834
-1.80952 -1.61854 1.74049
-1.74603 -1.61854 1.74049
-1.68254 -1.61854 1.75219
-1.61905 -1.61854 1.75219
-1.55556 -1.61854 1.76131
-1.49206 -1.61854 1.76131
-1.42857 -1.61854 1.76131
-1.36508 -1.61854 1.76131
-1.30159 -1.61854 1.75634
-1.23810 -1.61854 1.75634
-1.17460 -1.61854 1.78307
-1.11111 -1.61854 1.76909
-1.04762 -1.61854 1.78501
-0.98413 -1.61854 1.78887
-0.92063 -1.61854 1.78443
-0.85714 -1.61854 1.77572
-0.79365 -1.61854 1.76477
-0.73016 -1.61854 1.75216
-0.66667 -1.61854 1.73877
-0.60317 -1.61854 1.72694
-0.53968 -1.61854 1.71705
-0.47619 -1.61854 1.71022
-0.41270 -1.61854 1.70777
-0.34921 -1.61854 1.70939
-0.28571 -1.61854 1.71482
-0.22222 -1.61854 1.72353
-0.15873 -1.61854 1.73576
-0.09524 -1.61854 1.75112
-0.03175 -1.61854 1.76767
0.03175 -1.61854 1.78452
0.09524 -1.61854 1.80080
0.15873 -1.61854 1.81630
0.22222 -1.61854 1.82955
0.28571 -1.61854 1.83849
0.34921 -1.61854 1.84212
0.41270 -1.61854 1.84044
0.47619 -1.61854 1.83383
0.53968 -1.61854 1.81887
0.60317 -1.61854 1.79603
0.66667 -1.61854 1.76599
0.73016 -1.61854 1.72660
0.79365 -1.61854 1.67747
0.85714 -1.61854 1.62083
0.92063 -1.61854 1.55698
0.98413 -1.61854 1.48797
1.04762 -1.61854 1.41469
1.11111 -1.61854 1.34757
1.17460 -1.61854 1.29019
1.23810 -1.61854 1.25320
1.30159 -1.61854 1.25320
1.36508 -1.61854 1.22951
1.42857 -1.61854 1.22951
1.49206 -1.61854 1.22102
1.55556 -1.61854 1.22102
1.61905 -1.61854 1.23216
1.68254 -1.61854 1.23216
1.74603 -1.61854 1.27983
1.80952 -1.61854 1.27983
1.87302 -1.61854 1.35349
1.93651 -1.61854 1.35349
2.00000 -1.61854 1.42978

-2.00000 -1.68202 1.72834
-1.93651 -1.68202 1.72834
-1.87302 -1.68202 1.74049
-1.80952 -1.68202 1.74049
-1.74603 -1.68202 1.75219
-1.68254 -1.68202 1.75219
-1.61905 -1.68202 1.76131
-1.55556 -1.68202 1.76131
-1.49206 -1.68202 1.76131
-1.42857 -1.68202 1.76131
-1.36508 -1.68202 1.75634
-1.30159 -1.68202 1.75634
-1.23810 -1.68202 1.75634
-1.17460 -1.68202 1.76909
-1.11111 -1.68202 1.76909
-1.04762 -1.68202 1.74335
-0.98413 -1.68202 1.75653
-0.92063 -1.68202 1.75410
-0.85714 -1.68202 1.74846
-0.79365 -1.68202 1.73580
-0.73016 -1.68202 1.72245
-0.66667 -1.68202 1.70727
-0.60317 -1.68202 1.69293
-0.53968 -1.68202 1.68113
-0.47619 -1.68202 1.67229
-0.41270 -1.68202 1.66893
-0.34921 -1.68202 1.67142
-0.28571 -1.68202 1.67783
-0.22222 -1.68202 1.68746
-0.15873 -1.68202 1.70138
-0.09524 -1.68202 1.71954
-0.03175 -1.68202 1.73893
0.03175 -1.68202 1.75901
0.09524 -1.68202 1.77911
0.15873 -1.68202 1.79887
0.22222 -1.68202 1.81499
0.28571 -1.68202 1.82668
0.34921 -1.68202 1.83367
0.41270 -1.68202 1.83525
0.47619 -1.68202 1.82967
0.53968 -1.68202 1.81543
0.60317 -1.68202 1.79358
0.66667 -1.68202 1.76380
0.73016 -1.68202 1.72425
0.79365 -1.68202 1.67442
0.85714 -1.68202 1.61656
0.92063 -1.68202 1.55128
0.98413 -1.68202 1.48398
1.04762 -1.68202 1.41786
1.11111 -1.68202 1.34757
1.17460 -1.68202 1.34757
1.23810 -1.68202 1.25320
1.30159 -1.68202 1.25320
1.36508 -1.68202 1.25320
1.42857 -1.68202 1.22951
1.49206 -1.68202 1.22951
1.55556 -1.68202 1.22102
1.61905 -1.68202 1.22102
1.68254 -1.68202 1.23216
1.74603 -1.68202 1.23216
1.80952 -1.68202 1.27983
1.87302 -1.68202 1.27983
1.93651 -1.68202 1.35349
2.00000 -1.68202 1.35349

-2.00000 -1.74549 1.72834
-1.93651 -1.74549 1.74049
-1.87302 -1.74549 1.74049
-1.80952 -1.74549 1.75219
-1.74603 -1.74549 1.75219
-1.68254 -1.74549 1.76131
-1.61905 -1.74549 1.76131
-1.55556 -1.74549 1.76131
-1.49206 -1.74549 1.76131
-1.42857 -1.74549 1.75634
-1.36508 -1.74549 1.75634
-1.30159 -1.74549 1.75634
-1.23810 -1.74549 1.76909
-1.17460 -1.74549 1.76909
-1.11111 -1.74549 1.74335
-1.04762 -1.74549 1.74335
-0.98413 -1.74549 1.69701
-0.92063 -1.74549 1.70769
-0.85714 -1.74549 1.71162
-0.79365 -1.74549 1.70152
-0.73016 -1.74549 1.69111
-0.66667 -1.74549 1.67304
-0.60317 -1.74549 1.65535
-0.53968 -1.74549 1.64173
-0.47619 -1.74549 1.63208
-0.41270 -1.74549 1.62802
-0.34921 -1.74549 1.62919
-0.28571 -1.74549 1.63592
-0.22222 -1.74549 1.64555
-0.15873 -1.74549 1.66038
-0.09524 -1.74549 1.68051
-0.03175 -1.74549 1.70261
0.03175 -1.74549 1.72572
0.09524 -1.74549 1.74884
0.15873 -1.74549 1.77083
0.22222 -1.74549 1.78992
0.28571 -1.74549 1.80448
0.34921 -1.74549 1.81481
0.41270 -1.74549 1.81838
0.47619 -1.74549 1.81460
0.53968 -1.74549 1.80204
0.60317 -1.74549 1.78225
0.66667 -1.74549 1.75234
0.73016 -1.74549 1.71271
0.79365 -1.74549 1.66023
0.85714 -1.74549 1.60099
0.92063 -1.74549 1.53518
0.98413 -1.74549 1.47400
1.04762 -1.74549 1.41786
1.11111 -1.74549 1.41786
1.17460 -1.74549 1.34757
1.23810 -1.74549 1.34757
1.30159 -1.74549 1.25320
1.36508 -1.74549 1.25320
1.42857 -1.74549 1.25320
1.49206 -1.74549 1.22951
1.55556 -1.74549 1.22951
1.61905 -1.74549 1.22102
1.68254 -1.74549 1.22102
1.74603 -1.74549 1.23216
1.80952 -1.74549 1.23216
1.87302 -1.74549 1.27983
1.93651 -1.74549 1.27983
2.00000 -1.74549 1.35349

-2.00000 -1.80896 1.74049
-1.93651 -1.80896 1.74049
-1.87302 -1.80896 1.75219
-1.80952 -1.80896 1.75219
-1.74603 -1.80896 1.76131
-1.68254 -1.80896 1.76131
-1.61905 -1.80896 1.76131
-1.55556 -1.80896 1.76131
-1.49206 -1.80896 1.75634
-1.42857 -1.80896 1.75634
-1.36508 -1.80896 1.75634
-1.30159 -1.80896 1.75634
-1.23810 -1.80896 1.76909
-1.17460 -1.80896 1.74335
-1.11111 -1.80896 1.74335
-1.04762 -1.80896 1.69701
-0.98413 -1.80896 1.69701
-0.92063 -1.80896 1.70769
-0.85714 -1.80896 1.71162
-0.79365 -1.80896 1.65778
-0.73016 -1.80896 1.65226
-0.66667 -1.80896 1.63591
-0.60317 -1.80896 1.61796
-0.53968 -1.80896 1.60163
-0.47619 -1.80896 1.59143
-0.41270 -1.80896 1.58707
-0.34921 -1.80896 1.58564
-0.28571 -1.80896 1.59041
-0.22222 -1.80896 1.59883
-0.15873 -1.80896 1.61391
-0.09524 -1.80896 1.63519
-0.03175 -1.80896 1.65830
0.03175 -1.80896 1.68380
0.09524 -1.80896 1.70854
0.15873 -1.80896 1.73172
0.22222 -1.80896 1.75283
0.28571 -1.80896 1.77050
0.34921 -1.80896 1.78355
0.41270 -1.80896 1.78837
0.47619 -1.80896 1.78590
0.53968 -1.80896 1.77466
0.60317 -1.80896 1.75573
0.66667 -1.80896 1.72677
0.73016 -1.80896 1.68293
0.79365 -1.80896 1.63156
0.85714 -1.80896 1.60099
0.92063 -1.80896 1.53518
0.98413 -1.80896 1.47400
1.04762 -1.80896 1.47400
1.11111 -1.80896 1.41786
1.17460 -1.80896 1.41786
1.23810 -1.80896 1.34757
1.30159 -1.80896 1.25320
1.36508 -1.80896 1.25320
1.42857 -1.80896 1.25320
1.49206 -1.80896 1.25320
1.55556 -1.80896 1.22951
1.61905 -1.80896 1.22951
1.68254 -1.80896 1.22102
1.74603 -1.80896 1.22102
1.80952 -1.80896 1.23216
1.87302 -1.80896 1.23216
1.93651 -1.80896 1.27983
2.00000 -1.80896 1.27983

-2.00000 -1.87243 1.74049
-1.93651 -1.87243 1.75219
-1.87302 -1.87243 1.75219
-1.80952 -1.87243 1.76131
-1.74603 -1.87243 1.76131
-1.68254 -1.87243 1.76131
-1.61905 -1.87243 1.76131
-1.55556 -1.87243 1.75634
-1.49206 -1.87243 1.75634
-1.42857 -1.87243 1.75634
-1.36508 -1.87243 1.75634
-1.30159 -1.87243 1.76909
-1.23810 -1.87243 1.74335
-1.17460 -1.87243 1.74335
-1.11111 -1.87243 1.69701
-1.04762 -1.87243 1.69701
-0.98413 -1.87243 1.69701
-0.92063 -1.87243 1.70769
-0.85714 -1.87243 1.65778
-0.79365 -1.87243 1.65778
-0.73016 -1.87243 1.65226
-0.66667 -1.87243 1.59713
-0.60317 -1.87243 1.58026
-0.53968 -1.87243 1.56353
-0.47619 -1.87243 1.55173
-0.41270 -1.87243 1.54876
-0.34921 -1.87243 1.54461
-0.28571 -1.87243 1.54401
-0.22222 -1.87243 1.54735
-0.15873 -1.87243 1.56103
-0.09524 -1.87243 1.58356
-0.03175 -1.87243 1.60659
0.03175 -1.87243 1.63262
0.09524 -1.87243 1.65768
0.15873 -1.87243 1.68052
0.22222 -1.87243 1.70284
0.28571 -1.87243 1.72306
0.34921 -1.87243 1.73788
0.41270 -1.87243 1.74556
0.47619 -1.87243 1.74355
0.53968 -1.87243 1.72976
0.60317 -1.87243 1.70974
0.66667 -1.87243 1.68070
0.73016 -1.87243 1.68293
0.79365 -1.87243 1.63156
0.85714 -1.87243 1.63156
0.92063 -1.87243 1.53518
0.98413 -1.87243 1.47400
1.04762 -1.87243 1.47400
1.11111 -1.87243 1.47400
1.17460 -1.87243 1.41786
1.23810 -1.87243 1.41786
1.30159 -1.87243 1.34757
1.36508 -1.87243 1.25320
1.42857 -1.87243 1.25320
1.49206 -1.87243 1.25320
1.55556 -1.87243 1.25320
1.61905 -1.87243 1.22951
1.68254 -1.87243 1.22951
1.74603 -1.87243 1.22102
1.80952 -1.87243 1.22102
1.87302 -1.87243 1.23216
1.93651 -1.87243 1.23216
2.00000 -1.87243 1.27983

-2.00000 -1.93591 1.75219
-1.93651 -1.93591 1.75219
-1.87302 -1.93591 1.76131
-1.80952 -1.93591 1.76131
-1.74603 -1.93591 1.76131
-1.68254 -1.93591 1.76131
-1.61905 -1.93591 1.75634
-1.55556 -1.93591 1.75634
-1.49206 -1.93591 1.75634
-1.42857 -1.93591 1.75634
-1.36508 -1.93591 1.75634
-1.30159 -1.93591 1.74335
-1.23810 -1.93591 1.74335
-1.17460 -1.93591 1.69701
-1.11111 -1.93591 1.69701
-1.04762 -1.93591 1.69701
-0.98413 -1.93591 1.69701
-0.92063 -1.93591 1.65778
-0.85714 -1.93591 1.65778
-0.79365 -1.93591 1.65778
-0.73016 -1.93591 1.59713
-0.66667 -1.93591 1.59713
-0.60317 -1.93591 1.58026
-0.53968 -1.93591 1.56353
-0.47619 -1.93591 1.52014
-0.41270 -1.93591 1.51557
-0.34921 -1.93591 1.50903
-0.28571 -1.93591 1.50576
-0.22222 -1.93591 1.50490
-0.15873 -1.93591 1.51243
-0.09524 -1.93591 1.53216
-0.03175 -1.93591 1.55550
0.03175 -1.93591 1.57814
0.09524 -1.93591 1.60029
0.15873 -1.93591 1.62182
0.22222 -1.93591 1.64519
0.28571 -1.93591 1.66314
0.34921 -1.93591 1.67981
0.41270 -1.93591 1.68953
0.47619 -1.93591 1.68822
0.53968 -1.93591 1.72976
0.60317 -1.93591 1.70974
0.66667 -1.93591 1.68070
0.73016 -1.93591 1.68070
0.79365 -1.93591 1.63156
0.85714 -1.93591 1.63156
0.92063 -1.93591 1.63156
0.98413 -1.93591 1.47400
1.04762 -1.93591 1.47400
1.11111 -1.93591 1.47400
1.17460 -1.93591 1.47400
1.23810 -1.93591 1.41786
1.30159 -1.93591 1.41786
1.36508 -1.93591 1.25320
1.42857 -1.93591 1.25320
1.49206 -1.93591 1.25320
1.55556 -1.93591 1.25320
1.61905 -1.93591 1.25320
1.68254 -1.93591 1.22951
1.74603 -1.93591 1.22951
1.80952 -1.93591 1.22102
1.87302 -1.93591 1.22102
1.93651 -1.93591 1.23216
2.00000 -1.93591 1.23216

-2.00000 -1.99938 1.75219
-1.93651 -1.99938 1.76131
-1.87302 -1.99938 1.76131
-1.80952 -1.99938 1.76131
-1.74603 -1.99938 1.76131
-1.68254 -1.99938 1.75634
-1.61905 -1.99938 1.75634
-1.55556 -1.99938 1.75634
-1.49206 -1.99938 1.75634
-1.42857 -1.99938 1.75634
-1.36508 -1.99938 1.74335
-1.30159 -1.99938 1.74335
-1.23810 -1.99938 1.69701
-1.17460 -1.99938 1.69701
-1.11111 -1.99938 1.69701
-1.04762 -1.99938 1.69701
-0.98413 -1.99938 1.69701
-0.92063 -1.99938 1.65778
-0.85714 -1.99938 1.65778
-0.79365 -1.99938 1.59713
-0.73016 -1.99938 1.59713
-0.66667 -1.99938 1.59713
-0.60317 -1.99938 1.58026
-0.53968 -1.99938 1.52014
-0.47619 -1.99938 1.52014
-0.41270 -1.99938 1.51557
-0.34921 -1.99938 1.50903
-0.28571 -1.99938 1.50576
-0.22222 -1.99938 1.50490
-0.15873 -1.99938 1.48973
-0.09524 -1.99938 1.53216
-0.03175 -1.99938 1.51602
0.03175 -1.99938 1.53109
0.09524 -1.99938 1.60029
0.15873 -1.99938 1.57391
0.22222 -1.99938 1.64519
0.28571 -1.99938 1.66314
0.34921 -1.99938 1.67981
0.41270 -1.99938 1.68953
0.47619 -1.99938 1.68822
0.53968 -1.99938 1.68822
0.60317 -1.99938 1.70974
0.66667 -1.99938 1.68070
0.73016 -1.99938 1.68070
0.79365 -1.99938 1.68070
0.85714 -1.99938 1.63156
0.92063 -1.99938 1.63156
0.98413 -1.99938 1.47400
1.04762 -1.99938 1.47400
1.11111 -1.99938 1.47400
1.17460 -1.99938 1.47400
1.23810 -1.99938 1.47400
1.30159 -1.99938 1.41786
1.36508 -1.99938 1.41786
1.42857 -1.99938 1.25320
1.49206 -1.99938 1.25320
1.55556 -1.99938 1.25320
1.61905 -1.99938 1.25320
1.68254 -1.99938 1.25320
1.74603 -1.99938 1.22951
1.80952 -1.99938 1.22951
1.87302 -1.99938 1.22102
1.93651 -1.99938 1.22102
2.00000 -1.99938 1.23216


==> figures/tikz/data/rec_b20_L200.dat <==
x y sigma
-2.00000 1.99938 1.95723
-1.93651 1.99938 1.98556
-1.87302 1.99938 1.98556
-1.80952 1.99938 1.97338
-1.74603 1.99938 1.97338
-1.68254 1.99938 1.95772
-1.61905 1.99938 1.95772
-1.55556 1.99938 1.84931
-1.49206 1.99938 1.84931
-1.42857 1.99938 1.84931
-1.36508 1.99938 1.84931
-1.30159 1.99938 1.84931
-1.23810 1.99938 1.68481
-1.17460 1.99938 1.68481
-1.11111 1.99938 1.68481
-1.04762 1.99938 1.68481
-0.98413 1.99938 1.68481
-0.92063 1.99938 1.57057
-0.85714 1.99938 1.57057
-0.79365 1.99938 1.51839
-0.73016 1.99938 1.51839
-0.66667 1.99938 1.51839
-0.60317 1.99938 1.50208
-0.53968 1.99938 1.50224
-0.47619 1.99938 1.50224
-0.41270 1.99938 1.52075
-0.34921 1.99938 1.52497
-0.28571 1.99938 1.54005
-0.22222 1.99938 1.57712
-0.15873 1.99938 1.59350
-0.09524 1.99938 1.60985
-0.03175 1.99938 1.62741
0.03175 1.99938 1.64989
0.09524 1.99938 1.66605
0.15873 1.99938 1.68277
0.22222 1.99938 1.70646
0.28571 1.99938 1.68491
0.34921 1.99938 1.69257
0.41270 1.99938 1.67862
0.47619 1.99938 1.61723
0.53968 1.99938 1.60551
0.60317 1.99938 1.60551
0.66667 1.99938 1.56197
0.73016 1.99938 1.56197
0.79365 1.99938 1.56197
0.85714 1.99938 1.52242
0.92063 1.99938 1.52242
0.98413 1.99938 1.47010
1.04762 1.99938 1.47010
1.11111 1.99938 1.47010
1.17460 1.99938 1.44145
1.23810 1.99938 1.44145
1.30159 1.99938 1.44145
1.36508 1.99938 1.44145
1.42857 1.99938 1.43781
1.49206 1.99938 1.43781
1.55556 1.99938 1.43781
1.61905 1.99938 1.43781
1.68254 1.99938 1.43781
1.74603 1.99938 1.43312
1.80952 1.99938 1.43312
1.87302 1.99938 1.45867
1.93651 1.99938 1.45867
2.00000 1.99938 1.44607

-2.00000 1.93591 1.95723
-1.93651 1.93591 1.95723
-1.87302 1.93591 1.98556
-1.80952 1.93591 1.98556
-1.74603 1.93591 1.97338
-1.68254 1.93591 1.97338
-1.61905 1.93591 1.95772
-1.55556 1.93591 1.95772
-1.49206 1.93591 1.84931
-1.42857 1.93591 1.84931
-1.36508 1.93591 1.84931
-1.30159 1.93591 1.84931
-1.23810 1.93591 1.79616
-1.17460 1.93591 1.68481
-1.11111 1.93591 1.68481
-1.04762 1.93591 1.68481
-0.98413 1.93591 1.68481
-0.92063 1.93591 1.57057
-0.85714 1.93591 1.57057
-0.79365 1.93591 1.57057
-0.73016 1.93591 1.51839
-0.66667 1.93591 1.51839
-0.60317 1.93591 1.50208
-0.53968 1.93591 1.48467
-0.47619 1.93591 1.50224
-0.41270 1.93591 1.52075
-0.34921 1.93591 1.52497
-0.28571 1.93591 1.54005
-0.22222 1.93591 1.57712
-0.15873 1.93591 1.64635
-0.09524 1.93591 1.64265
-0.03175 1.93591 1.64559
0.03175 1.93591 1.67031
0.09524 1.93591 1.70860
0.15873 1.93591 1.77622
0.22222 1.93591 1.70646
0.28571 1.93591 1.68491
0.34921 1.93591 1.69257
0.41270 1.93591 1.67862
0.47619 1.93591 1.61723
0.53968 1.93591 1.60551
0.60317 1.93591 1.60761
0.66667 1.93591 1.56197
0.73016 1.93591 1.56197
0.79365 1.93591 1.52242
0.85714 1.93591 1.52242
0.92063 1.93591 1.52242
0.98413 1.93591 1.47010
1.04762 1.93591 1.47010
1.11111 1.93591 1.44145
1.17460 1.93591 1.44145
1.23810 1.93591 1.44145
1.30159 1.93591 1.44145
1.36508 1.93591 1.43781
1.42857 1.93591 1.43781
1.49206 1.93591 1.43781
1.55556 1.93591 1.43781
1.61905 1.93591 1.43781
1.68254 1.93591 1.43312
1.74603 1.93591 1.43312
1.80952 1.93591 1.45867
1.87302 1.93591 1.45867
1.93651 1.93591 1.44607
2.00000 1.93591 1.44607

-2.00000 1.87243 1.89830
-1.93651 1.87243 1.95723
-1.87302 1.87243 1.95723
-1.80952 1.87243 1.98556
-1.74603 1.87243 1.98556
-1.68254 1.87243 1.97338
-1.61905 1.87243 1.97338
-1.55556 1.87243 1.95772
-1.49206 1.87243 1.95772
-1.42857 1.87243 1.84931
-1.36508 1.87243 1.84931
-1.30159 1.87243 1.84931
-1.23810 1.87243 1.84931
-1.17460 1.87243 1.79616
-1.11111 1.87243 1.68481
-1.04762 1.87243 1.68481
-0.98413 1.87243 1.68481
-0.92063 1.87243 1.65423
-0.85714 1.87243 1.57057
-0.79365 1.87243 1.57057
-0.73016 1.87243 1.53646
-0.66667 1.87243 1.51839
-0.60317 1.87243 1.50208
-0.53968 1.87243 1.48467
-0.47619 1.87243 1.48147
-0.41270 1.87243 1.48136
-0.34921 1.87243 1.49406
-0.28571 1.87243 1.52059
-0.22222 1.87243 1.56791
-0.15873 1.87243 1.58854
-0.09524 1.87243 1.60516
-0.03175 1.87243 1.61958
0.03175 1.87243 1.64770
0.09524 1.87243 1.68280
0.15873 1.87243 1.71840
0.22222 1.87243 1.73099
0.28571 1.87243 1.71346
0.34921 1.87243 1.70657
0.41270 1.87243 1.67900
0.47619 1.87243 1.64838
0.53968 1.87243 1.67693
0.60317 1.87243 1.60761
0.66667 1.87243 1.56197
0.73016 1.87243 1.55669
0.79365 1.87243 1.52242
0.85714 1.87243 1.52242
0.92063 1.87243 1.47010
0.98413 1.87243 1.47010
1.04762 1.87243 1.47010
1.11111 1.87243 1.44145
1.17460 1.87243 1.44145
1.23810 1.87243 1.44145
1.30159 1.87243 1.42930
1.36508 1.87243 1.43781
1.42857 1.87243 1.43781
1.49206 1.87243 1.43781
1.55556 1.87243 1.43781
1.61905 1.87243 1.43312
1.68254 1.87243 1.43312
1.74603 1.87243 1.45867
1.80952 1.87243 1.45867
1.87302 1.87243 1.44607
1.93651 1.87243 1.44607
2.00000 1.87243 1.44526

-2.00000 1.80896 1.89830
-1.93651 1.80896 1.89830
-1.87302 1.80896 1.95723
-1.80952 1.80896 1.95723
-1.74603 1.80896 1.98556
-1.68254 1.80896 1.98556
-1.61905 1.80896 1.97338
-1.55556 1.80896 1.97338
-1.49206 1.80896 1.95772
-1.42857 1.80896 1.95772
-1.36508 1.80896 1.84931
-1.30159 1.80896 1.84931
-1.23810 1.80896 1.84931
-1.17460 1.80896 1.79616
-1.11111 1.80896 1.79616
-1.04762 1.80896 1.68481
-0.98413 1.80896 1.68481
-0.92063 1.80896 1.65423
-0.85714 1.80896 1.63569
-0.79365 1.80896 1.57057
-0.73016 1.80896 1.53646
-0.66667 1.80896 1.51181
-0.60317 1.80896 1.48596
-0.53968 1.80896 1.45259
-0.47619 1.80896 1.43251
-0.41270 1.80896 1.43129
-0.34921 1.80896 1.44023
-0.28571 1.80896 1.46457
-0.22222 1.80896 1.49341
-0.15873 1.80896 1.51878
-0.09524 1.80896 1.54530
-0.03175 1.80896 1.57057
0.03175 1.80896 1.59983
0.09524 1.80896 1.63171
0.15873 1.80896 1.65972
0.22222 1.80896 1.68174
0.28571 1.80896 1.68566
0.34921 1.80896 1.68165
0.41270 1.80896 1.66967
0.47619 1.80896 1.66051
0.53968 1.80896 1.66172
0.60317 1.80896 1.61737
0.66667 1.80896 1.58022
0.73016 1.80896 1.55669
0.79365 1.80896 1.52242
0.85714 1.80896 1.49147
0.92063 1.80896 1.47010
0.98413 1.80896 1.47010
1.04762 1.80896 1.44145
1.11111 1.80896 1.44145
1.17460 1.80896 1.44145
1.23810 1.80896 1.42930
1.30159 1.80896 1.43781
1.36508 1.80896 1.43781
1.42857 1.80896 1.43781
1.49206 1.80896 1.43781
1.55556 1.80896 1.43312
1.61905 1.80896 1.43312
1.68254 1.80896 1.45867
1.74603 1.80896 1.45867
1.80952 1.80896 1.44607
1.87302 1.80896 1.44607
1.93651 1.80896 1.44526
2.00000 1.80896 1.44526

-2.00000 1.74549 1.85407
-1.93651 1.74549 1.89830
-1.87302 1.74549 1.89830
-1.80952 1.74549 1.95723
-1.74603 1.74549 1.95723
-1.68254 1.74549 1.98556
-1.61905 1.74549 1.98556
-1.55556 1.74549 1.97338
-1.49206 1.74549 1.97338
-1.42857 1.74549 1.95772
-1.36508 1.74549 1.95772
-1.30159 1.74549 1.84931
-1.23810 1.74549 1.84931
-1.17460 1.74549 1.84931
-1.11111 1.74549 1.79616
-1.04762 1.74549 1.79616
-0.98413 1.74549 1.68481
-0.92063 1.74549 1.65423
-0.85714 1.74549 1.63569
-0.79365 1.74549 1.57288
-0.73016 1.74549 1.51468
-0.66667 1.74549 1.47136
-0.60317 1.74549 1.43644
-0.53968 1.74549 1.40720
-0.47619 1.74549 1.38464
-0.41270 1.74549 1.37891
-0.34921 1.74549 1.38665
-0.28571 1.74549 1.40492
-0.22222 1.74549 1.42589
-0.15873 1.74549 1.45368
-0.09524 1.74549 1.48303
-0.03175 1.74549 1.51109
0.03175 1.74549 1.54225
0.09524 1.74549 1.57441
0.15873 1.74549 1.60593
0.22222 1.74549 1.62804
0.28571 1.74549 1.64233
0.34921 1.74549 1.64816
0.41270 1.74549 1.64875
0.47619 1.74549 1.64693
0.53968 1.74549 1.63533
0.60317 1.74549 1.61360
0.66667 1.74549 1.58127
0.73016 1.74549 1.55909
0.79365 1.74549 1.52947
0.85714 1.74549 1.49147
0.92063 1.74549 1.47010
0.98413 1.74549 1.45323
1.04762 1.74549 1.44145
1.11111 1.74549 1.44145
1.17460 1.74549 1.42930
1.23810 1.74549 1.42930
1.30159 1.74549 1.43781
1.36508 1.74549 1.43781
1.42857 1.74549 1.43781
1.49206 1.74549 1.43312
1.55556 1.74549 1.43312
1.61905 1.74549 1.45867
1.68254 1.74549 1.45867
1.74603 1.74549 1.44607
1.80952 1.74549 1.44607
1.87302 1.74549 1.44526
1.93651 1.74549 1.44526
2.00000 1.74549 1.47453

-2.00000 1.68202 1.85407
-1.93651 1.68202 1.85407
-1.87302 1.68202 1.89830
-1.80952 1.68202 1.89830
-1.74603 1.68202 1.95723
-1.68254 1.68202 1.95723
-1.61905 1.68202 1.98556
-1.55556 1.68202 1.98556
-1.49206 1.68202 1.97338
-1.42857 1.68202 1.97338
-1.36508 1.68202 1.95772
-1.30159 1.68202 1.95772
-1.23810 1.68202 1.84931
-1.17460 1.68202 1.84931
-1.11111 1.68202 1.84946
-1.04762 1.68202 1.79616
-0.98413 1.68202 1.74275
-0.92063 1.68202 1.67483
-0.85714 1.68202 1.61792
-0.79365 1.68202 1.55457
-0.73016 1.68202 1.49327
-0.66667 1.68202 1.43715
-0.60317 1.68202 1.39566
-0.53968 1.68202 1.36649
-0.47619 1.68202 1.34372
-0.41270 1.68202 1.33554
-0.34921 1.68202 1.33905
-0.28571 1.68202 1.35124
-0.22222 1.68202 1.37058
-0.15873 1.68202 1.39512
-0.09524 1.68202 1.42387
-0.03175 1.68202 1.45358
0.03175 1.68202 1.48555
0.09524 1.68202 1.51769
0.15873 1.68202 1.54915
0.22222 1.68202 1.57528
0.28571 1.68202 1.59541
0.34921 1.68202 1.60806
0.41270 1.68202 1.61413
0.47619 1.68202 1.61467
0.53968 1.68202 1.60901
0.60317 1.68202 1.59698
0.66667 1.68202 1.57398
0.73016 1.68202 1.55116
0.79365 1.68202 1.52367
0.85714 1.68202 1.49368
0.92063 1.68202 1.46932
0.98413 1.68202 1.45323
1.04762 1.68202 1.44145
1.11111 1.68202 1.42930
1.17460 1.68202 1.42930
1.23810 1.68202 1.43781
1.30159 1.68202 1.43781
1.36508 1.68202 1.43781
1.42857 1.68202 1.43312
1.49206 1.68202 1.43312
1.55556 1.68202 1.45867
1.61905 1.68202 1.45867
1.68254 1.68202 1.44607
1.74603 1.68202 1.44607
1.80952 1.68202 1.44526
1.87302 1.68202 1.44526
1.93651 1.68202 1.47453
2.00000 1.68202 1.47453

-2.00000 1.61854 1.72964
-1.93651 1.61854 1.85407
-1.87302 1.61854 1.85407
-1.80952 1.61854 1.89830
-1.74603 1.61854 1.89830
-1.68254 1.61854 1.95723
-1.61905 1.61854 1.95723
-1.55556 1.61854 1.98556
-1.49206 1.61854 1.98556
-1.42857 1.61854 1.97338
-1.36508 1.61854 1.97338
-1.30159 1.61854 1.95772
-1.23810 1.61854 1.95772
-1.17460 1.61854 1.84931
-1.11111 1.61854 1.84946
-1.04762 1.61854 1.82122
-0.98413 1.61854 1.75177
-0.92063 1.61854 1.67898
-0.85714 1.61854 1.59966
-0.79365 1.61854 1.53079
-0.73016 1.61854 1.46966
-0.66667 1.61854 1.41250
-0.60317 1.61854 1.36752
-0.53968 1.61854 1.33424
-0.47619 1.61854 1.31124
-0.41270 1.61854 1.30084
-0.34921 1.61854 1.30051
-0.28571 1.61854 1.30892
-0.22222 1.61854 1.32468
-0.15873 1.61854 1.34699
-0.09524 1.61854 1.37318
-0.03175 1.61854 1.40128
0.03175 1.61854 1.43184
0.09524 1.61854 1.46422
0.15873 1.61854 1.49565
0.22222 1.61854 1.52168
0.28571 1.61854 1.54358
0.34921 1.61854 1.56127
0.41270 1.61854 1.57174
0.47619 1.61854 1.57591
0.53968 1.61854 1.57410
0.60317 1.61854 1.56681
0.66667 1.61854 1.55271
0.73016 1.61854 1.53408
0.79365 1.61854 1.51084
0.85714 1.61854 1.48423
0.92063 1.61854 1.46009
0.98413 1.61854 1.44270
1.04762 1.61854 1.43473
1.11111 1.61854 1.42930
1.17460 1.61854 1.42407
1.23810 1.61854 1.43781
1.30159 1.61854 1.43781
1.36508 1.61854 1.43312
1.42857 1.61854 1.43312
1.49206 1.61854 1.45867
1.55556 1.61854 1.45867
1.61905 1.61854 1.44607
1.68254 1.61854 1.44607
1.74603 1.61854 1.44526
1.80952 1.61854 1.44526
1.87302 1.61854 1.47453
1.93651 1.61854 1.47453
2.00000 1.61854 1.47453

-2.00000 1.55507 1.72964
-1.93651 1.55507 1.72964
-1.87302 1.55507 1.85407
-1.80952 1.55507 1.85407
-1.74603 1.55507 1.89830
-1.68254 1.55507 1.89830
-1.61905 1.55507 1.95723
-1.55556 1.55507 1.95723
-1.49206 1.55507 1.98556
-1.42857 1.55507 1.98556
-1.36508 1.55507 1.97338
-1.30159 1.55507 1.97338
-1.23810 1.55507 1.95772
-1.17460 1.55507 1.92463
-1.11111 1.55507 1.87678
-1.04762 1.55507 1.82063
-0.98413 1.55507 1.74611
-0.92063 1.55507 1.66974
-0.85714 1.55507 1.59120
-0.79365 1.55507 1.51883
-0.73016 1.55507 1.45346
-0.66667 1.55507 1.39703
-0.60317 1.55507 1.35017
-0.53968 1.55507 1.31407
-0.47619 1.55507 1.28864
-0.41270 1.55507 1.27440
-0.34921 1.55507 1.27110
-0.28571 1.55507 1.27617
-0.22222 1.55507 1.28860
-0.15873 1.55507 1.30743
-0.09524 1.55507 1.32957
-0.03175 1.55507 1.35494
0.03175 1.55507 1.38380
0.09524 1.55507 1.41421
0.15873 1.55507 1.44304
0.22222 1.55507 1.47003
0.28571 1.55507 1.49226
0.34921 1.55507 1.51011
0.41270 1.55507 1.52358
0.47619 1.55507 1.53221
0.53968 1.55507 1.53421
0.60317 1.55507 1.53016
0.66667 1.55507 1.52118
0.73016 1.55507 1.50688
0.79365 1.55507 1.48697
0.85714 1.55507 1.46472
0.92063 1.55507 1.44485
0.98413 1.55507 1.42819
1.04762 1.55507 1.41809
1.11111 1.55507 1.41831
1.17460 1.55507 1.42407
1.23810 1.55507 1.43781
1.30159 1.55507 1.43312
1.36508 1.55507 1.43312
1.42857 1.55507 1.45867
1.49206 1.55507 1.45867
1.55556 1.55507 1.44607
1.61905 1.55507 1.44607
1.68254 1.55507 1.44526
1.74603 1.55507 1.44526
1.80952 1.55507 1.47453
1.87302 1.55507 1.47453
1.93651 1.55507 1.47453
2.00000 1.55507 1.47453

-2.00000 1.49160 1.72964
-1.93651 1.49160 1.72964
-1.87302 1.49160 1.72964
-1.80952 1.49160 1.85407
-1.74603 1.49160 1.85407
-1.68254 1.49160 1.89830
-1.61905 1.49160 1.89830
-1.55556 1.49160 1.95723
-1.49206 1.49160 1.95723
-1.42857 1.49160 1.98556
-1.36508 1.49160 1.98556
-1.30159 1.49160 1.97338
-1.23810 1.49160 1.98256
-1.17460 1.49160 1.98243
-1.11111 1.49160 1.90241
-1.04762 1.49160 1.82154
-0.98413 1.49160 1.74252
-0.92063 1.49160 1.66415
-0.85714 1.49160 1.58726
-0.79365 1.49160 1.51493
-0.73016 1.49160 1.44859
-0.66667 1.49160 1.39206
-0.60317 1.49160 1.34410
-0.53968 1.49160 1.30529
-0.47619 1.49160 1.27707
-0.41270 1.49160 1.25920
-0.34921 1.49160 1.25137
-0.28571 1.49160 1.25245
-0.22222 1.49160 1.26094
-0.15873 1.49160 1.27494
-0.09524 1.49160 1.29353
-0.03175 1.49160 1.31583
0.03175 1.49160 1.34174
0.09524 1.49160 1.36918
0.15873 1.49160 1.39589
0.22222 1.49160 1.42141
0.28571 1.49160 1.44306
0.34921 1.49160 1.46088
0.41270 1.49160 1.47542
0.47619 1.49160 1.48494
0.53968 1.49160 1.48934
0.60317 1.49160 1.48844
0.66667 1.49160 1.48248
0.73016 1.49160 1.47180
0.79365 1.49160 1.45650
0.85714 1.49160 1.43894
0.92063 1.49160 1.42215
0.98413 1.49160 1.40641
1.04762 1.49160 1.40038
1.11111 1.49160 1.40036
1.17460 1.49160 1.40752
1.23810 1.49160 1.42549
1.30159 1.49160 1.43312
1.36508 1.49160 1.45867
1.42857 1.49160 1.45867
1.49206 1.49160 1.44607
1.55556 1.49160 1.44607
1.61905 1.49160 1.44526
1.68254 1.49160 1.44526
1.74603 1.49160 1.47453
1.80952 1.49160 1.47453
1.87302 1.49160 1.47453
1.93651 1.49160 1.47453
2.00000 1.49160 1.47453

-2.00000 1.42813 1.72964
-1.93651 1.42813 1.72964
-1.87302 1.42813 1.72964
-1.80952 1.42813 1.72964
-1.74603 1.42813 1.85407
-1.68254 1.42813 1.85407
-1.61905 1.42813 1.89830
-1.55556 1.42813 1.89830
-1.49206 1.42813 1.95723
-1.42857 1.42813 1.95723
-1.36508 1.42813 1.98556
-1.30159 1.42813 2.00175
-1.23810 1.42813 1.98341
-1.17460 1.42813 1.94950
-1.11111 1.42813 1.88913
-1.04762 1.42813 1.81470
-0.98413 1.42813 1.73913
-0.92063 1.42813 1.66348
-0.85714 1.42813 1.58895
-0.79365 1.42813 1.51807
-0.73016 1.42813 1.45202
-0.66667 1.42813 1.39466
-0.60317 1.42813 1.34531
-0.53968 1.42813 1.30487
-0.47619 1.42813 1.27372
-0.41270 1.42813 1.25226
-0.34921 1.42813 1.24045
-0.28571 1.42813 1.23772
-0.22222 1.42813 1.24132
-0.15873 1.42813 1.25023
-0.09524 1.42813 1.26459
-0.03175 1.42813 1.28374
0.03175 1.42813 1.30563
0.09524 1.42813 1.32934
0.15873 1.42813 1.35294
0.22222 1.42813 1.37626
0.28571 1.42813 1.39662
0.34921 1.42813 1.41382
0.41270 1.42813 1.42821
0.47619 1.42813 1.43815
0.53968 1.42813 1.44391
0.60317 1.42813 1.44522
0.66667 1.42813 1.44137
0.73016 1.42813 1.43315
0.79365 1.42813 1.42117
0.85714 1.42813 1.40799
0.92063 1.42813 1.39501
0.98413 1.42813 1.38379
1.04762 1.42813 1.37883
1.11111 1.42813 1.37949
1.17460 1.42813 1.38758
1.23810 1.42813 1.40022
1.30159 1.42813 1.42919
1.36508 1.42813 1.45867
1.42857 1.42813 1.44607
1.49206 1.42813 1.44607
1.55556 1.42813 1.44526
1.61905 1.42813 1.44526
1.68254 1.42813 1.47453
1.74603 1.42813 1.47453
1.80952 1.42813 1.47453
1.87302 1.42813 1.47453
1.93651 1.42813 1.47453
2.00000 1.42813 1.47453

-2.00000 1.36466 1.72964
-1.93651 1.36466 1.72964
-1.87302 1.36466 1.72964
-1.80952 1.36466 1.72964
-1.74603 1.36466 1.72964
-1.68254 1.36466 1.85407
-1.61905 1.36466 1.85407
-1.55556 1.36466 1.89830
-1.49206 1.36466 1.89830
-1.42857 1.36466 1.95723
-1.36508 1.36466 2.00136
-1.30159 1.36466 1.99954
-1.23810 1.36466 1.97534
-1.17460 1.36466 1.92953
-1.11111 1.36466 1.87332
-1.04762 1.36466 1.80675
-0.98413 1.36466 1.73646
-0.92063 1.36466 1.66467
-0.85714 1.36466 1.59259
-0.79365 1.36466 1.52411
-0.73016 1.36466 1.46090
-0.66667 1.36466 1.40384
-0.60317 1.36466 1.35336
-0.53968 1.36466 1.31131
-0.47619 1.36466 1.27797
-0.41270 1.36466 1.25323
-0.34921 1.36466 1.23749
-0.28571 1.36466 1.22997
-0.22222 1.36466 1.22864
-0.15873 1.36466 1.23308
-0.09524 1.36466 1.24299
-0.03175 1.36466 1.25800
0.03175 1.36466 1.27587
0.09524 1.36466 1.29564
0.15873 1.36466 1.31574
0.22222 1.36466 1.33552
0.28571 1.36466 1.35421
0.34921 1.36466 1.37025
0.41270 1.36466 1.38321
0.47619 1.36466 1.39284
0.53968 1.36466 1.39944
0.60317 1.36466 1.40156
0.66667 1.36466 1.39933
0.73016 1.36466 1.39352
0.79365 1.36466 1.38445
0.85714 1.36466 1.37438
0.92063 1.36466 1.36448
0.98413 1.36466 1.35711
1.04762 1.36466 1.35371
1.11111 1.36466 1.35430
1.17460 1.36466 1.36146
1.23810 1.36466 1.37925
1.30159 1.36466 1.40183
1.36508 1.36466 1.43279
1.42857 1.36466 1.44607
1.49206 1.36466 1.44526
1.55556 1.36466 1.44526
1.61905 1.36466 1.47453
1.68254 1.36466 1.47453
1.74603 1.36466 1.47453
1.80952 1.36466 1.47453
1.87302 1.36466 1.47453
1.93651 1.36466 1.47453
2.00000 1.36466 1.47705

-2.00000 1.30118 1.72964
-1.93651 1.30118 1.72964
-1.87302 1.30118 1.72964
-1.80952 1.30118 1.72964
-1.74603 1.30118 1.72964
-1.68254 1.30118 1.72964
-1.61905 1.30118 1.85407
-1.55556 1.30118 1.85407
-1.49206 1.30118 1.89830
-1.42857 1.30118 1.95916
-1.36508 1.30118 1.98812
-1.30159 1.30118 1.98505
-1.23810 1.30118 1.95984
-1.17460 1.30118 1.91779
-1.11111 1.30118 1.86387
-1.04762 1.30118 1.80103
-0.98413 1.30118 1.73526
-0.92063 1.30118 1.66769
-0.85714 1.30118 1.59871
-0.79365 1.30118 1.53370
-0.73016 1.30118 1.47281
-0.66667 1.30118 1.41636
-0.60317 1.30118 1.36562
-0.53968 1.30118 1.32212
-0.47619 1.30118 1.28690
-0.41270 1.30118 1.25972
-0.34921 1.30118 1.24061
-0.28571 1.30118 1.22890
-0.22222 1.30118 1.22290
-0.15873 1.30118 1.22274
-0.09524 1.30118 1.22834
-0.03175 1.30118 1.23901
0.03175 1.30118 1.25245
0.09524 1.30118 1.26820
0.15873 1.30118 1.28467
0.22222 1.30118 1.30084
0.28571 1.30118 1.31630
0.34921 1.30118 1.33066
0.41270 1.30118 1.34208
0.47619 1.30118 1.35084
0.53968 1.30118 1.35719
0.60317 1.30118 1.35940
0.66667 1.30118 1.35848
0.73016 1.30118 1.35507
0.79365 1.30118 1.34860
0.85714 1.30118 1.34103
0.92063 1.30118 1.33402
0.98413 1.30118 1.32908
1.04762 1.30118 1.32726
1.11111 1.30118 1.32931
1.17460 1.30118 1.33811
1.23810 1.30118 1.35477
1.30159 1.30118 1.37178
1.36508 1.30118 1.39828
1.42857 1.30118 1.43204
1.49206 1.30118 1.44526
1.55556 1.30118 1.47453
1.61905 1.30118 1.47453
1.68254 1.30118 1.47453
1.74603 1.30118 1.47453
1.80952 1.30118 1.47453
1.87302 1.30118 1.47705
1.93651 1.30118 1.47705
2.00000 1.30118 1.47705

-2.00000 1.23771 1.59626
-1.93651 1.23771 1.59626
-1.87302 1.23771 1.72964
-1.80952 1.23771 1.72964
-1.74603 1.23771 1.72964
-1.68254 1.23771 1.72964
-1.61905 1.23771 1.72964
-1.55556 1.23771 1.85407
-1.49206 1.23771 1.91688
-1.42857 1.23771 1.95193
-1.36508 1.23771 1.97194
-1.30159 1.23771 1.96732
-1.23810 1.23771 1.94467
-1.17460 1.23771 1.90526
-1.11111 1.23771 1.85598
-1.04762 1.23771 1.79778
-0.98413 1.23771 1.73652
-0.92063 1.23771 1.67330
-0.85714 1.23771 1.60864
-0.79365 1.23771 1.54566
-0.73016 1.23771 1.48617
-0.66667 1.23771 1.43073
-0.60317 1.23771 1.38054
-0.53968 1.23771 1.33696
-0.47619 1.23771 1.30023
-0.41270 1.23771 1.27078
-0.34921 1.23771 1.24862
-0.28571 1.23771 1.23325
-0.22222 1.23771 1.22351
-0.15873 1.23771 1.21936
-0.09524 1.23771 1.22063
-0.03175 1.23771 1.22653
0.03175 1.23771 1.23531
0.09524 1.23771 1.24676
0.15873 1.23771 1.25927
0.22222 1.23771 1.27174
0.28571 1.23771 1.28420
0.34921 1.23771 1.29611
0.41270 1.23771 1.30578
0.47619 1.23771 1.31315
0.53968 1.23771 1.31842
0.60317 1.23771 1.32090
0.66667 1.23771 1.32069
0.73016 1.23771 1.31832
0.79365 1.23771 1.31420
0.85714 1.23771 1.30919
0.92063 1.23771 1.30471
0.98413 1.23771 1.30181
1.04762 1.23771 1.30084
1.11111 1.23771 1.30464
1.17460 1.23771 1.31392
1.23810 1.23771 1.32903
1.30159 1.23771 1.34664
1.36508 1.23771 1.37236
1.42857 1.23771 1.41115
1.49206 1.23771 1.44517
1.55556 1.23771 1.47453
1.61905 1.23771 1.47453
1.68254 1.23771 1.47453
1.74603 1.23771 1.46429
1.80952 1.23771 1.47705
1.87302 1.23771 1.47705
1.93651 1.23771 1.47705
2.00000 1.23771 1.47705

-2.00000 1.17424 1.59626
-1.93651 1.17424 1.59626
-1.87302 1.17424 1.59626
-1.80952 1.17424 1.59626
-1.74603 1.17424 1.72964
-1.68254 1.17424 1.72964
-1.61905 1.17424 1.72964
-1.55556 1.17424 1.83124
-1.49206 1.17424 1.91784
-1.42857 1.17424 1.93984
-1.36508 1.17424 1.94829
-1.30159 1.17424 1.94530
-1.23810 1.17424 1.92601
-1.17460 1.17424 1.89301
-1.11111 1.17424 1.84896
-1.04762 1.17424 1.79616
-0.98413 1.17424 1.73896
-0.92063 1.17424 1.67981
-0.85714 1.17424 1.61919
-0.79365 1.17424 1.55938
-0.73016 1.17424 1.50115
-0.66667 1.17424 1.44734
-0.60317 1.17424 1.39827
-0.53968 1.17424 1.35468
-0.47619 1.17424 1.31691
-0.41270 1.17424 1.28520
-0.34921 1.17424 1.26031
-0.28571 1.17424 1.24203
-0.22222 1.17424 1.22928
-0.15873 1.17424 1.22121
-0.09524 1.17424 1.21822
-0.03175 1.17424 1.21970
0.03175 1.17424 1.22413
0.09524 1.17424 1.23107
0.15873 1.17424 1.23921
0.22222 1.17424 1.24820
0.28571 1.17424 1.25766
0.34921 1.17424 1.26638
0.41270 1.17424 1.27398
0.47619 1.17424 1.27988
0.53968 1.17424 1.28390
0.60317 1.17424 1.28606
0.66667 1.17424 1.28615
0.73016 1.17424 1.28480
0.79365 1.17424 1.28255
0.85714 1.17424 1.27960
0.92063 1.17424 1.27710
0.98413 1.17424 1.27598
1.04762 1.17424 1.27671
1.11111 1.17424 1.28142
1.17460 1.17424 1.29060
1.23810 1.17424 1.30485
1.30159 1.17424 1.32188
1.36508 1.17424 1.34740
1.42857 1.17424 1.38129
1.49206 1.17424 1.41744
1.55556 1.17424 1.45449
1.61905 1.17424 1.46429
1.68254 1.17424 1.46429
1.74603 1.17424 1.47705
1.80952 1.17424 1.47705
1.87302 1.17424 1.47705
1.93651 1.17424 1.47705
2.00000 1.17424 1.47705

-2.00000 1.11077 1.43496
-1.93651 1.11077 1.59626
-1.87302 1.11077 1.59626
-1.80952 1.11077 1.59626
-1.74603 1.11077 1.59626
-1.68254 1.11077 1.59626
-1.61905 1.11077 1.70435
-1.55556 1.11077 1.79615
-1.49206 1.11077 1.87274
-1.42857 1.11077 1.90666
-1.36508 1.11077 1.92218
-1.30159 1.11077 1.92298
-1.23810 1.11077 1.90741
-1.17460 1.11077 1.87890
-1.11111 1.11077 1.84013
-1.04762 1.11077 1.79357
-0.98413 1.11077 1.74196
-0.92063 1.11077 1.68672
-0.85714 1.11077 1.63004
-0.79365 1.11077 1.57368
-0.73016 1.11077 1.51837
-0.66667 1.11077 1.46631
-0.60317 1.11077 1.41803
-0.53968 1.11077 1.37419
-0.47619 1.11077 1.33582
-0.41270 1.11077 1.30306
-0.34921 1.11077 1.27588
-0.28571 1.11077 1.25492
-0.22222 1.11077 1.23892
-0.15873 1.11077 1.22770
-0.09524 1.11077 1.22092
-0.03175 1.11077 1.21812
0.03175 1.11077 1.21836
0.09524 1.11077 1.22104
0.15873 1.11077 1.22534
0.22222 1.11077 1.23063
0.28571 1.11077 1.23668
0.34921 1.11077 1.24245
0.41270 1.11077 1.24759
0.47619 1.11077 1.25181
0.53968 1.11077 1.25459
0.60317 1.11077 1.25591
0.66667 1.11077 1.25605
0.73016 1.11077 1.25522
0.79365 1.11077 1.25388
0.85714 1.11077 1.25267
0.92063 1.11077 1.25200
0.98413 1.11077 1.25265
1.04762 1.11077 1.25538
1.11111 1.11077 1.26087
1.17460 1.11077 1.27014
1.23810 1.11077 1.28363
1.30159 1.11077 1.30128
1.36508 1.11077 1.32585
1.42857 1.11077 1.35700
1.49206 1.11077 1.39053
1.55556 1.11077 1.42798
1.61905 1.11077 1.46429
1.68254 1.11077 1.47705
1.74603 1.11077 1.47705
1.80952 1.11077 1.47705
1.87302 1.11077 1.47705
1.93651 1.11077 1.47705
2.00000 1.11077 1.46786

-2.00000 1.04729 1.43496
-1.93651 1.04729 1.43496
-1.87302 1.04729 1.43496
-1.80952 1.04729 1.59626
-1.74603 1.04729 1.59626
-1.68254 1.04729 1.59626
-1.61905 1.04729 1.67626
-1.55556 1.04729 1.76194
-1.49206 1.04729 1.82996
-1.42857 1.04729 1.87012
-1.36508 1.04729 1.89143
-1.30159 1.04729 1.89737
-1.23810 1.04729 1.88769
-1.17460 1.04729 1.86411
-1.11111 1.04729 1.83115
-1.04762 1.04729 1.79013
-0.98413 1.04729 1.74368
-0.92063 1.04729 1.69371
-0.85714 1.04729 1.64122
-0.79365 1.04729 1.58794
-0.73016 1.04729 1.53540
-0.66667 1.04729 1.48527
-0.60317 1.04729 1.43830
-0.53968 1.04729 1.39545
-0.47619 1.04729 1.35693
-0.41270 1.04729 1.32339
-0.34921 1.04729 1.29495
-0.28571 1.04729 1.27136
-0.22222 1.04729 1.25209
-0.15873 1.04729 1.23761
-0.09524 1.04729 1.22744
-0.03175 1.04729 1.22087
0.03175 1.04729 1.21734
0.09524 1.04729 1.21615
0.15873 1.04729 1.21677
0.22222 1.04729 1.21862
0.28571 1.04729 1.22124
0.34921 1.04729 1.22426
0.41270 1.04729 1.22691
0.47619 1.04729 1.22911
0.53968 1.04729 1.23060
0.60317 1.04729 1.23111
0.66667 1.04729 1.23095
0.73016 1.04729 1.23028
0.79365 1.04729 1.22959
0.85714 1.04729 1.22928
0.92063 1.04729 1.22965
0.98413 1.04729 1.23168
1.04762 1.04729 1.23577
1.11111 1.04729 1.24256
1.17460 1.04729 1.25269
1.23810 1.04729 1.26666
1.30159 1.04729 1.28561
1.36508 1.04729 1.30983
1.42857 1.04729 1.33844
1.49206 1.04729 1.37162
1.55556 1.04729 1.41021
1.61905 1.04729 1.44856
1.68254 1.04729 1.47705
1.74603 1.04729 1.47705
1.80952 1.04729 1.47705
1.87302 1.04729 1.46786
1.93651 1.04729 1.46786
2.00000 1.04729 1.46786

-2.00000 0.98382 1.43496
-1.93651 0.98382 1.43496
-1.87302 0.98382 1.43496
-1.80952 0.98382 1.43496
-1.74603 0.98382 1.43496
-1.68254 0.98382 1.55298
-1.61905 0.98382 1.62606
-1.55556 0.98382 1.71253
-1.49206 0.98382 1.78349
-1.42857 0.98382 1.83078
-1.36508 0.98382 1.85907
-1.30159 0.98382 1.87057
-1.23810 0.98382 1.86667
-1.17460 0.98382 1.84927
-1.11111 0.98382 1.82199
-1.04762 0.98382 1.78644
-0.98413 0.98382 1.74508
-0.92063 0.98382 1.69981
-0.85714 0.98382 1.65141
-0.79365 0.98382 1.60205
-0.73016 0.98382 1.55251
-0.66667 0.98382 1.50445
-0.60317 0.98382 1.45914
-0.53968 0.98382 1.41742
-0.47619 0.98382 1.37935
-0.41270 0.98382 1.34504
-0.34921 0.98382 1.31533
-0.28571 0.98382 1.28983
-0.22222 0.98382 1.26845
-0.15873 0.98382 1.25105
-0.09524 0.98382 1.23759
-0.03175 0.98382 1.22766
0.03175 0.98382 1.22077
0.09524 0.98382 1.21609
0.15873 0.98382 1.21331
0.22222 0.98382 1.21187
0.28571 0.98382 1.21135
0.34921 0.98382 1.21147
0.41270 0.98382 1.21178
0.47619 0.98382 1.21197
0.53968 0.98382 1.21191
0.60317 0.98382 1.21152
0.66667 0.98382 1.21078
0.73016 0.98382 1.21012
0.79365 0.98382 1.20985
0.85714 0.98382 1.20998
0.92063 0.98382 1.21127
0.98413 0.98382 1.21425
1.04762 0.98382 1.21932
1.11111 0.98382 1.22714
1.17460 0.98382 1.23802
1.23810 0.98382 1.25287
1.30159 0.98382 1.27210
1.36508 0.98382 1.29587
1.42857 0.98382 1.32327
1.49206 0.98382 1.35481
1.55556 0.98382 1.39143
1.61905 0.98382 1.42978
1.68254 0.98382 1.45630
1.74603 0.98382 1.46786
1.80952 0.98382 1.46786
1.87302 0.98382 1.46786
1.93651 0.98382 1.46786
2.00000 0.98382 1.46786

-2.00000 0.92035 1.28967
-1.93651 0.92035 1.28967
-1.87302 0.92035 1.43496
-1.80952 0.92035 1.43496
-1.74603 0.92035 1.43496
-1.68254 0.92035 1.50300
-1.61905 0.92035 1.57960
-1.55556 0.92035 1.66767
-1.49206 0.92035 1.74071
-1.42857 0.92035 1.79292
-1.36508 0.92035 1.82686
-1.30159 0.92035 1.84349
-1.23810 0.92035 1.84558
-1.17460 0.92035 1.83442
-1.11111 0.92035 1.81187
-1.04762 0.92035 1.78194
-0.98413 0.92035 1.74621
-0.92063 0.92035 1.70537
-0.85714 0.92035 1.66072
-0.79365 0.92035 1.61515
-0.73016 0.92035 1.56912
-0.66667 0.92035 1.52400
-0.60317 0.92035 1.48076
-0.53968 0.92035 1.44013
-0.47619 0.92035 1.40257
-0.41270 0.92035 1.36791
-0.34921 0.92035 1.33715
-0.28571 0.92035 1.31014
-0.22222 0.92035 1.28699
-0.15873 0.92035 1.26749
-0.09524 0.92035 1.25124
-0.03175 0.92035 1.23829
0.03175 0.92035 1.22828
0.09524 0.92035 1.22034
0.15873 0.92035 1.21434
0.22222 0.92035 1.20997
0.28571 0.92035 1.20655
0.34921 0.92035 1.20395
0.41270 0.92035 1.20191
0.47619 0.92035 1.20021
0.53968 0.92035 1.19866
0.60317 0.92035 1.19719
0.66667 0.92035 1.19578
0.73016 0.92035 1.19481
0.79365 0.92035 1.19459
0.85714 0.92035 1.19512
0.92063 0.92035 1.19699
0.98413 0.92035 1.20058
1.04762 0.92035 1.20658
1.11111 0.92035 1.21527
1.17460 0.92035 1.22704
1.23810 0.92035 1.24259
1.30159 0.92035 1.26174
1.36508 0.92035 1.28449
1.42857 0.92035 1.31109
1.49206 0.92035 1.34157
1.55556 0.92035 1.37504
1.61905 0.92035 1.41351
1.68254 0.92035 1.45641
1.74603 0.92035 1.46786
1.80952 0.92035 1.46786
1.87302 0.92035 1.46786
1.93651 0.92035 1.47405
2.00000 0.92035 1.47405

-2.00000 0.85688 1.28967
-1.93651 0.85688 1.28967
-1.87302 0.85688 1.28967
-1.80952 0.85688 1.28967
-1.74603 0.85688 1.38798
-1.68254 0.85688 1.45989
-1.61905 0.85688 1.54350
-1.55556 0.85688 1.63012
-1.49206 0.85688 1.70277
-1.42857 0.85688 1.75762
-1.36508 0.85688 1.79568
-1.30159 0.85688 1.81734
-1.23810 0.85688 1.82448
-1.17460 0.85688 1.81835
-1.11111 0.85688 1.80165
-1.04762 0.85688 1.77689
-0.98413 0.85688 1.74591
-0.92063 0.85688 1.70961
-0.85714 0.85688 1.66973
-0.79365 0.85688 1.62815
-0.73016 0.85688 1.58549
-0.66667 0.85688 1.54290
-0.60317 0.85688 1.50185
-0.53968 0.85688 1.46260
-0.47619 0.85688 1.42577
-0.41270 0.85688 1.39143
-0.34921 0.85688 1.36000
-0.28571 0.85688 1.33199
-0.22222 0.85688 1.30720
-0.15873 0.85688 1.28589
-0.09524 0.85688 1.26754
-0.03175 0.85688 1.25195
0.03175 0.85688 1.23922
0.09524 0.85688 1.22868
0.15873 0.85688 1.21969
0.22222 0.85688 1.21232
0.28571 0.85688 1.20635
0.34921 0.85688 1.20132
0.41270 0.85688 1.19711
0.47619 0.85688 1.19353
0.53968 0.85688 1.19044
0.60317 0.85688 1.18782
0.66667 0.85688 1.18573
0.73016 0.85688 1.18434
0.79365 0.85688 1.18394
0.85714 0.85688 1.18461
0.92063 0.85688 1.18678
0.98413 0.85688 1.19098
1.04762 0.85688 1.19765
1.11111 0.85688 1.20702
1.17460 0.85688 1.21953
1.23810 0.85688 1.23531
1.30159 0.85688 1.25436
1.36508 0.85688 1.27673
1.42857 0.85688 1.30223
1.49206 0.85688 1.33077
1.55556 0.85688 1.36138
1.61905 0.85688 1.39505
1.68254 0.85688 1.43269
1.74603 0.85688 1.45843
1.80952 0.85688 1.47405
1.87302 0.85688 1.47405
1.93651 0.85688 1.47405
2.00000 0.85688 1.47405

-2.00000 0.79340 1.19588
-1.93651 0.79340 1.28967
-1.87302 0.79340 1.28967
-1.80952 0.79340 1.28967
-1.74603 0.79340 1.33830
-1.68254 0.79340 1.42103
-1.61905 0.79340 1.51069
-1.55556 0.79340 1.59631
-1.49206 0.79340 1.66855
-1.42857 0.79340 1.72576
-1.36508 0.79340 1.76707
-1.30159 0.79340 1.79281
-1.23810 0.79340 1.80395
-1.17460 0.79340 1.80306
-1.11111 0.79340 1.79161
-1.04762 0.79340 1.77192
-0.98413 0.79340 1.74516
-0.92063 0.79340 1.71367
-0.85714 0.79340 1.67828
-0.79365 0.79340 1.64042
-0.73016 0.79340 1.60130
-0.66667 0.79340 1.56167
-0.60317 0.79340 1.52279
-0.53968 0.79340 1.48509
-0.47619 0.79340 1.44904
-0.41270 0.79340 1.41512
-0.34921 0.79340 1.38376
-0.28571 0.79340 1.35503
-0.22222 0.79340 1.32925
-0.15873 0.79340 1.30621
-0.09524 0.79340 1.28595
-0.03175 0.79340 1.26840
0.03175 0.79340 1.25326
0.09524 0.79340 1.24022
0.15873 0.79340 1.22878
0.22222 0.79340 1.21885
0.28571 0.79340 1.21045
0.34921 0.79340 1.20323
0.41270 0.79340 1.19698
0.47619 0.79340 1.19160
0.53968 0.79340 1.18703
0.60317 0.79340 1.18323
0.66667 0.79340 1.18031
0.73016 0.79340 1.17841
0.79365 0.79340 1.17762
0.85714 0.79340 1.17833
0.92063 0.79340 1.18077
0.98413 0.79340 1.18543
1.04762 0.79340 1.19261
1.11111 0.79340 1.20259
1.17460 0.79340 1.21563
1.23810 0.79340 1.23169
1.30159 0.79340 1.25061
1.36508 0.79340 1.27291
1.42857 0.79340 1.29763
1.49206 0.79340 1.32428
1.55556 0.79340 1.35229
1.61905 0.79340 1.38247
1.68254 0.79340 1.41267
1.74603 0.79340 1.44632
1.80952 0.79340 1.47405
1.87302 0.79340 1.47405
1.93651 0.79340 1.47405
2.00000 0.79340 1.47209

-2.00000 0.72993 1.19588
-1.93651 0.72993 1.19588
-1.87302 0.72993 1.19588
-1.80952 0.72993 1.25372
-1.74603 0.72993 1.30935
-1.68254 0.72993 1.38916
-1.61905 0.72993 1.47990
-1.55556 0.72993 1.56573
-1.49206 0.72993 1.63818
-1.42857 0.72993 1.69681
-1.36508 0.72993 1.74071
-1.30159 0.72993 1.76986
-1.23810 0.72993 1.78522
-1.17460 0.72993 1.78873
-1.11111 0.72993 1.78172
-1.04762 0.72993 1.76683
-0.98413 0.72993 1.74502
-0.92063 0.72993 1.71803
-0.85714 0.72993 1.68682
-0.79365 0.72993 1.65273
-0.73016 0.72993 1.61676
-0.66667 0.72993 1.57989
-0.60317 0.72993 1.54329
-0.53968 0.72993 1.50737
-0.47619 0.72993 1.47266
-0.41270 0.72993 1.43926
-0.34921 0.72993 1.40811
-0.28571 0.72993 1.37918
-0.22222 0.72993 1.35269
-0.15873 0.72993 1.32856
-0.09524 0.72993 1.30653
-0.03175 0.72993 1.28706
0.03175 0.72993 1.26983
0.09524 0.72993 1.25462
0.15873 0.72993 1.24113
0.22222 0.72993 1.22919
0.28571 0.72993 1.21860
0.34921 0.72993 1.20933
0.41270 0.72993 1.20119
0.47619 0.72993 1.19409
0.53968 0.72993 1.18806
0.60317 0.72993 1.18307
0.66667 0.72993 1.17930
0.73016 0.72993 1.17681
0.79365 0.72993 1.17565
0.85714 0.72993 1.17623
0.92063 0.72993 1.17882
0.98413 0.72993 1.18381
1.04762 0.72993 1.19144
1.11111 0.72993 1.20189
1.17460 0.72993 1.21534
1.23810 0.72993 1.23176
1.30159 0.72993 1.25083
1.36508 0.72993 1.27284
1.42857 0.72993 1.29725
1.49206 0.72993 1.32344
1.55556 0.72993 1.35146
1.61905 0.72993 1.37988
1.68254 0.72993 1.40755
1.74603 0.72993 1.43979
1.80952 0.72993 1.46571
1.87302 0.72993 1.47209
1.93651 0.72993 1.47209
2.00000 0.72993 1.47209

-2.00000 0.66646 1.19588
-1.93651 0.66646 1.19588
-1.87302 0.66646 1.19588
-1.80952 0.66646 1.23229
-1.74603 0.66646 1.29036
-1.68254 0.66646 1.36642
-1.61905 0.66646 1.45528
-1.55556 0.66646 1.53907
-1.49206 0.66646 1.61129
-1.42857 0.66646 1.67162
-1.36508 0.66646 1.71761
-1.30159 0.66646 1.74948
-1.23810 0.66646 1.76808
-1.17460 0.66646 1.77578
-1.11111 0.66646 1.77363
-1.04762 0.66646 1.76307
-0.98413 0.66646 1.74556
-0.92063 0.66646 1.72244
-0.85714 0.66646 1.69531
-0.79365 0.66646 1.66485
-0.73016 0.66646 1.63216
-0.66667 0.66646 1.59817
-0.60317 0.66646 1.56372
-0.53968 0.66646 1.52965
-0.47619 0.66646 1.49620
-0.41270 0.66646 1.46382
-0.34921 0.66646 1.43313
-0.28571 0.66646 1.40403
-0.22222 0.66646 1.37698
-0.15873 0.66646 1.35196
-0.09524 0.66646 1.32891
-0.03175 0.66646 1.30791
0.03175 0.66646 1.28884
0.09524 0.66646 1.27179
0.15873 0.66646 1.25645
0.22222 0.66646 1.24261
0.28571 0.66646 1.23016
0.34921 0.66646 1.21903
0.41270 0.66646 1.20910
0.47619 0.66646 1.20046
0.53968 0.66646 1.19311
0.60317 0.66646 1.18704
0.66667 0.66646 1.18242
0.73016 0.66646 1.17929
0.79365 0.66646 1.17778
0.85714 0.66646 1.17807
0.92063 0.66646 1.18074
0.98413 0.66646 1.18598
1.04762 0.66646 1.19399
1.11111 0.66646 1.20493
1.17460 0.66646 1.21878
1.23810 0.66646 1.23555
1.30159 0.66646 1.25513
1.36508 0.66646 1.27725
1.42857 0.66646 1.30139
1.49206 0.66646 1.32748
1.55556 0.66646 1.35502
1.61905 0.66646 1.38343
1.68254 0.66646 1.41226
1.74603 0.66646 1.44225
1.80952 0.66646 1.47095
1.87302 0.66646 1.47209
1.93651 0.66646 1.47209
2.00000 0.66646 1.47209

-2.00000 0.60299 1.16643
-1.93651 0.60299 1.16643
-1.87302 0.60299 1.16643
-1.80952 0.60299 1.20338
-1.74603 0.60299 1.27379
-1.68254 0.60299 1.35204
-1.61905 0.60299 1.43763
-1.55556 0.60299 1.51896
-1.49206 0.60299 1.59035
-1.42857 0.60299 1.65070
-1.36508 0.60299 1.69779
-1.30159 0.60299 1.73182
-1.23810 0.60299 1.75389
-1.17460 0.60299 1.76521
-1.11111 0.60299 1.76708
-1.04762 0.60299 1.76075
-0.98413 0.60299 1.74714
-0.92063 0.60299 1.72762
-0.85714 0.60299 1.70409
-0.79365 0.60299 1.67700
-0.73016 0.60299 1.64748
-0.66667 0.60299 1.61640
-0.60317 0.60299 1.58423
-0.53968 0.60299 1.55186
-0.47619 0.60299 1.51969
-0.41270 0.60299 1.48836
-0.34921 0.60299 1.45829
-0.28571 0.60299 1.42954
-0.22222 0.60299 1.40219
-0.15873 0.60299 1.37646
-0.09524 0.60299 1.35258
-0.03175 0.60299 1.33048
0.03175 0.60299 1.31019
0.09524 0.60299 1.29164
0.15873 0.60299 1.27462
0.22222 0.60299 1.25887
0.28571 0.60299 1.24473
0.34921 0.60299 1.23211
0.41270 0.60299 1.22063
0.47619 0.60299 1.21043
0.53968 0.60299 1.20178
0.60317 0.60299 1.19467
0.66667 0.60299 1.18916
0.73016 0.60299 1.18535
0.79365 0.60299 1.18344
0.85714 0.60299 1.18363
0.92063 0.60299 1.18634
0.98413 0.60299 1.19174
1.04762 0.60299 1.20006
1.11111 0.60299 1.21133
1.17460 0.60299 1.22569
1.23810 0.60299 1.24288
1.30159 0.60299 1.26299
1.36508 0.60299 1.28575
1.42857 0.60299 1.31040
1.49206 0.60299 1.33656
1.55556 0.60299 1.36437
1.61905 0.60299 1.39324
1.68254 0.60299 1.42468
1.74603 0.60299 1.45032
1.80952 0.60299 1.46793
1.87302 0.60299 1.48456
1.93651 0.60299 1.48456
2.00000 0.60299 1.48456

-2.00000 0.53951 1.14748
-1.93651 0.53951 1.14748
-1.87302 0.53951 1.16414
-1.80952 0.53951 1.19535
-1.74603 0.53951 1.26421
-1.68254 0.53951 1.34468
-1.61905 0.53951 1.42552
-1.55556 0.53951 1.50418
-1.49206 0.53951 1.57492
-1.42857 0.53951 1.63453
-1.36508 0.53951 1.68217
-1.30159 0.53951 1.71822
-1.23810 0.53951 1.74288
-1.17460 0.53951 1.75707
-1.11111 0.53951 1.76210
-1.04762 0.53951 1.75927
-0.98413 0.53951 1.74937
-0.92063 0.53951 1.73370
-0.85714 0.53951 1.71356
-0.79365 0.53951 1.68948
-0.73016 0.53951 1.66289
-0.66667 0.53951 1.63441
-0.60317 0.53951 1.60437
-0.53968 0.53951 1.57378
-0.47619 0.53951 1.54329
-0.41270 0.53951 1.51313
-0.34921 0.53951 1.48360
-0.28571 0.53951 1.45518
-0.22222 0.53951 1.42789
-0.15873 0.53951 1.40201
-0.09524 0.53951 1.37760
-0.03175 0.53951 1.35469
0.03175 0.53951 1.33320
0.09524 0.53951 1.31334
0.15873 0.53951 1.29489
0.22222 0.53951 1.27780
0.28571 0.53951 1.26211
0.34921 0.53951 1.24790
0.41270 0.53951 1.23512
0.47619 0.53951 1.22371
0.53968 0.53951 1.21385
0.60317 0.53951 1.20565
0.66667 0.53951 1.19921
0.73016 0.53951 1.19473
0.79365 0.53951 1.19236
0.85714 0.53951 1.19235
0.92063 0.53951 1.19501
0.98413 0.53951 1.20062
1.04762 0.53951 1.20927
1.11111 0.53951 1.22104
1.17460 0.53951 1.23591
1.23810 0.53951 1.25382
1.30159 0.53951 1.27460
1.36508 0.53951 1.29806
1.42857 0.53951 1.32377
1.49206 0.53951 1.35097
1.55556 0.53951 1.38000
1.61905 0.53951 1.40881
1.68254 0.53951 1.43489
1.74603 0.53951 1.46030
1.80952 0.53951 1.48604
1.87302 0.53951 1.50203
1.93651 0.53951 1.52829
2.00000 0.53951 1.52829

-2.00000 0.47604 1.14748
-1.93651 0.47604 1.14748
-1.87302 0.47604 1.16806
-1.80952 0.47604 1.20384
-1.74603 0.47604 1.26292
-1.68254 0.47604 1.33858
-1.61905 0.47604 1.41650
-1.55556 0.47604 1.49305
-1.49206 0.47604 1.56351
-1.42857 0.47604 1.62282
-1.36508 0.47604 1.67093
-1.30159 0.47604 1.70834
-1.23810 0.47604 1.73483
-1.17460 0.47604 1.75163
-1.11111 0.47604 1.75948
-1.04762 0.47604 1.75963
-0.98413 0.47604 1.75312
-0.92063 0.47604 1.74082
-0.85714 0.47604 1.72374
-0.79365 0.47604 1.70271
-0.73016 0.47604 1.67863
-0.66667 0.47604 1.65246
-0.60317 0.47604 1.62473
-0.53968 0.47604 1.59589
-0.47619 0.47604 1.56685
-0.41270 0.47604 1.53794
-0.34921 0.47604 1.50919
-0.28571 0.47604 1.48122
-0.22222 0.47604 1.45414
-0.15873 0.47604 1.42825
-0.09524 0.47604 1.40352
-0.03175 0.47604 1.37994
0.03175 0.47604 1.35770
0.09524 0.47604 1.33684
0.15873 0.47604 1.31715
0.22222 0.47604 1.29873
0.28571 0.47604 1.28179
0.34921 0.47604 1.26621
0.41270 0.47604 1.25220
0.47619 0.47604 1.23967
0.53968 0.47604 1.22866
0.60317 0.47604 1.21949
0.66667 0.47604 1.21231
0.73016 0.47604 1.20720
0.79365 0.47604 1.20431
0.85714 0.47604 1.20405
0.92063 0.47604 1.20667
0.98413 0.47604 1.21247
1.04762 0.47604 1.22133
1.11111 0.47604 1.23350
1.17460 0.47604 1.24898
1.23810 0.47604 1.26772
1.30159 0.47604 1.28944
1.36508 0.47604 1.31414
1.42857 0.47604 1.34136
1.49206 0.47604 1.37013
1.55556 0.47604 1.39958
1.61905 0.47604 1.42884
1.68254 0.47604 1.45475
1.74603 0.47604 1.47900
1.80952 0.47604 1.50717
1.87302 0.47604 1.52630
1.93651 0.47604 1.52829
2.00000 0.47604 1.52829

-2.00000 0.41257 1.16392
-1.93651 0.41257 1.16392
-1.87302 0.41257 1.17584
-1.80952 0.41257 1.21015
-1.74603 0.41257 1.26504
-1.68254 0.41257 1.33495
-1.61905 0.41257 1.41259
-1.55556 0.41257 1.48783
-1.49206 0.41257 1.55651
-1.42857 0.41257 1.61535
-1.36508 0.41257 1.66365
-1.30159 0.41257 1.70194
-1.23810 0.41257 1.73012
-1.17460 0.41257 1.74910
-1.11111 0.41257 1.75946
-1.04762 0.41257 1.76230
-0.98413 0.41257 1.75864
-0.92063 0.41257 1.74922
-0.85714 0.41257 1.73472
-0.79365 0.41257 1.71641
-0.73016 0.41257 1.69489
-0.66667 0.41257 1.67089
-0.60317 0.41257 1.64527
-0.53968 0.41257 1.61840
-0.47619 0.41257 1.59077
-0.41270 0.41257 1.56301
-0.34921 0.41257 1.53526
-0.28571 0.41257 1.50786
-0.22222 0.41257 1.48117
-0.15873 0.41257 1.45525
-0.09524 0.41257 1.43024
-0.03175 0.41257 1.40612
0.03175 0.41257 1.38323
0.09524 0.41257 1.36149
0.15873 0.41257 1.34086
0.22222 0.41257 1.32149
0.28571 0.41257 1.30350
0.34921 0.41257 1.28683
0.41270 0.41257 1.27158
0.47619 0.41257 1.25799
0.53968 0.41257 1.24606
0.60317 0.41257 1.23592
0.66667 0.41257 1.22796
0.73016 0.41257 1.22222
0.79365 0.41257 1.21898
0.85714 0.41257 1.21850
0.92063 0.41257 1.22104
0.98413 0.41257 1.22676
1.04762 0.41257 1.23583
1.11111 0.41257 1.24844
1.17460 0.41257 1.26462
1.23810 0.41257 1.28425
1.30159 0.41257 1.30720
1.36508 0.41257 1.33349
1.42857 0.41257 1.36211
1.49206 0.41257 1.39237
1.55556 0.41257 1.42301
1.61905 0.41257 1.45337
1.68254 0.41257 1.48053
1.74603 0.41257 1.50398
1.80952 0.41257 1.52591
1.87302 0.41257 1.53928
1.93651 0.41257 1.54259
2.00000 0.41257 1.54259

-2.00000 0.34910 1.18425
-1.93651 0.34910 1.18425
-1.87302 0.34910 1.18887
-1.80952 0.34910 1.21506
-1.74603 0.34910 1.27164
-1.68254 0.34910 1.33963
-1.61905 0.34910 1.41570
-1.55556 0.34910 1.48859
-1.49206 0.34910 1.55540
-1.42857 0.34910 1.61313
-1.36508 0.34910 1.66119
-1.30159 0.34910 1.70000
-1.23810 0.34910 1.72924
-1.17460 0.34910 1.74979
-1.11111 0.34910 1.76216
-1.04762 0.34910 1.76723
-0.98413 0.34910 1.76583
-0.92063 0.34910 1.75874
-0.85714 0.34910 1.74680
-0.79365 0.34910 1.73081
-0.73016 0.34910 1.71165
-0.66667 0.34910 1.68992
-0.60317 0.34910 1.66608
-0.53968 0.34910 1.64093
-0.47619 0.34910 1.61487
-0.41270 0.34910 1.58818
-0.34921 0.34910 1.56137
-0.28571 0.34910 1.53467
-0.22222 0.34910 1.50844
-0.15873 0.34910 1.48276
-0.09524 0.34910 1.45757
-0.03175 0.34910 1.43323
0.03175 0.34910 1.40981
0.09524 0.34910 1.38723
0.15873 0.34910 1.36587
0.22222 0.34910 1.34567
0.28571 0.34910 1.32675
0.34921 0.34910 1.30916
0.41270 0.34910 1.29302
0.47619 0.34910 1.27847
0.53968 0.34910 1.26557
0.60317 0.34910 1.25466
0.66667 0.34910 1.24589
0.73016 0.34910 1.23945
0.79365 0.34910 1.23572
0.85714 0.34910 1.23489
0.92063 0.34910 1.23729
0.98413 0.34910 1.24311
1.04762 0.34910 1.25244
1.11111 0.34910 1.26554
1.17460 0.34910 1.28246
1.23810 0.34910 1.30312
1.30159 0.34910 1.32743
1.36508 0.34910 1.35504
1.42857 0.34910 1.38541
1.49206 0.34910 1.41755
1.55556 0.34910 1.45021
1.61905 0.34910 1.48224
1.68254 0.34910 1.51191
1.74603 0.34910 1.53895
1.80952 0.34910 1.56222
1.87302 0.34910 1.57693
1.93651 0.34910 1.57793
2.00000 0.34910 1.57793

-2.00000 0.28563 1.21752
-1.93651 0.28563 1.21752
-1.87302 0.28563 1.20390
-1.80952 0.28563 1.23591
-1.74603 0.28563 1.28839
-1.68254 0.28563 1.35190
-1.61905 0.28563 1.42482
-1.55556 0.28563 1.49474
-1.49206 0.28563 1.55985
-1.42857 0.28563 1.61609
-1.36508 0.28563 1.66331
-1.30159 0.28563 1.70198
-1.23810 0.28563 1.73189
-1.17460 0.28563 1.75359
-1.11111 0.28563 1.76755
-1.04762 0.28563 1.77431
-0.98413 0.28563 1.77463
-0.92063 0.28563 1.76964
-0.85714 0.28563 1.75998
-0.79365 0.28563 1.74624
-0.73016 0.28563 1.72900
-0.66667 0.28563 1.70917
-0.60317 0.28563 1.68724
-0.53968 0.28563 1.66354
-0.47619 0.28563 1.63890
-0.41270 0.28563 1.61352
-0.34921 0.28563 1.58768
-0.28571 0.28563 1.56184
-0.22222 0.28563 1.53603
-0.15873 0.28563 1.51057
-0.09524 0.28563 1.48543
-0.03175 0.28563 1.46085
0.03175 0.28563 1.43710
0.09524 0.28563 1.41410
0.15873 0.28563 1.39214
0.22222 0.28563 1.37126
0.28571 0.28563 1.35150
0.34921 0.28563 1.33307
0.41270 0.28563 1.31595
0.47619 0.28563 1.30049
0.53968 0.28563 1.28678
0.60317 0.28563 1.27499
0.66667 0.28563 1.26546
0.73016 0.28563 1.25844
0.79365 0.28563 1.25422
0.85714 0.28563 1.25294
0.92063 0.28563 1.25513
0.98413 0.28563 1.26093
1.04762 0.28563 1.27049
1.11111 0.28563 1.28404
1.17460 0.28563 1.30165
1.23810 0.28563 1.32335
1.30159 0.28563 1.34879
1.36508 0.28563 1.37791
1.42857 0.28563 1.41040
1.49206 0.28563 1.44481
1.55556 0.28563 1.48057
1.61905 0.28563 1.51513
1.68254 0.28563 1.54797
1.74603 0.28563 1.57839
1.80952 0.28563 1.60359
1.87302 0.28563 1.62186
1.93651 0.28563 1.61459
2.00000 0.28563 1.61459

-2.00000 0.22215 1.24831
-1.93651 0.22215 1.24831
-1.87302 0.22215 1.24242
-1.80952 0.22215 1.26678
-1.74603 0.22215 1.31271
-1.68254 0.22215 1.37223
-1.61905 0.22215 1.44079
-1.55556 0.22215 1.50733
-1.49206 0.22215 1.56956
-1.42857 0.22215 1.62391
-1.36508 0.22215 1.66996
-1.30159 0.22215 1.70819
-1.23810 0.22215 1.73816
-1.17460 0.22215 1.76040
-1.11111 0.22215 1.77535
-1.04762 0.22215 1.78341
-0.98413 0.22215 1.78531
-0.92063 0.22215 1.78204
-0.85714 0.22215 1.77414
-0.79365 0.22215 1.76228
-0.73016 0.22215 1.74695
-0.66667 0.22215 1.72872
-0.60317 0.22215 1.70844
-0.53968 0.22215 1.68643
-0.47619 0.22215 1.66307
-0.41270 0.22215 1.63890
-0.34921 0.22215 1.61413
-0.28571 0.22215 1.58897
-0.22222 0.22215 1.56366
-0.15873 0.22215 1.53851
-0.09524 0.22215 1.51361
-0.03175 0.22215 1.48906
0.03175 0.22215 1.46514
0.09524 0.22215 1.44179
0.15873 0.22215 1.41927
0.22222 0.22215 1.39774
0.28571 0.22215 1.37725
0.34921 0.22215 1.35804
0.41270 0.22215 1.34019
0.47619 0.22215 1.32380
0.53968 0.22215 1.30925
0.60317 0.22215 1.29673
0.66667 0.22215 1.28642
0.73016 0.22215 1.27881
0.79365 0.22215 1.27407
0.85714 0.22215 1.27241
0.92063 0.22215 1.27426
0.98413 0.22215 1.27992
1.04762 0.22215 1.28960
1.11111 0.22215 1.30348
1.17460 0.22215 1.32172
1.23810 0.22215 1.34433
1.30159 0.22215 1.37092
1.36508 0.22215 1.40166
1.42857 0.22215 1.43613
1.49206 0.22215 1.47307
1.55556 0.22215 1.51209
1.61905 0.22215 1.54972
1.68254 0.22215 1.58567
1.74603 0.22215 1.61871
1.80952 0.22215 1.64423
1.87302 0.22215 1.65751
1.93651 0.22215 1.64305
2.00000 0.22215 1.64305

-2.00000 0.15868 1.32613
-1.93651 0.15868 1.28716
-1.87302 0.15868 1.28580
-1.80952 0.15868 1.30250
-1.74603 0.15868 1.34584
-1.68254 0.15868 1.40052
-1.61905 0.15868 1.46298
-1.55556 0.15868 1.52568
-1.49206 0.15868 1.58449
-1.42857 0.15868 1.63626
-1.36508 0.15868 1.68074
-1.30159 0.15868 1.71819
-1.23810 0.15868 1.74773
-1.17460 0.15868 1.77006
-1.11111 0.15868 1.78555
-1.04762 0.15868 1.79463
-0.98413 0.15868 1.79789
-0.92063 0.15868 1.79599
-0.85714 0.15868 1.78938
-0.79365 0.15868 1.77903
-0.73016 0.15868 1.76542
-0.66667 0.15868 1.74890
-0.60317 0.15868 1.73000
-0.53968 0.15868 1.70943
-0.47619 0.15868 1.68744
-0.41270 0.15868 1.66429
-0.34921 0.15868 1.64048
-0.28571 0.15868 1.61612
-0.22222 0.15868 1.59148
-0.15873 0.15868 1.56661
-0.09524 0.15868 1.54197
-0.03175 0.15868 1.51753
0.03175 0.15868 1.49354
0.09524 0.15868 1.47008
0.15873 0.15868 1.44724
0.22222 0.15868 1.42513
0.28571 0.15868 1.40399
0.34921 0.15868 1.38399
0.41270 0.15868 1.36539
0.47619 0.15868 1.34832
0.53968 0.15868 1.33288
0.60317 0.15868 1.31954
0.66667 0.15868 1.30846
0.73016 0.15868 1.30015
0.79365 0.15868 1.29476
0.85714 0.15868 1.29258
0.92063 0.15868 1.29406
0.98413 0.15868 1.29945
1.04762 0.15868 1.30910
1.11111 0.15868 1.32325
1.17460 0.15868 1.34201
1.23810 0.15868 1.36540
1.30159 0.15868 1.39338
1.36508 0.15868 1.42579
1.42857 0.15868 1.46207
1.49206 0.15868 1.50139
1.55556 0.15868 1.54315
1.61905 0.15868 1.58419
1.68254 0.15868 1.62341
1.74603 0.15868 1.65951
1.80952 0.15868 1.68681
1.87302 0.15868 1.69872
1.93651 0.15868 1.69043
2.00000 0.15868 1.69043

-2.00000 0.09521 1.32613
-1.93651 0.09521 1.33106
-1.87302 0.09521 1.32763
-1.80952 0.09521 1.34586
-1.74603 0.09521 1.38375
-1.68254 0.09521 1.43321
-1.61905 0.09521 1.49089
-1.55556 0.09521 1.54921
-1.49206 0.09521 1.60413
-1.42857 0.09521 1.65293
-1.36508 0.09521 1.69554
-1.30159 0.09521 1.73158
-1.23810 0.09521 1.76038
-1.17460 0.09521 1.78250
-1.11111 0.09521 1.79818
-1.04762 0.09521 1.80775
-0.98413 0.09521 1.81177
-0.92063 0.09521 1.81093
-0.85714 0.09521 1.80562
-0.79365 0.09521 1.79664
-0.73016 0.09521 1.78445
-0.66667 0.09521 1.76933
-0.60317 0.09521 1.75191
-0.53968 0.09521 1.73254
-0.47619 0.09521 1.71173
-0.41270 0.09521 1.68970
-0.34921 0.09521 1.66668
-0.28571 0.09521 1.64310
-0.22222 0.09521 1.61921
-0.15873 0.09521 1.59492
-0.09524 0.09521 1.57065
-0.03175 0.09521 1.54637
0.03175 0.09521 1.52228
0.09524 0.09521 1.49874
0.15873 0.09521 1.47568
0.22222 0.09521 1.45318
0.28571 0.09521 1.43142
0.34921 0.09521 1.41082
0.41270 0.09521 1.39146
0.47619 0.09521 1.37363
0.53968 0.09521 1.35737
0.60317 0.09521 1.34316
0.66667 0.09521 1.33114
0.73016 0.09521 1.32205
0.79365 0.09521 1.31605
0.85714 0.09521 1.31319
0.92063 0.09521 1.31413
0.98413 0.09521 1.31916
1.04762 0.09521 1.32868
1.11111 0.09521 1.34295
1.17460 0.09521 1.36211
1.23810 0.09521 1.38626
1.30159 0.09521 1.41547
1.36508 0.09521 1.44921
1.42857 0.09521 1.48731
1.49206 0.09521 1.52893
1.55556 0.09521 1.57269
1.61905 0.09521 1.61758
1.68254 0.09521 1.66095
1.74603 0.09521 1.70011
1.80952 0.09521 1.73236
1.87302 0.09521 1.75000
1.93651 0.09521 1.73982
2.00000 0.09521 1.76327

-2.00000 0.03174 1.32613
-1.93651 0.03174 1.38546
-1.87302 0.03174 1.37627
-1.80952 0.03174 1.39084
-1.74603 0.03174 1.42420
-1.68254 0.03174 1.47001
-1.61905 0.03174 1.52346
-1.55556 0.03174 1.57683
-1.49206 0.03174 1.62795
-1.42857 0.03174 1.67359
-1.36508 0.03174 1.71370
-1.30159 0.03174 1.74795
-1.23810 0.03174 1.77565
-1.17460 0.03174 1.79712
-1.11111 0.03174 1.81265
-1.04762 0.03174 1.82251
-0.98413 0.03174 1.82706
-0.92063 0.03174 1.82701
-0.85714 0.03174 1.82282
-0.79365 0.03174 1.81487
-0.73016 0.03174 1.80380
-0.66667 0.03174 1.78987
-0.60317 0.03174 1.77375
-0.53968 0.03174 1.75567
-0.47619 0.03174 1.73586
-0.41270 0.03174 1.71485
-0.34921 0.03174 1.69278
-0.28571 0.03174 1.67003
-0.22222 0.03174 1.64680
-0.15873 0.03174 1.62306
-0.09524 0.03174 1.59920
-0.03175 0.03174 1.57528
0.03175 0.03174 1.55136
0.09524 0.03174 1.52782
0.15873 0.03174 1.50450
0.22222 0.03174 1.48161
0.28571 0.03174 1.45940
0.34921 0.03174 1.43812
0.41270 0.03174 1.41800
0.47619 0.03174 1.39931
0.53968 0.03174 1.38217
0.60317 0.03174 1.36712
0.66667 0.03174 1.35427
0.73016 0.03174 1.34425
0.79365 0.03174 1.33732
0.85714 0.03174 1.33372
0.92063 0.03174 1.33394
0.98413 0.03174 1.33853
1.04762 0.03174 1.34774
1.11111 0.03174 1.36203
1.17460 0.03174 1.38144
1.23810 0.03174 1.40624
1.30159 0.03174 1.43633
1.36508 0.03174 1.47140
1.42857 0.03174 1.51117
1.49206 0.03174 1.55509
1.55556 0.03174 1.60122
1.61905 0.03174 1.64970
1.68254 0.03174 1.69710
1.74603 0.03174 1.74127
1.80952 0.03174 1.77845
1.87302 0.03174 1.80966
1.93651 0.03174 1.83091
2.00000 0.03174 1.76327

-2.00000 -0.03174 1.41464
-1.93651 -0.03174 1.43550
-1.87302 -0.03174 1.42819
-1.80952 -0.03174 1.43874
-1.74603 -0.03174 1.46897
-1.68254 -0.03174 1.50964
-1.61905 -0.03174 1.55870
-1.55556 -0.03174 1.60792
-1.49206 -0.03174 1.65440
-1.42857 -0.03174 1.69671
-1.36508 -0.03174 1.73445
-1.30159 -0.03174 1.76662
-1.23810 -0.03174 1.79315
-1.17460 -0.03174 1.81367
-1.11111 -0.03174 1.82874
-1.04762 -0.03174 1.83863
-0.98413 -0.03174 1.84358
-0.92063 -0.03174 1.84402
-0.85714 -0.03174 1.84057
-0.79365 -0.03174 1.83359
-0.73016 -0.03174 1.82343
-0.66667 -0.03174 1.81050
-0.60317 -0.03174 1.79549
-0.53968 -0.03174 1.77855
-0.47619 -0.03174 1.75983
-0.41270 -0.03174 1.73988
-0.34921 -0.03174 1.71882
-0.28571 -0.03174 1.69687
-0.22222 -0.03174 1.67431
-0.15873 -0.03174 1.65113
-0.09524 -0.03174 1.62762
-0.03175 -0.03174 1.60402
0.03175 -0.03174 1.58029
0.09524 -0.03174 1.55671
0.15873 -0.03174 1.53329
0.22222 -0.03174 1.51021
0.28571 -0.03174 1.48757
0.34921 -0.03174 1.46579
0.41270 -0.03174 1.44493
0.47619 -0.03174 1.42531
0.53968 -0.03174 1.40725
0.60317 -0.03174 1.39130
0.66667 -0.03174 1.37760
0.73016 -0.03174 1.36643
0.79365 -0.03174 1.35838
0.85714 -0.03174 1.35382
0.92063 -0.03174 1.35327
0.98413 -0.03174 1.35724
1.04762 -0.03174 1.36600
1.11111 -0.03174 1.38001
1.17460 -0.03174 1.39947
1.23810 -0.03174 1.42469
1.30159 -0.03174 1.45564
1.36508 -0.03174 1.49188
1.42857 -0.03174 1.53324
1.49206 -0.03174 1.57940
1.55556 -0.03174 1.62832
1.61905 -0.03174 1.67960
1.68254 -0.03174 1.73079
1.74603 -0.03174 1.77973
1.80952 -0.03174 1.82483
1.87302 -0.03174 1.85951
1.93651 -0.03174 1.86648
2.00000 -0.03174 1.80520

-2.00000 -0.09521 1.46045
-1.93651 -0.09521 1.50562
-1.87302 -0.09521 1.47886
-1.80952 -0.09521 1.48704
-1.74603 -0.09521 1.51442
-1.68254 -0.09521 1.55082
-1.61905 -0.09521 1.59594
-1.55556 -0.09521 1.64001
-1.49206 -0.09521 1.68233
-1.42857 -0.09521 1.72160
-1.36508 -0.09521 1.75704
-1.30159 -0.09521 1.78707
-1.23810 -0.09521 1.81216
-1.17460 -0.09521 1.83174
-1.11111 -0.09521 1.84617
-1.04762 -0.09521 1.85577
-0.98413 -0.09521 1.86087
-0.92063 -0.09521 1.86169
-0.85714 -0.09521 1.85871
-0.79365 -0.09521 1.85247
-0.73016 -0.09521 1.84324
-0.66667 -0.09521 1.83120
-0.60317 -0.09521 1.81716
-0.53968 -0.09521 1.80121
-0.47619 -0.09521 1.78361
-0.41270 -0.09521 1.76464
-0.34921 -0.09521 1.74443
-0.28571 -0.09521 1.72325
-0.22222 -0.09521 1.70138
-0.15873 -0.09521 1.67883
-0.09524 -0.09521 1.65591
-0.03175 -0.09521 1.63268
0.03175 -0.09521 1.60903
0.09524 -0.09521 1.58544
0.15873 -0.09521 1.56196
0.22222 -0.09521 1.53876
0.28571 -0.09521 1.51587
0.34921 -0.09521 1.49345
0.41270 -0.09521 1.47191
0.47619 -0.09521 1.45165
0.53968 -0.09521 1.43265
0.60317 -0.09521 1.41567
0.66667 -0.09521 1.40086
0.73016 -0.09521 1.38849
0.79365 -0.09521 1.37916
0.85714 -0.09521 1.37345
0.92063 -0.09521 1.37191
0.98413 -0.09521 1.37499
1.04762 -0.09521 1.38297
1.11111 -0.09521 1.39649
1.17460 -0.09521 1.41577
1.23810 -0.09521 1.44124
1.30159 -0.09521 1.47295
1.36508 -0.09521 1.51037
1.42857 -0.09521 1.55311
1.49206 -0.09521 1.60121
1.55556 -0.09521 1.65314
1.61905 -0.09521 1.70750
1.68254 -0.09521 1.76228
1.74603 -0.09521 1.81480
1.80952 -0.09521 1.86071
1.87302 -0.09521 1.90081
1.93651 -0.09521 1.92101
2.00000 -0.09521 1.84215

-2.00000 -0.15868 1.46045
-1.93651 -0.15868 1.52117
-1.87302 -0.15868 1.51867
-1.80952 -0.15868 1.53231
-1.74603 -0.15868 1.55823
-1.68254 -0.15868 1.59333
-1.61905 -0.15868 1.63264
-1.55556 -0.15868 1.67218
-1.49206 -0.15868 1.71115
-1.42857 -0.15868 1.74784
-1.36508 -0.15868 1.78061
-1.30159 -0.15868 1.80873
-1.23810 -0.15868 1.83211
-1.17460 -0.15868 1.85060
-1.11111 -0.15868 1.86445
-1.04762 -0.15868 1.87369
-0.98413 -0.15868 1.87860
-0.92063 -0.15868 1.87963
-0.85714 -0.15868 1.87703
-0.79365 -0.15868 1.87135
-0.73016 -0.15868 1.86290
-0.66667 -0.15868 1.85182
-0.60317 -0.15868 1.83866
-0.53968 -0.15868 1.82352
-0.47619 -0.15868 1.80680
-0.41270 -0.15868 1.78879
-0.34921 -0.15868 1.76956
-0.28571 -0.15868 1.74921
-0.22222 -0.15868 1.72803
-0.15873 -0.15868 1.70624
-0.09524 -0.15868 1.68383
-0.03175 -0.15868 1.66098
0.03175 -0.15868 1.63770
0.09524 -0.15868 1.61420
0.15873 -0.15868 1.59074
0.22222 -0.15868 1.56733
0.28571 -0.15868 1.54405
0.34921 -0.15868 1.52110
0.41270 -0.15868 1.49891
0.47619 -0.15868 1.47791
0.53968 -0.15868 1.45809
0.60317 -0.15868 1.43999
0.66667 -0.15868 1.42385
0.73016 -0.15868 1.41015
0.79365 -0.15868 1.39951
0.85714 -0.15868 1.39244
0.92063 -0.15868 1.38964
0.98413 -0.15868 1.39149
1.04762 -0.15868 1.39845
1.11111 -0.15868 1.41117
1.17460 -0.15868 1.43003
1.23810 -0.15868 1.45539
1.30159 -0.15868 1.48741
1.36508 -0.15868 1.52593
1.42857 -0.15868 1.57039
1.49206 -0.15868 1.62073
1.55556 -0.15868 1.67502
1.61905 -0.15868 1.73265
1.68254 -0.15868 1.79172
1.74603 -0.15868 1.84839
1.80952 -0.15868 1.89600
1.87302 -0.15868 1.92986
1.93651 -0.15868 1.93012
2.00000 -0.15868 1.84215

-2.00000 -0.22215 1.56460
-1.93651 -0.22215 1.56460
-1.87302 -0.22215 1.56913
-1.80952 -0.22215 1.57673
-1.74603 -0.22215 1.59948
-1.68254 -0.22215 1.63184
-1.61905 -0.22215 1.66741
-1.55556 -0.22215 1.70402
-1.49206 -0.22215 1.74056
-1.42857 -0.22215 1.77425
-1.36508 -0.22215 1.80445
-1.30159 -0.22215 1.83072
-1.23810 -0.22215 1.85252
-1.17460 -0.22215 1.86988
-1.11111 -0.22215 1.88294
-1.04762 -0.22215 1.89172
-0.98413 -0.22215 1.89648
-0.92063 -0.22215 1.89760
-0.85714 -0.22215 1.89537
-0.79365 -0.22215 1.89005
-0.73016 -0.22215 1.88216
-0.66667 -0.22215 1.87184
-0.60317 -0.22215 1.85953
-0.53968 -0.22215 1.84534
-0.47619 -0.22215 1.82938
-0.41270 -0.22215 1.81223
-0.34921 -0.22215 1.79394
-0.28571 -0.22215 1.77448
-0.22222 -0.22215 1.75422
-0.15873 -0.22215 1.73321
-0.09524 -0.22215 1.71135
-0.03175 -0.22215 1.68891
0.03175 -0.22215 1.66611
0.09524 -0.22215 1.64293
0.15873 -0.22215 1.61948
0.22222 -0.22215 1.59584
0.28571 -0.22215 1.57224
0.34921 -0.22215 1.54893
0.41270 -0.22215 1.52606
0.47619 -0.22215 1.50419
0.53968 -0.22215 1.48344
0.60317 -0.22215 1.46402
0.66667 -0.22215 1.44654
0.73016 -0.22215 1.43133
0.79365 -0.22215 1.41909
0.85714 -0.22215 1.41042
0.92063 -0.22215 1.40607
0.98413 -0.22215 1.40646
1.04762 -0.22215 1.41208
1.11111 -0.22215 1.42364
1.17460 -0.22215 1.44168
1.23810 -0.22215 1.46669
1.30159 -0.22215 1.49883
1.36508 -0.22215 1.53783
1.42857 -0.22215 1.58387
1.49206 -0.22215 1.63662
1.55556 -0.22215 1.69361
1.61905 -0.22215 1.75452
1.68254 -0.22215 1.81822
1.74603 -0.22215 1.88020
1.80952 -0.22215 1.93353
1.87302 -0.22215 1.97027
1.93651 -0.22215 1.95824
2.00000 -0.22215 1.95824

-2.00000 -0.28563 1.59912
-1.93651 -0.28563 1.59912
-1.87302 -0.28563 1.60347
-1.80952 -0.28563 1.61608
-1.74603 -0.28563 1.63834
-1.68254 -0.28563 1.66643
-1.61905 -0.28563 1.69950
-1.55556 -0.28563 1.73469
-1.49206 -0.28563 1.76860
-1.42857 -0.28563 1.79979
-1.36508 -0.28563 1.82805
-1.30159 -0.28563 1.85249
-1.23810 -0.28563 1.87295
-1.17460 -0.28563 1.88918
-1.11111 -0.28563 1.90132
-1.04762 -0.28563 1.90959
-0.98413 -0.28563 1.91420
-0.92063 -0.28563 1.91524
-0.85714 -0.28563 1.91324
-0.79365 -0.28563 1.90825
-0.73016 -0.28563 1.90087
-0.66667 -0.28563 1.89119
-0.60317 -0.28563 1.87961
-0.53968 -0.28563 1.86626
-0.47619 -0.28563 1.85124
-0.41270 -0.28563 1.83499
-0.34921 -0.28563 1.81758
-0.28571 -0.28563 1.79900
-0.22222 -0.28563 1.77957
-0.15873 -0.28563 1.75933
-0.09524 -0.28563 1.73826
-0.03175 -0.28563 1.71639
0.03175 -0.28563 1.69410
0.09524 -0.28563 1.67122
0.15873 -0.28563 1.64790
0.22222 -0.28563 1.62432
0.28571 -0.28563 1.60049
0.34921 -0.28563 1.57675
0.41270 -0.28563 1.55331
0.47619 -0.28563 1.53048
0.53968 -0.28563 1.50856
0.60317 -0.28563 1.48774
0.66667 -0.28563 1.46874
0.73016 -0.28563 1.45182
0.79365 -0.28563 1.43785
0.85714 -0.28563 1.42753
0.92063 -0.28563 1.42129
0.98413 -0.28563 1.41982
1.04762 -0.28563 1.42365
1.11111 -0.28563 1.43369
1.17460 -0.28563 1.45053
1.23810 -0.28563 1.47477
1.30159 -0.28563 1.50681
1.36508 -0.28563 1.54612
1.42857 -0.28563 1.59293
1.49206 -0.28563 1.64696
1.55556 -0.28563 1.70664
1.61905 -0.28563 1.77156
1.68254 -0.28563 1.83981
1.74603 -0.28563 1.90736
1.80952 -0.28563 1.97086
1.87302 -0.28563 2.02412
1.93651 -0.28563 2.00446
2.00000 -0.28563 2.00446

-2.00000 -0.34910 1.63344
-1.93651 -0.34910 1.63344
-1.87302 -0.34910 1.64532
-1.80952 -0.34910 1.65263
-1.74603 -0.34910 1.67178
-1.68254 -0.34910 1.69849
-1.61905 -0.34910 1.73007
-1.55556 -0.34910 1.76294
-1.49206 -0.34910 1.79461
-1.42857 -0.34910 1.82397
-1.36508 -0.34910 1.85064
-1.30159 -0.34910 1.87356
-1.23810 -0.34910 1.89268
-1.17460 -0.34910 1.90790
-1.11111 -0.34910 1.91928
-1.04762 -0.34910 1.92694
-0.98413 -0.34910 1.93123
-0.92063 -0.34910 1.93223
-0.85714 -0.34910 1.93026
-0.79365 -0.34910 1.92554
-0.73016 -0.34910 1.91866
-0.66667 -0.34910 1.90969
-0.60317 -0.34910 1.89875
-0.53968 -0.34910 1.88618
-0.47619 -0.34910 1.87214
-0.41270 -0.34910 1.85673
-0.34921 -0.34910 1.84025
-0.28571 -0.34910 1.82269
-0.22222 -0.34910 1.80406
-0.15873 -0.34910 1.78461
-0.09524 -0.34910 1.76432
-0.03175 -0.34910 1.74316
0.03175 -0.34910 1.72150
0.09524 -0.34910 1.69909
0.15873 -0.34910 1.67593
0.22222 -0.34910 1.65244
0.28571 -0.34910 1.62854
0.34921 -0.34910 1.60427
0.41270 -0.34910 1.58026
0.47619 -0.34910 1.55655
0.53968 -0.34910 1.53338
0.60317 -0.34910 1.51120
0.66667 -0.34910 1.49054
0.73016 -0.34910 1.47169
0.79365 -0.34910 1.45572
0.85714 -0.34910 1.44339
0.92063 -0.34910 1.43508
0.98413 -0.34910 1.43133
1.04762 -0.34910 1.43300
1.11111 -0.34910 1.44112
1.17460 -0.34910 1.45628
1.23810 -0.34910 1.47929
1.30159 -0.34910 1.51039
1.36508 -0.34910 1.54983
1.42857 -0.34910 1.59735
1.49206 -0.34910 1.65298
1.55556 -0.34910 1.71516
1.61905 -0.34910 1.78355
1.68254 -0.34910 1.85566
1.74603 -0.34910 1.92777
1.80952 -0.34910 1.99537
1.87302 -0.34910 2.03329
1.93651 -0.34910 2.01105
2.00000 -0.34910 2.01105

-2.00000 -0.41257 1.66196
-1.93651 -0.41257 1.66196
-1.87302 -0.41257 1.69155
-1.80952 -0.41257 1.68718
-1.74603 -0.41257 1.70061
-1.68254 -0.41257 1.72776
-1.61905 -0.41257 1.75736
-1.55556 -0.41257 1.78848
-1.49206 -0.41257 1.81863
-1.42857 -0.41257 1.84671
-1.36508 -0.41257 1.87191
-1.30159 -0.41257 1.89350
-1.23810 -0.41257 1.91142
-1.17460 -0.41257 1.92565
-1.11111 -0.41257 1.93626
-1.04762 -0.41257 1.94333
-0.98413 -0.41257 1.94726
-0.92063 -0.41257 1.94823
-0.85714 -0.41257 1.94621
-0.79365 -0.41257 1.94173
-0.73016 -0.41257 1.93526
-0.66667 -0.41257 1.92692
-0.60317 -0.41257 1.91676
-0.53968 -0.41257 1.90492
-0.47619 -0.41257 1.89174
-0.41270 -0.41257 1.87735
-0.34921 -0.41257 1.86177
-0.28571 -0.41257 1.84525
-0.22222 -0.41257 1.82770
-0.15873 -0.41257 1.80908
-0.09524 -0.41257 1.78961
-0.03175 -0.41257 1.76921
0.03175 -0.41257 1.74813
0.09524 -0.41257 1.72627
0.15873 -0.41257 1.70345
0.22222 -0.41257 1.68018
0.28571 -0.41257 1.65625
0.34921 -0.41257 1.63169
0.41270 -0.41257 1.60692
0.47619 -0.41257 1.58228
0.53968 -0.41257 1.55800
0.60317 -0.41257 1.53432
0.66667 -0.41257 1.51182
0.73016 -0.41257 1.49099
0.79365 -0.41257 1.47274
0.85714 -0.41257 1.45798
0.92063 -0.41257 1.44714
0.98413 -0.41257 1.44085
1.04762 -0.41257 1.44000
1.11111 -0.41257 1.44581
1.17460 -0.41257 1.45885
1.23810 -0.41257 1.48013
1.30159 -0.41257 1.51003
1.36508 -0.41257 1.54917
1.42857 -0.41257 1.59724
1.49206 -0.41257 1.65400
1.55556 -0.41257 1.71879
1.61905 -0.41257 1.79044
1.68254 -0.41257 1.86634
1.74603 -0.41257 1.94252
1.80952 -0.41257 2.01064
1.87302 -0.41257 2.04656
1.93651 -0.41257 2.03122
2.00000 -0.41257 2.03122

-2.00000 -0.47604 1.64234
-1.93651 -0.47604 1.64234
-1.87302 -0.47604 1.69247
-1.80952 -0.47604 1.71697
-1.74603 -0.47604 1.73170
-1.68254 -0.47604 1.75382
-1.61905 -0.47604 1.78105
-1.55556 -0.47604 1.81135
-1.49206 -0.47604 1.84065
-1.42857 -0.47604 1.86802
-1.36508 -0.47604 1.89168
-1.30159 -0.47604 1.91201
-1.23810 -0.47604 1.92882
-1.17460 -0.47604 1.94201
-1.11111 -0.47604 1.95185
-1.04762 -0.47604 1.95845
-0.98413 -0.47604 1.96196
-0.92063 -0.47604 1.96271
-0.85714 -0.47604 1.96074
-0.79365 -0.47604 1.95662
-0.73016 -0.47604 1.95042
-0.66667 -0.47604 1.94262
-0.60317 -0.47604 1.93322
-0.53968 -0.47604 1.92214
-0.47619 -0.47604 1.90978
-0.41270 -0.47604 1.89638
-0.34921 -0.47604 1.88186
-0.28571 -0.47604 1.86643
-0.22222 -0.47604 1.84998
-0.15873 -0.47604 1.83239
-0.09524 -0.47604 1.81390
-0.03175 -0.47604 1.79448
0.03175 -0.47604 1.77406
0.09524 -0.47604 1.75285
0.15873 -0.47604 1.73062
0.22222 -0.47604 1.70746
0.28571 -0.47604 1.68348
0.34921 -0.47604 1.65864
0.41270 -0.47604 1.63339
0.47619 -0.47604 1.60784
0.53968 -0.47604 1.58240
0.60317 -0.47604 1.55727
0.66667 -0.47604 1.53267
0.73016 -0.47604 1.50963
0.79365 -0.47604 1.48899
0.85714 -0.47604 1.47131
0.92063 -0.47604 1.45744
0.98413 -0.47604 1.44827
1.04762 -0.47604 1.44455
1.11111 -0.47604 1.44754
1.17460 -0.47604 1.45800
1.23810 -0.47604 1.47709
1.30159 -0.47604 1.50538
1.36508 -0.47604 1.54341
1.42857 -0.47604 1.59169
1.49206 -0.47604 1.64926
1.55556 -0.47604 1.71592
1.61905 -0.47604 1.79124
1.68254 -0.47604 1.87276
1.74603 -0.47604 1.95235
1.80952 -0.47604 2.01857
1.87302 -0.47604 2.05824
1.93651 -0.47604 2.01898
2.00000 -0.47604 2.01898

-2.00000 -0.53951 1.66110
-1.93651 -0.53951 1.66110
-1.87302 -0.53951 1.74669
-1.80952 -0.53951 1.75149
-1.74603 -0.53951 1.75684
-1.68254 -0.53951 1.77625
-1.61905 -0.53951 1.80223
-1.55556 -0.53951 1.83158
-1.49206 -0.53951 1.86036
-1.42857 -0.53951 1.88660
-1.36508 -0.53951 1.90904
-1.30159 -0.53951 1.92842
-1.23810 -0.53951 1.94416
-1.17460 -0.53951 1.95655
-1.11111 -0.53951 1.96564
-1.04762 -0.53951 1.97172
-0.98413 -0.53951 1.97479
-0.92063 -0.53951 1.97537
-0.85714 -0.53951 1.97348
-0.79365 -0.53951 1.96959
-0.73016 -0.53951 1.96374
-0.66667 -0.53951 1.95646
-0.60317 -0.53951 1.94766
-0.53968 -0.53951 1.93744
-0.47619 -0.53951 1.92606
-0.41270 -0.53951 1.91376
-0.34921 -0.53951 1.90042
-0.28571 -0.53951 1.88608
-0.22222 -0.53951 1.87083
-0.15873 -0.53951 1.85457
-0.09524 -0.53951 1.83714
-0.03175 -0.53951 1.81873
0.03175 -0.53951 1.79925
0.09524 -0.53951 1.77871
0.15873 -0.53951 1.75708
0.22222 -0.53951 1.73433
0.28571 -0.53951 1.71040
0.34921 -0.53951 1.68526
0.41270 -0.53951 1.65953
0.47619 -0.53951 1.63321
0.53968 -0.53951 1.60638
0.60317 -0.53951 1.57957
0.66667 -0.53951 1.55303
0.73016 -0.53951 1.52774
0.79365 -0.53951 1.50428
0.85714 -0.53951 1.48354
0.92063 -0.53951 1.46635
0.98413 -0.53951 1.45373
1.04762 -0.53951 1.44658
1.11111 -0.53951 1.44628
1.17460 -0.53951 1.45366
1.23810 -0.53951 1.47008
1.30159 -0.53951 1.49617
1.36508 -0.53951 1.53268
1.42857 -0.53951 1.58025
1.49206 -0.53951 1.63887
1.55556 -0.53951 1.70736
1.61905 -0.53951 1.78532
1.68254 -0.53951 1.87058
1.74603 -0.53951 1.96502
1.80952 -0.53951 2.04451
1.87302 -0.53951 2.04999
1.93651 -0.53951 2.01898
2.00000 -0.53951 2.01898

-2.00000 -0.60299 1.66110
-1.93651 -0.60299 1.66110
-1.87302 -0.60299 1.72014
-1.80952 -0.60299 1.76170
-1.74603 -0.60299 1.77216
-1.68254 -0.60299 1.79206
-1.61905 -0.60299 1.81898
-1.55556 -0.60299 1.84814
-1.49206 -0.60299 1.87662
-1.42857 -0.60299 1.90188
-1.36508 -0.60299 1.92377
-1.30159 -0.60299 1.94212
-1.23810 -0.60299 1.95692
-1.17460 -0.60299 1.96858
-1.11111 -0.60299 1.97718
-1.04762 -0.60299 1.98267
-0.98413 -0.60299 1.98540
-0.92063 -0.60299 1.98585
-0.85714 -0.60299 1.98404
-0.79365 -0.60299 1.98040
-0.73016 -0.60299 1.97500
-0.66667 -0.60299 1.96813
-0.60317 -0.60299 1.95994
-0.53968 -0.60299 1.95068
-0.47619 -0.60299 1.94032
-0.41270 -0.60299 1.92916
-0.34921 -0.60299 1.91700
-0.28571 -0.60299 1.90384
-0.22222 -0.60299 1.88992
-0.15873 -0.60299 1.87507
-0.09524 -0.60299 1.85894
-0.03175 -0.60299 1.84166
0.03175 -0.60299 1.82328
0.09524 -0.60299 1.80372
0.15873 -0.60299 1.78287
0.22222 -0.60299 1.76057
0.28571 -0.60299 1.73683
0.34921 -0.60299 1.71168
0.41270 -0.60299 1.68549
0.47619 -0.60299 1.65835
0.53968 -0.60299 1.63009
0.60317 -0.60299 1.60148
0.66667 -0.60299 1.57283
0.73016 -0.60299 1.54507
0.79365 -0.60299 1.51863
0.85714 -0.60299 1.49473
0.92063 -0.60299 1.47403
0.98413 -0.60299 1.45730
1.04762 -0.60299 1.44628
1.11111 -0.60299 1.44213
1.17460 -0.60299 1.44575
1.23810 -0.60299 1.45891
1.30159 -0.60299 1.48224
1.36508 -0.60299 1.51688
1.42857 -0.60299 1.56333
1.49206 -0.60299 1.62253
1.55556 -0.60299 1.69242
1.61905 -0.60299 1.77354
1.68254 -0.60299 1.86259
1.74603 -0.60299 1.96968
1.80952 -0.60299 2.07357
1.87302 -0.60299 2.01783
1.93651 -0.60299 2.01783
2.00000 -0.60299 2.01783

-2.00000 -0.66646 1.70011
-1.93651 -0.66646 1.70011
-1.87302 -0.66646 1.70011
-1.80952 -0.66646 1.74723
-1.74603 -0.66646 1.77435
-1.68254 -0.66646 1.80364
-1.61905 -0.66646 1.83288
-1.55556 -0.66646 1.86141
-1.49206 -0.66646 1.88899
-1.42857 -0.66646 1.91366
-1.36508 -0.66646 1.93489
-1.30159 -0.66646 1.95257
-1.23810 -0.66646 1.96665
-1.17460 -0.66646 1.97772
-1.11111 -0.66646 1.98592
-1.04762 -0.66646 1.99112
-0.98413 -0.66646 1.99352
-0.92063 -0.66646 1.99380
-0.85714 -0.66646 1.99206
-0.79365 -0.66646 1.98871
-0.73016 -0.66646 1.98380
-0.66667 -0.66646 1.97744
-0.60317 -0.66646 1.97004
-0.53968 -0.66646 1.96162
-0.47619 -0.66646 1.95233
-0.41270 -0.66646 1.94230
-0.34921 -0.66646 1.93135
-0.28571 -0.66646 1.91954
-0.22222 -0.66646 1.90709
-0.15873 -0.66646 1.89366
-0.09524 -0.66646 1.87901
-0.03175 -0.66646 1.86322
0.03175 -0.66646 1.84616
0.09524 -0.66646 1.82764
0.15873 -0.66646 1.80768
0.22222 -0.66646 1.78602
0.28571 -0.66646 1.76266
0.34921 -0.66646 1.73766
0.41270 -0.66646 1.71103
0.47619 -0.66646 1.68309
0.53968 -0.66646 1.65362
0.60317 -0.66646 1.62319
0.66667 -0.66646 1.59252
0.73016 -0.66646 1.56188
0.79365 -0.66646 1.53228
0.85714 -0.66646 1.50500
0.92063 -0.66646 1.48041
0.98413 -0.66646 1.45927
1.04762 -0.66646 1.44381
1.11111 -0.66646 1.43498
1.17460 -0.66646 1.43433
1.23810 -0.66646 1.44414
1.30159 -0.66646 1.46445
1.36508 -0.66646 1.49691
1.42857 -0.66646 1.54201
1.49206 -0.66646 1.60058
1.55556 -0.66646 1.67129
1.61905 -0.66646 1.75299
1.68254 -0.66646 1.84694
1.74603 -0.66646 1.95554
1.80952 -0.66646 2.01574
1.87302 -0.66646 1.96141
1.93651 -0.66646 1.96141
2.00000 -0.66646 1.96141

-2.00000 -0.72993 1.70011
-1.93651 -0.72993 1.70011
-1.87302 -0.72993 1.70011
-1.80952 -0.72993 1.74167
-1.74603 -0.72993 1.77839
-1.68254 -0.72993 1.80979
-1.61905 -0.72993 1.84010
-1.55556 -0.72993 1.86899
-1.49206 -0.72993 1.89639
-1.42857 -0.72993 1.92085
-1.36508 -0.72993 1.94175
-1.30159 -0.72993 1.95917
-1.23810 -0.72993 1.97310
-1.17460 -0.72993 1.98376
-1.11111 -0.72993 1.99160
-1.04762 -0.72993 1.99662
-0.98413 -0.72993 1.99888
-0.92063 -0.72993 1.99895
-0.85714 -0.72993 1.99727
-0.79365 -0.72993 1.99416
-0.73016 -0.72993 1.98962
-0.66667 -0.72993 1.98387
-0.60317 -0.72993 1.97723
-0.53968 -0.72993 1.96978
-0.47619 -0.72993 1.96154
-0.41270 -0.72993 1.95278
-0.34921 -0.72993 1.94331
-0.28571 -0.72993 1.93305
-0.22222 -0.72993 1.92208
-0.15873 -0.72993 1.91024
-0.09524 -0.72993 1.89723
-0.03175 -0.72993 1.88309
0.03175 -0.72993 1.86755
0.09524 -0.72993 1.85033
0.15873 -0.72993 1.83151
0.22222 -0.72993 1.81086
0.28571 -0.72993 1.78791
0.34921 -0.72993 1.76310
0.41270 -0.72993 1.73620
0.47619 -0.72993 1.70734
0.53968 -0.72993 1.67669
0.60317 -0.72993 1.64471
0.66667 -0.72993 1.61181
0.73016 -0.72993 1.57837
0.79365 -0.72993 1.54537
0.85714 -0.72993 1.51426
0.92063 -0.72993 1.48524
0.98413 -0.72993 1.46006
1.04762 -0.72993 1.43960
1.11111 -0.72993 1.42592
1.17460 -0.72993 1.42039
1.23810 -0.72993 1.42613
1.30159 -0.72993 1.44293
1.36508 -0.72993 1.47287
1.42857 -0.72993 1.51586
1.49206 -0.72993 1.57418
1.55556 -0.72993 1.64495
1.61905 -0.72993 1.72659
1.68254 -0.72993 1.81960
1.74603 -0.72993 1.93877
1.80952 -0.72993 2.04141
1.87302 -0.72993 1.93039
1.93651 -0.72993 1.93039
2.00000 -0.72993 1.93039

-2.00000 -0.79340 1.70011
-1.93651 -0.79340 1.73180
-1.87302 -0.79340 1.73180
-1.80952 -0.79340 1.73180
-1.74603 -0.79340 1.77655
-1.68254 -0.79340 1.80807
-1.61905 -0.79340 1.83971
-1.55556 -0.79340 1.87020
-1.49206 -0.79340 1.89820
-1.42857 -0.79340 1.92312
-1.36508 -0.79340 1.94421
-1.30159 -0.79340 1.96164
-1.23810 -0.79340 1.97565
-1.17460 -0.79340 1.98620
-1.11111 -0.79340 1.99383
-1.04762 -0.79340 1.99866
-0.98413 -0.79340 2.00082
-0.92063 -0.79340 2.00084
-0.85714 -0.79340 1.99922
-0.79365 -0.79340 1.99630
-0.73016 -0.79340 1.99222
-0.66667 -0.79340 1.98711
-0.60317 -0.79340 1.98121
-0.53968 -0.79340 1.97473
-0.47619 -0.79340 1.96768
-0.41270 -0.79340 1.96025
-0.34921 -0.79340 1.95233
-0.28571 -0.79340 1.94376
-0.22222 -0.79340 1.93445
-0.15873 -0.79340 1.92442
-0.09524 -0.79340 1.91318
-0.03175 -0.79340 1.90078
0.03175 -0.79340 1.88698
0.09524 -0.79340 1.87141
0.15873 -0.79340 1.85404
0.22222 -0.79340 1.83442
0.28571 -0.79340 1.81219
0.34921 -0.79340 1.78768
0.41270 -0.79340 1.76078
0.47619 -0.79340 1.73128
0.53968 -0.79340 1.69963
0.60317 -0.79340 1.66637
0.66667 -0.79340 1.63114
0.73016 -0.79340 1.59487
0.79365 -0.79340 1.55828
0.85714 -0.79340 1.52297
0.92063 -0.79340 1.48952
0.98413 -0.79340 1.45951
1.04762 -0.79340 1.43378
1.11111 -0.79340 1.41509
1.17460 -0.79340 1.40459
1.23810 -0.79340 1.40520
1.30159 -0.79340 1.41824
1.36508 -0.79340 1.44494
1.42857 -0.79340 1.48555
1.49206 -0.79340 1.54248
1.55556 -0.79340 1.61570
1.61905 -0.79340 1.69713
1.68254 -0.79340 1.78299
1.74603 -0.79340 1.87429
1.80952 -0.79340 1.91440
1.87302 -0.79340 1.93039
1.93651 -0.79340 1.93039
2.00000 -0.79340 1.93039

-2.00000 -0.85688 1.73180
-1.93651 -0.85688 1.73180
-1.87302 -0.85688 1.73180
-1.80952 -0.85688 1.73180
-1.74603 -0.85688 1.75383
-1.68254 -0.85688 1.79428
-1.61905 -0.85688 1.83032
-1.55556 -0.85688 1.86357
-1.49206 -0.85688 1.89350
-1.42857 -0.85688 1.91987
-1.36508 -0.85688 1.94206
-1.30159 -0.85688 1.96008
-1.23810 -0.85688 1.97437
-1.17460 -0.85688 1.98505
-1.11111 -0.85688 1.99248
-1.04762 -0.85688 1.99712
-0.98413 -0.85688 1.99922
-0.92063 -0.85688 1.99929
-0.85714 -0.85688 1.99767
-0.79365 -0.85688 1.99490
-0.73016 -0.85688 1.99116
-0.66667 -0.85688 1.98670
-0.60317 -0.85688 1.98167
-0.53968 -0.85688 1.97618
-0.47619 -0.85688 1.97044
-0.41270 -0.85688 1.96442
-0.34921 -0.85688 1.95808
-0.28571 -0.85688 1.95132
-0.22222 -0.85688 1.94397
-0.15873 -0.85688 1.93586
-0.09524 -0.85688 1.92671
-0.03175 -0.85688 1.91629
0.03175 -0.85688 1.90446
0.09524 -0.85688 1.89092
0.15873 -0.85688 1.87508
0.22222 -0.85688 1.85679
0.28571 -0.85688 1.83568
0.34921 -0.85688 1.81177
0.41270 -0.85688 1.78501
0.47619 -0.85688 1.75520
0.53968 -0.85688 1.72244
0.60317 -0.85688 1.68751
0.66667 -0.85688 1.65038
0.73016 -0.85688 1.61102
0.79365 -0.85688 1.57122
0.85714 -0.85688 1.53161
0.92063 -0.85688 1.49357
0.98413 -0.85688 1.45842
1.04762 -0.85688 1.42707
1.11111 -0.85688 1.40276
1.17460 -0.85688 1.38678
1.23810 -0.85688 1.38174
1.30159 -0.85688 1.39038
1.36508 -0.85688 1.41376
1.42857 -0.85688 1.45312
1.49206 -0.85688 1.50884
1.55556 -0.85688 1.58177
1.61905 -0.85688 1.66789
1.68254 -0.85688 1.74951
1.74603 -0.85688 1.80706
1.80952 -0.85688 1.91440
1.87302 -0.85688 1.91440
1.93651 -0.85688 1.93039
2.00000 -0.85688 1.93039

-2.00000 -0.92035 1.73180
-1.93651 -0.92035 1.73180
-1.87302 -0.92035 1.72928
-1.80952 -0.92035 1.72928
-1.74603 -0.92035 1.72928
-1.68254 -0.92035 1.77476
-1.61905 -0.92035 1.81326
-1.55556 -0.92035 1.84976
-1.49206 -0.92035 1.88267
-1.42857 -0.92035 1.91118
-1.36508 -0.92035 1.93512
-1.30159 -0.92035 1.95435
-1.23810 -0.92035 1.96914
-1.17460 -0.92035 1.98001
-1.11111 -0.92035 1.98751
-1.04762 -0.92035 1.99186
-0.98413 -0.92035 1.99391
-0.92063 -0.92035 1.99400
-0.85714 -0.92035 1.99238
-0.79365 -0.92035 1.98974
-0.73016 -0.92035 1.98631
-0.66667 -0.92035 1.98241
-0.60317 -0.92035 1.97819
-0.53968 -0.92035 1.97378
-0.47619 -0.92035 1.96936
-0.41270 -0.92035 1.96489
-0.34921 -0.92035 1.96025
-0.28571 -0.92035 1.95549
-0.22222 -0.92035 1.95022
-0.15873 -0.92035 1.94430
-0.09524 -0.92035 1.93751
-0.03175 -0.92035 1.92947
0.03175 -0.92035 1.91981
0.09524 -0.92035 1.90817
0.15873 -0.92035 1.89420
0.22222 -0.92035 1.87772
0.28571 -0.92035 1.85802
0.34921 -0.92035 1.83481
0.41270 -0.92035 1.80834
0.47619 -0.92035 1.77835
0.53968 -0.92035 1.74466
0.60317 -0.92035 1.70837
0.66667 -0.92035 1.66950
0.73016 -0.92035 1.62745
0.79365 -0.92035 1.58413
0.85714 -0.92035 1.54026
0.92063 -0.92035 1.49774
0.98413 -0.92035 1.45731
1.04762 -0.92035 1.41968
1.11111 -0.92035 1.38937
1.17460 -0.92035 1.36762
1.23810 -0.92035 1.35835
1.30159 -0.92035 1.36303
1.36508 -0.92035 1.38246
1.42857 -0.92035 1.41839
1.49206 -0.92035 1.47418
1.55556 -0.92035 1.54876
1.61905 -0.92035 1.64193
1.68254 -0.92035 1.74770
1.74603 -0.92035 1.78057
1.80952 -0.92035 1.78057
1.87302 -0.92035 1.78057
1.93651 -0.92035 1.91440
2.00000 -0.92035 1.93039

-2.00000 -0.98382 1.72928
-1.93651 -0.98382 1.72928
-1.87302 -0.98382 1.72928
-1.80952 -0.98382 1.72928
-1.74603 -0.98382 1.72928
-1.68254 -0.98382 1.75355
-1.61905 -0.98382 1.79249
-1.55556 -0.98382 1.83032
-1.49206 -0.98382 1.86687
-1.42857 -0.98382 1.89805
-1.36508 -0.98382 1.92387
-1.30159 -0.98382 1.94440
-1.23810 -0.98382 1.96005
-1.17460 -0.98382 1.97117
-1.11111 -0.98382 1.97874
-1.04762 -0.98382 1.98303
-0.98413 -0.98382 1.98495
-0.92063 -0.98382 1.98486
-0.85714 -0.98382 1.98313
-0.79365 -0.98382 1.98060
-0.73016 -0.98382 1.97745
-0.66667 -0.98382 1.97404
-0.60317 -0.98382 1.97059
-0.53968 -0.98382 1.96726
-0.47619 -0.98382 1.96415
-0.41270 -0.98382 1.96122
-0.34921 -0.98382 1.95842
-0.28571 -0.98382 1.95573
-0.22222 -0.98382 1.95275
-0.15873 -0.98382 1.94928
-0.09524 -0.98382 1.94511
-0.03175 -0.98382 1.93966
0.03175 -0.98382 1.93250
0.09524 -0.98382 1.92309
0.15873 -0.98382 1.91141
0.22222 -0.98382 1.89705
0.28571 -0.98382 1.87897
0.34921 -0.98382 1.85689
0.41270 -0.98382 1.83104
0.47619 -0.98382 1.80111
0.53968 -0.98382 1.76689
0.60317 -0.98382 1.72920
0.66667 -0.98382 1.68813
0.73016 -0.98382 1.64406
0.79365 -0.98382 1.59720
0.85714 -0.98382 1.54883
0.92063 -0.98382 1.50120
0.98413 -0.98382 1.45540
1.04762 -0.98382 1.41263
1.11111 -0.98382 1.37640
1.17460 -0.98382 1.34890
1.23810 -0.98382 1.33495
1.30159 -0.98382 1.33547
1.36508 -0.98382 1.35100
1.42857 -0.98382 1.38323
1.49206 -0.98382 1.43921
1.55556 -0.98382 1.51641
1.61905 -0.98382 1.59870
1.68254 -0.98382 1.67481
1.74603 -0.98382 1.78057
1.80952 -0.98382 1.78057
1.87302 -0.98382 1.78057
1.93651 -0.98382 1.78057
2.00000 -0.98382 1.78057

-2.00000 -1.04729 1.72928
-1.93651 -1.04729 1.72928
-1.87302 -1.04729 1.72928
-1.80952 -1.04729 1.72166
-1.74603 -1.04729 1.72166
-1.68254 -1.04729 1.72166
-1.61905 -1.04729 1.76795
-1.55556 -1.04729 1.80872
-1.49206 -1.04729 1.84753
-1.42857 -1.04729 1.88098
-1.36508 -1.04729 1.90868
-1.30159 -1.04729 1.93050
-1.23810 -1.04729 1.94695
-1.17460 -1.04729 1.95877
-1.11111 -1.04729 1.96652
-1.04762 -1.04729 1.97059
-0.98413 -1.04729 1.97215
-0.92063 -1.04729 1.97168
-0.85714 -1.04729 1.96972
-0.79365 -1.04729 1.96721
-0.73016 -1.04729 1.96427
-0.66667 -1.04729 1.96129
-0.60317 -1.04729 1.95852
-0.53968 -1.04729 1.95620
-0.47619 -1.04729 1.95439
-0.41270 -1.04729 1.95310
-0.34921 -1.04729 1.95226
-0.28571 -1.04729 1.95169
-0.22222 -1.04729 1.95117
-0.15873 -1.04729 1.95047
-0.09524 -1.04729 1.94902
-0.03175 -1.04729 1.94640
0.03175 -1.04729 1.94223
0.09524 -1.04729 1.93577
0.15873 -1.04729 1.92645
0.22222 -1.04729 1.91404
0.28571 -1.04729 1.89785
0.34921 -1.04729 1.87745
0.41270 -1.04729 1.85255
0.47619 -1.04729 1.82296
0.53968 -1.04729 1.78858
0.60317 -1.04729 1.74947
0.66667 -1.04729 1.70657
0.73016 -1.04729 1.66043
0.79365 -1.04729 1.61085
0.85714 -1.04729 1.55795
0.92063 -1.04729 1.50485
0.98413 -1.04729 1.45300
1.04762 -1.04729 1.40551
1.11111 -1.04729 1.36390
1.17460 -1.04729 1.33043
1.23810 -1.04729 1.31130
1.30159 -1.04729 1.30724
1.36508 -1.04729 1.31967
1.42857 -1.04729 1.35218
1.49206 -1.04729 1.40756
1.55556 -1.04729 1.48072
1.61905 -1.04729 1.54985
1.68254 -1.04729 1.60218
1.74603 -1.04729 1.60218
1.80952 -1.04729 1.60218
1.87302 -1.04729 1.78057
1.93651 -1.04729 1.78057
2.00000 -1.04729 1.78057

-2.00000 -1.11077 1.72928
-1.93651 -1.11077 1.72166
-1.87302 -1.11077 1.72166
-1.80952 -1.11077 1.72166
-1.74603 -1.11077 1.72166
-1.68254 -1.11077 1.72166
-1.61905 -1.11077 1.74145
-1.55556 -1.11077 1.78461
-1.49206 -1.11077 1.82474
-1.42857 -1.11077 1.86001
-1.36508 -1.11077 1.89009
-1.30159 -1.11077 1.91353
-1.23810 -1.11077 1.93054
-1.17460 -1.11077 1.94272
-1.11111 -1.11077 1.95057
-1.04762 -1.11077 1.95464
-0.98413 -1.11077 1.95566
-0.92063 -1.11077 1.95458
-0.85714 -1.11077 1.95230
-0.79365 -1.11077 1.94950
-0.73016 -1.11077 1.94656
-0.66667 -1.11077 1.94388
-0.60317 -1.11077 1.94179
-0.53968 -1.11077 1.94039
-0.47619 -1.11077 1.93978
-0.41270 -1.11077 1.94006
-0.34921 -1.11077 1.94120
-0.28571 -1.11077 1.94293
-0.22222 -1.11077 1.94507
-0.15873 -1.11077 1.94718
-0.09524 -1.11077 1.94892
-0.03175 -1.11077 1.94938
0.03175 -1.11077 1.94815
0.09524 -1.11077 1.94482
0.15873 -1.11077 1.93851
0.22222 -1.11077 1.92859
0.28571 -1.11077 1.91486
0.34921 -1.11077 1.89638
0.41270 -1.11077 1.87272
0.47619 -1.11077 1.84396
0.53968 -1.11077 1.80965
0.60317 -1.11077 1.76948
0.66667 -1.11077 1.72525
0.73016 -1.11077 1.67669
0.79365 -1.11077 1.62409
0.85714 -1.11077 1.56808
0.92063 -1.11077 1.50959
0.98413 -1.11077 1.45215
1.04762 -1.11077 1.39936
1.11111 -1.11077 1.35276
1.17460 -1.11077 1.31385
1.23810 -1.11077 1.28913
1.30159 -1.11077 1.28058
1.36508 -1.11077 1.29126
1.42857 -1.11077 1.32255
1.49206 -1.11077 1.37742
1.55556 -1.11077 1.44522
1.61905 -1.11077 1.49639
1.68254 -1.11077 1.60218
1.74603 -1.11077 1.60218
1.80952 -1.11077 1.60218
1.87302 -1.11077 1.60218
1.93651 -1.11077 1.60218
2.00000 -1.11077 1.78057

-2.00000 -1.17424 1.72166
-1.93651 -1.17424 1.72166
-1.87302 -1.17424 1.72166
-1.80952 -1.17424 1.72166
-1.74603 -1.17424 1.71206
-1.68254 -1.17424 1.71206
-1.61905 -1.17424 1.71206
-1.55556 -1.17424 1.75759
-1.49206 -1.17424 1.79840
-1.42857 -1.17424 1.83613
-1.36508 -1.17424 1.86833
-1.30159 -1.17424 1.89326
-1.23810 -1.17424 1.91154
-1.17460 -1.17424 1.92387
-1.11111 -1.17424 1.93154
-1.04762 -1.17424 1.93523
-0.98413 -1.17424 1.93561
-0.92063 -1.17424 1.93381
-0.85714 -1.17424 1.93090
-0.79365 -1.17424 1.92764
-0.73016 -1.17424 1.92451
-0.66667 -1.17424 1.92188
-0.60317 -1.17424 1.92011
-0.53968 -1.17424 1.91945
-0.47619 -1.17424 1.91997
-0.41270 -1.17424 1.92178
-0.34921 -1.17424 1.92484
-0.28571 -1.17424 1.92899
-0.22222 -1.17424 1.93378
-0.15873 -1.17424 1.93890
-0.09524 -1.17424 1.94393
-0.03175 -1.17424 1.94773
0.03175 -1.17424 1.94990
0.09524 -1.17424 1.95011
0.15873 -1.17424 1.94736
0.22222 -1.17424 1.94041
0.28571 -1.17424 1.92908
0.34921 -1.17424 1.91279
0.41270 -1.17424 1.89098
0.47619 -1.17424 1.86337
0.53968 -1.17424 1.82968
0.60317 -1.17424 1.78964
0.66667 -1.17424 1.74384
0.73016 -1.17424 1.69267
0.79365 -1.17424 1.63716
0.85714 -1.17424 1.57778
0.92063 -1.17424 1.51508
0.98413 -1.17424 1.45271
1.04762 -1.17424 1.39527
1.11111 -1.17424 1.34348
1.17460 -1.17424 1.29864
1.23810 -1.17424 1.26871
1.30159 -1.17424 1.25807
1.36508 -1.17424 1.26694
1.42857 -1.17424 1.29704
1.49206 -1.17424 1.35087
1.55556 -1.17424 1.40159
1.61905 -1.17424 1.43622
1.68254 -1.17424 1.43622
1.74603 -1.17424 1.43622
1.80952 -1.17424 1.60218
1.87302 -1.17424 1.60218
1.93651 -1.17424 1.60218
2.00000 -1.17424 1.60218

-2.00000 -1.23771 1.72166
-1.93651 -1.23771 1.72166
-1.87302 -1.23771 1.71206
-1.80952 -1.23771 1.71206
-1.74603 -1.23771 1.71206
-1.68254 -1.23771 1.71206
-1.61905 -1.23771 1.71206
-1.55556 -1.23771 1.72733
-1.49206 -1.23771 1.77112
-1.42857 -1.23771 1.81125
-1.36508 -1.23771 1.84494
-1.30159 -1.23771 1.87074
-1.23810 -1.23771 1.88979
-1.17460 -1.23771 1.90276
-1.11111 -1.23771 1.90988
-1.04762 -1.23771 1.91283
-0.98413 -1.23771 1.91231
-0.92063 -1.23771 1.90951
-0.85714 -1.23771 1.90554
-0.79365 -1.23771 1.90168
-0.73016 -1.23771 1.89803
-0.66667 -1.23771 1.89508
-0.60317 -1.23771 1.89333
-0.53968 -1.23771 1.89321
-0.47619 -1.23771 1.89464
-0.41270 -1.23771 1.89787
-0.34921 -1.23771 1.90288
-0.28571 -1.23771 1.90932
-0.22222 -1.23771 1.91702
-0.15873 -1.23771 1.92539
-0.09524 -1.23771 1.93376
-0.03175 -1.23771 1.94128
0.03175 -1.23771 1.94731
0.09524 -1.23771 1.95144
0.15873 -1.23771 1.95208
0.22222 -1.23771 1.94836
0.28571 -1.23771 1.93992
0.34921 -1.23771 1.92625
0.41270 -1.23771 1.90621
0.47619 -1.23771 1.87994
0.53968 -1.23771 1.84717
0.60317 -1.23771 1.80728
0.66667 -1.23771 1.76066
0.73016 -1.23771 1.70815
0.79365 -1.23771 1.65033
0.85714 -1.23771 1.58753
0.92063 -1.23771 1.52167
0.98413 -1.23771 1.45443
1.04762 -1.23771 1.39217
1.11111 -1.23771 1.33500
1.17460 -1.23771 1.28472
1.23810 -1.23771 1.25304
1.30159 -1.23771 1.24050
1.36508 -1.23771 1.24678
1.42857 -1.23771 1.27366
1.49206 -1.23771 1.31700
1.55556 -1.23771 1.35931
1.61905 -1.23771 1.43622
1.68254 -1.23771 1.43622
1.74603 -1.23771 1.43622
1.80952 -1.23771 1.43622
1.87302 -1.23771 1.43622
1.93651 -1.23771 1.60218
2.00000 -1.23771 1.60218

-2.00000 -1.30118 1.71206
-1.93651 -1.30118 1.71206
-1.87302 -1.30118 1.71206
-1.80952 -1.30118 1.71206
-1.74603 -1.30118 1.71206
-1.68254 -1.30118 1.71206
-1.61905 -1.30118 1.72733
-1.55556 -1.30118 1.72733
-1.49206 -1.30118 1.74024
-1.42857 -1.30118 1.78489
-1.36508 -1.30118 1.82177
-1.30159 -1.30118 1.84741
-1.23810 -1.30118 1.86720
-1.17460 -1.30118 1.88019
-1.11111 -1.30118 1.88658
-1.04762 -1.30118 1.88835
-0.98413 -1.30118 1.88685
-0.92063 -1.30118 1.88286
-0.85714 -1.30118 1.87755
-0.79365 -1.30118 1.87255
-0.73016 -1.30118 1.86807
-0.66667 -1.30118 1.86419
-0.60317 -1.30118 1.86178
-0.53968 -1.30118 1.86178
-0.47619 -1.30118 1.86371
-0.41270 -1.30118 1.86804
-0.34921 -1.30118 1.87470
-0.28571 -1.30118 1.88346
-0.22222 -1.30118 1.89428
-0.15873 -1.30118 1.90592
-0.09524 -1.30118 1.91786
-0.03175 -1.30118 1.92965
0.03175 -1.30118 1.93980
0.09524 -1.30118 1.94779
0.15873 -1.30118 1.95237
0.22222 -1.30118 1.95256
0.28571 -1.30118 1.94737
0.34921 -1.30118 1.93625
0.41270 -1.30118 1.91854
0.47619 -1.30118 1.89381
0.53968 -1.30118 1.86191
0.60317 -1.30118 1.82256
0.66667 -1.30118 1.77562
0.73016 -1.30118 1.72141
0.79365 -1.30118 1.66184
0.85714 -1.30118 1.59753
0.92063 -1.30118 1.52860
0.98413 -1.30118 1.45814
1.04762 -1.30118 1.39157
1.11111 -1.30118 1.32931
1.17460 -1.30118 1.27586
1.23810 -1.30118 1.24183
1.30159 -1.30118 1.22729
1.36508 -1.30118 1.23119
1.42857 -1.30118 1.25150
1.49206 -1.30118 1.28210
1.55556 -1.30118 1.35931
1.61905 -1.30118 1.35931
1.68254 -1.30118 1.43622
1.74603 -1.30118 1.43622
1.80952 -1.30118 1.43622
1.87302 -1.30118 1.43622
1.93651 -1.30118 1.43622
2.00000 -1.30118 1.43622

-2.00000 -1.36466 1.71206
-1.93651 -1.36466 1.71206
-1.87302 -1.36466 1.71206
-1.80952 -1.36466 1.71206
-1.74603 -1.36466 1.71206
-1.68254 -1.36466 1.72733
-1.61905 -1.36466 1.72733
-1.55556 -1.36466 1.74024
-1.49206 -1.36466 1.74024
-1.42857 -1.36466 1.74998
-1.36508 -1.36466 1.79380
-1.30159 -1.36466 1.82083
-1.23810 -1.36466 1.84299
-1.17460 -1.36466 1.85702
-1.11111 -1.36466 1.86233
-1.04762 -1.36466 1.86287
-0.98413 -1.36466 1.85991
-0.92063 -1.36466 1.85410
-0.85714 -1.36466 1.84720
-0.79365 -1.36466 1.84067
-0.73016 -1.36466 1.83499
-0.66667 -1.36466 1.83010
-0.60317 -1.36466 1.82671
-0.53968 -1.36466 1.82557
-0.47619 -1.36466 1.82722
-0.41270 -1.36466 1.83234
-0.34921 -1.36466 1.84059
-0.28571 -1.36466 1.85152
-0.22222 -1.36466 1.86502
-0.15873 -1.36466 1.88012
-0.09524 -1.36466 1.89583
-0.03175 -1.36466 1.91167
0.03175 -1.36466 1.92605
0.09524 -1.36466 1.93836
0.15873 -1.36466 1.94765
0.22222 -1.36466 1.95210
0.28571 -1.36466 1.95055
0.34921 -1.36466 1.94266
0.41270 -1.36466 1.92753
0.47619 -1.36466 1.90457
0.53968 -1.36466 1.87379
0.60317 -1.36466 1.83482
0.66667 -1.36466 1.78754
0.73016 -1.36466 1.73210
0.79365 -1.36466 1.67108
0.85714 -1.36466 1.60541
0.92063 -1.36466 1.53492
0.98413 -1.36466 1.46114
1.04762 -1.36466 1.39128
1.11111 -1.36466 1.32700
1.17460 -1.36466 1.27207
1.23810 -1.36466 1.23710
1.30159 -1.36466 1.22219
1.36508 -1.36466 1.22259
1.42857 -1.36466 1.23672
1.49206 -1.36466 1.28210
1.55556 -1.36466 1.28210
1.61905 -1.36466 1.35931
1.68254 -1.36466 1.35931
1.74603 -1.36466 1.43622
1.80952 -1.36466 1.43622
1.87302 -1.36466 1.43622
1.93651 -1.36466 1.43622
2.00000 -1.36466 1.43622

-2.00000 -1.42813 1.71206
-1.93651 -1.42813 1.71206
-1.87302 -1.42813 1.71206
-1.80952 -1.42813 1.71206
-1.74603 -1.42813 1.72733
-1.68254 -1.42813 1.72733
-1.61905 -1.42813 1.74024
-1.55556 -1.42813 1.74024
-1.49206 -1.42813 1.74998
-1.42857 -1.42813 1.74998
-1.36508 -1.42813 1.76454
-1.30159 -1.42813 1.79502
-1.23810 -1.42813 1.82070
-1.17460 -1.42813 1.83441
-1.11111 -1.42813 1.83789
-1.04762 -1.42813 1.83712
-0.98413 -1.42813 1.83213
-0.92063 -1.42813 1.82450
-0.85714 -1.42813 1.81645
-0.79365 -1.42813 1.80783
-0.73016 -1.42813 1.79973
-0.66667 -1.42813 1.79304
-0.60317 -1.42813 1.78835
-0.53968 -1.42813 1.78562
-0.47619 -1.42813 1.78618
-0.41270 -1.42813 1.79096
-0.34921 -1.42813 1.80110
-0.28571 -1.42813 1.81412
-0.22222 -1.42813 1.82980
-0.15873 -1.42813 1.84782
-0.09524 -1.42813 1.86719
-0.03175 -1.42813 1.88716
0.03175 -1.42813 1.90591
0.09524 -1.42813 1.92264
0.15873 -1.42813 1.93631
0.22222 -1.42813 1.94510
0.28571 -1.42813 1.94783
0.34921 -1.42813 1.94378
0.41270 -1.42813 1.93100
0.47619 -1.42813 1.91015
0.53968 -1.42813 1.88093
0.60317 -1.42813 1.84253
0.66667 -1.42813 1.79525
0.73016 -1.42813 1.74000
0.79365 -1.42813 1.67762
0.85714 -1.42813 1.61070
0.92063 -1.42813 1.53878
0.98413 -1.42813 1.46328
1.04762 -1.42813 1.39212
1.11111 -1.42813 1.32801
1.17460 -1.42813 1.27302
1.23810 -1.42813 1.23893
1.30159 -1.42813 1.22534
1.36508 -1.42813 1.22430
1.42857 -1.42813 1.23672
1.49206 -1.42813 1.23672
1.55556 -1.42813 1.28210
1.61905 -1.42813 1.28210
1.68254 -1.42813 1.35931
1.74603 -1.42813 1.35931
1.80952 -1.42813 1.43622
1.87302 -1.42813 1.43622
1.93651 -1.42813 1.43622
2.00000 -1.42813 1.43622

-2.00000 -1.49160 1.71206
-1.93651 -1.49160 1.71206
-1.87302 -1.49160 1.71206
-1.80952 -1.49160 1.72733
-1.74603 -1.49160 1.72733
-1.68254 -1.49160 1.74024
-1.61905 -1.49160 1.74024
-1.55556 -1.49160 1.74998
-1.49206 -1.49160 1.74998
-1.42857 -1.49160 1.76454
-1.36508 -1.49160 1.76454
-1.30159 -1.49160 1.76167
-1.23810 -1.49160 1.80004
-1.17460 -1.49160 1.81112
-1.11111 -1.49160 1.81480
-1.04762 -1.49160 1.81385
-0.98413 -1.49160 1.80753
-0.92063 -1.49160 1.79786
-0.85714 -1.49160 1.78690
-0.79365 -1.49160 1.77517
-0.73016 -1.49160 1.76359
-0.66667 -1.49160 1.75398
-0.60317 -1.49160 1.74721
-0.53968 -1.49160 1.74322
-0.47619 -1.49160 1.74230
-0.41270 -1.49160 1.74697
-0.34921 -1.49160 1.75654
-0.28571 -1.49160 1.77097
-0.22222 -1.49160 1.78832
-0.15873 -1.49160 1.80861
-0.09524 -1.49160 1.83159
-0.03175 -1.49160 1.85587
0.03175 -1.49160 1.87932
0.09524 -1.49160 1.90029
0.15873 -1.49160 1.91818
0.22222 -1.49160 1.93133
0.28571 -1.49160 1.93849
0.34921 -1.49160 1.93756
0.41270 -1.49160 1.92815
0.47619 -1.49160 1.91031
0.53968 -1.49160 1.88258
0.60317 -1.49160 1.84476
0.66667 -1.49160 1.79798
0.73016 -1.49160 1.74258
0.79365 -1.49160 1.68059
0.85714 -1.49160 1.61328
0.92063 -1.49160 1.54204
0.98413 -1.49160 1.46772
1.04762 -1.49160 1.39742
1.11111 -1.49160 1.33344
1.17460 -1.49160 1.27926
1.23810 -1.49160 1.24573
1.30159 -1.49160 1.23468
1.36508 -1.49160 1.22430
1.42857 -1.49160 1.22430
1.49206 -1.49160 1.23672
1.55556 -1.49160 1.23672
1.61905 -1.49160 1.28210
1.68254 -1.49160 1.28210
1.74603 -1.49160 1.35931
1.80952 -1.49160 1.35931
1.87302 -1.49160 1.43622
1.93651 -1.49160 1.43622
2.00000 -1.49160 1.43622

-2.00000 -1.55507 1.71206
-1.93651 -1.55507 1.71206
-1.87302 -1.55507 1.72733
-1.80952 -1.55507 1.72733
-1.74603 -1.55507 1.74024
-1.68254 -1.55507 1.74024
-1.61905 -1.55507 1.74998
-1.55556 -1.55507 1.74998
-1.49206 -1.55507 1.76454
-1.42857 -1.55507 1.76454
-1.36508 -1.55507 1.76167
-1.30159 -1.55507 1.76167
-1.23810 -1.55507 1.76338
-1.17460 -1.55507 1.78292
-1.11111 -1.55507 1.79609
-1.04762 -1.55507 1.79531
-0.98413 -1.55507 1.78710
-0.92063 -1.55507 1.77585
-0.85714 -1.55507 1.76179
-0.79365 -1.55507 1.74597
-0.73016 -1.55507 1.72927
-0.66667 -1.55507 1.71561
-0.60317 -1.55507 1.70614
-0.53968 -1.55507 1.69896
-0.47619 -1.55507 1.69617
-0.41270 -1.55507 1.69978
-0.34921 -1.55507 1.70757
-0.28571 -1.55507 1.72170
-0.22222 -1.55507 1.74113
-0.15873 -1.55507 1.76386
-0.09524 -1.55507 1.78969
-0.03175 -1.55507 1.81716
0.03175 -1.55507 1.84469
0.09524 -1.55507 1.87009
0.15873 -1.55507 1.89241
0.22222 -1.55507 1.91023
0.28571 -1.55507 1.92144
0.34921 -1.55507 1.92331
0.41270 -1.55507 1.91686
0.47619 -1.55507 1.90200
0.53968 -1.55507 1.87680
0.60317 -1.55507 1.84078
0.66667 -1.55507 1.79466
0.73016 -1.55507 1.73906
0.79365 -1.55507 1.67907
0.85714 -1.55507 1.61413
0.92063 -1.55507 1.54460
0.98413 -1.55507 1.47407
1.04762 -1.55507 1.40397
1.11111 -1.55507 1.34247
1.17460 -1.55507 1.29188
1.23810 -1.55507 1.25811
1.30159 -1.55507 1.23468
1.36508 -1.55507 1.23468
1.42857 -1.55507 1.22430
1.49206 -1.55507 1.22430
1.55556 -1.55507 1.23672
1.61905 -1.55507 1.23672
1.68254 -1.55507 1.28210
1.74603 -1.55507 1.28210
1.80952 -1.55507 1.35931
1.87302 -1.55507 1.35931
1.93651 -1.55507 1.43622
2.00000 -1.55507 1.43622

-2.00000 -1.61854 1.71206
-1.93651 -1.61854 1.72733
-1.87302 -1.61854 1.72733
-1.80952 -1.61854 1.74024
-1.74603 -1.61854 1.74024
-1.68254 -1.61854 1.74998
-1.61905 -1.61854 1.74998
-1.55556 -1.61854 1.76454
-1.49206 -1.61854 1.76454
-1.42857 -1.61854 1.76167
-1.36508 -1.61854 1.76167
-1.30159 -1.61854 1.76338
-1.23810 -1.61854 1.76338
-1.17460 -1.61854 1.78292
-1.11111 -1.61854 1.77494
-1.04762 -1.61854 1.78160
-0.98413 -1.61854 1.77641
-0.92063 -1.61854 1.76197
-0.85714 -1.61854 1.74303
-0.79365 -1.61854 1.72278
-0.73016 -1.61854 1.70212
-0.66667 -1.61854 1.68252
-0.60317 -1.61854 1.66770
-0.53968 -1.61854 1.65535
-0.47619 -1.61854 1.64784
-0.41270 -1.61854 1.64910
-0.34921 -1.61854 1.65618
-0.28571 -1.61854 1.66975
-0.22222 -1.61854 1.68876
-0.15873 -1.61854 1.71324
-0.09524 -1.61854 1.74132
-0.03175 -1.61854 1.77101
0.03175 -1.61854 1.80158
0.09524 -1.61854 1.83158
0.15873 -1.61854 1.85909
0.22222 -1.61854 1.88114
0.28571 -1.61854 1.89590
0.34921 -1.61854 1.90101
0.41270 -1.61854 1.89660
0.47619 -1.61854 1.88485
0.53968 -1.61854 1.86290
0.60317 -1.61854 1.82881
0.66667 -1.61854 1.78326
0.73016 -1.61854 1.73148
0.79365 -1.61854 1.67359
0.85714 -1.61854 1.61053
0.92063 -1.61854 1.54356
0.98413 -1.61854 1.47770
1.04762 -1.61854 1.41039
1.11111 -1.61854 1.35512
1.17460 -1.61854 1.29188
1.23810 -1.61854 1.25811
1.30159 -1.61854 1.25811
1.36508 -1.61854 1.23468
1.42857 -1.61854 1.23468
1.49206 -1.61854 1.22430
1.55556 -1.61854 1.22430
1.61905 -1.61854 1.23672
1.68254 -1.61854 1.23672
1.74603 -1.61854 1.28210
1.80952 -1.61854 1.28210
1.87302 -1.61854 1.35931
1.93651 -1.61854 1.35931
2.00000 -1.61854 1.43622

-2.00000 -1.68202 1.72733
-1.93651 -1.68202 1.72733
-1.87302 -1.68202 1.74024
-1.80952 -1.68202 1.74024
-1.74603 -1.68202 1.74998
-1.68254 -1.68202 1.74998
-1.61905 -1.68202 1.76454
-1.55556 -1.68202 1.76454
-1.49206 -1.68202 1.76167
-1.42857 -1.68202 1.76167
-1.36508 -1.68202 1.76338
-1.30159 -1.68202 1.76338
-1.23810 -1.68202 1.76338
-1.17460 -1.68202 1.77494
-1.11111 -1.68202 1.77494
-1.04762 -1.68202 1.75465
-0.98413 -1.68202 1.76320
-0.92063 -1.68202 1.75027
-0.85714 -1.68202 1.73585
-0.79365 -1.68202 1.70882
-0.73016 -1.68202 1.68423
-0.66667 -1.68202 1.65869
-0.60317 -1.68202 1.63656
-0.53968 -1.68202 1.61776
-0.47619 -1.68202 1.60183
-0.41270 -1.68202 1.59665
-0.34921 -1.68202 1.60347
-0.28571 -1.68202 1.61687
-0.22222 -1.68202 1.63414
-0.15873 -1.68202 1.65732
-0.09524 -1.68202 1.68719
-0.03175 -1.68202 1.71918
0.03175 -1.68202 1.75220
0.09524 -1.68202 1.78495
0.15873 -1.68202 1.81784
0.22222 -1.68202 1.84396
0.28571 -1.68202 1.86170
0.34921 -1.68202 1.86943
0.41270 -1.68202 1.86678
0.47619 -1.68202 1.85779
0.53968 -1.68202 1.83999
0.60317 -1.68202 1.80974
0.66667 -1.68202 1.76767
0.73016 -1.68202 1.71964
0.79365 -1.68202 1.66406
0.85714 -1.68202 1.60539
0.92063 -1.68202 1.54217
0.98413 -1.68202 1.47969
1.04762 -1.68202 1.42045
1.11111 -1.68202 1.35512
1.17460 -1.68202 1.35512
1.23810 -1.68202 1.25811
1.30159 -1.68202 1.25811
1.36508 -1.68202 1.25811
1.42857 -1.68202 1.23468
1.49206 -1.68202 1.23468
1.55556 -1.68202 1.22430
1.61905 -1.68202 1.22430
1.68254 -1.68202 1.23672
1.74603 -1.68202 1.23672
1.80952 -1.68202 1.28210
1.87302 -1.68202 1.28210
1.93651 -1.68202 1.35931
2.00000 -1.68202 1.35931

-2.00000 -1.74549 1.72733
-1.93651 -1.74549 1.74024
-1.87302 -1.74549 1.74024
-1.80952 -1.74549 1.74998
-1.74603 -1.74549 1.74998
-1.68254 -1.74549 1.76454
-1.61905 -1.74549 1.76454
-1.55556 -1.74549 1.76167
-1.49206 -1.74549 1.76167
-1.42857 -1.74549 1.76338
-1.36508 -1.74549 1.76338
-1.30159 -1.74549 1.76338
-1.23810 -1.74549 1.77494
-1.17460 -1.74549 1.77494
-1.11111 -1.74549 1.75465
-1.04762 -1.74549 1.75465
-0.98413 -1.74549 1.70600
-0.92063 -1.74549 1.71591
-0.85714 -1.74549 1.72185
-0.79365 -1.74549 1.69557
-0.73016 -1.74549 1.67612
-0.66667 -1.74549 1.64430
-0.60317 -1.74549 1.61527
-0.53968 -1.74549 1.59236
-0.47619 -1.74549 1.56892
-0.41270 -1.74549 1.55777
-0.34921 -1.74549 1.55869
-0.28571 -1.74549 1.57061
-0.22222 -1.74549 1.58456
-0.15873 -1.74549 1.60459
-0.09524 -1.74549 1.63381
-0.03175 -1.74549 1.66739
0.03175 -1.74549 1.70157
0.09524 -1.74549 1.73477
0.15873 -1.74549 1.76774
0.22222 -1.74549 1.79702
0.28571 -1.74549 1.81846
0.34921 -1.74549 1.82838
0.41270 -1.74549 1.82977
0.47619 -1.74549 1.82469
0.53968 -1.74549 1.80810
0.60317 -1.74549 1.78401
0.66667 -1.74549 1.74750
0.73016 -1.74549 1.70396
0.79365 -1.74549 1.64680
0.85714 -1.74549 1.59669
0.92063 -1.74549 1.53788
0.98413 -1.74549 1.47491
1.04762 -1.74549 1.42045
1.11111 -1.74549 1.42045
1.17460 -1.74549 1.35512
1.23810 -1.74549 1.35512
1.30159 -1.74549 1.25811
1.36508 -1.74549 1.25811
1.42857 -1.74549 1.25811
1.49206 -1.74549 1.23468
1.55556 -1.74549 1.23468
1.61905 -1.74549 1.22430
1.68254 -1.74549 1.22430
1.74603 -1.74549 1.23672
1.80952 -1.74549 1.23672
1.87302 -1.74549 1.28210
1.93651 -1.74549 1.28210
2.00000 -1.74549 1.35931

-2.00000 -1.80896 1.74024
-1.93651 -1.80896 1.74024
-1.87302 -1.80896 1.74998
-1.80952 -1.80896 1.74998
-1.74603 -1.80896 1.76454
-1.68254 -1.80896 1.76454
-1.61905 -1.80896 1.76167
-1.55556 -1.80896 1.76167
-1.49206 -1.80896 1.76338
-1.42857 -1.80896 1.76338
-1.36508 -1.80896 1.76338
-1.30159 -1.80896 1.76338
-1.23810 -1.80896 1.77494
-1.17460 -1.80896 1.75465
-1.11111 -1.80896 1.75465
-1.04762 -1.80896 1.70600
-0.98413 -1.80896 1.70600
-0.92063 -1.80896 1.71591
-0.85714 -1.80896 1.72185
-0.79365 -1.80896 1.66644
-0.73016 -1.80896 1.65852
-0.66667 -1.80896 1.63647
-0.60317 -1.80896 1.61138
-0.53968 -1.80896 1.58790
-0.47619 -1.80896 1.55393
-0.41270 -1.80896 1.53837
-0.34921 -1.80896 1.52948
-0.28571 -1.80896 1.53500
-0.22222 -1.80896 1.54671
-0.15873 -1.80896 1.56322
-0.09524 -1.80896 1.58852
-0.03175 -1.80896 1.61675
0.03175 -1.80896 1.65076
0.09524 -1.80896 1.68452
0.15873 -1.80896 1.71677
0.22222 -1.80896 1.74751
0.28571 -1.80896 1.76875
0.34921 -1.80896 1.78112
0.41270 -1.80896 1.78529
0.47619 -1.80896 1.78109
0.53968 -1.80896 1.76629
0.60317 -1.80896 1.74947
0.66667 -1.80896 1.72219
0.73016 -1.80896 1.67616
0.79365 -1.80896 1.62446
0.85714 -1.80896 1.59669
0.92063 -1.80896 1.53788
0.98413 -1.80896 1.47491
1.04762 -1.80896 1.47491
1.11111 -1.80896 1.42045
1.17460 -1.80896 1.42045
1.23810 -1.80896 1.35512
1.30159 -1.80896 1.25811
1.36508 -1.80896 1.25811
1.42857 -1.80896 1.25811
1.49206 -1.80896 1.25811
1.55556 -1.80896 1.23468
1.61905 -1.80896 1.23468
1.68254 -1.80896 1.22430
1.74603 -1.80896 1.22430
1.80952 -1.80896 1.23672
1.87302 -1.80896 1.23672
1.93651 -1.80896 1.28210
2.00000 -1.80896 1.28210

-2.00000 -1.87243 1.74024
-1.93651 -1.87243 1.74998
-1.87302 -1.87243 1.74998
-1.80952 -1.87243 1.76454
-1.74603 -1.87243 1.76454
-1.68254 -1.87243 1.76167
-1.61905 -1.87243 1.76167
-1.55556 -1.87243 1.76338
-1.49206 -1.87243 1.76338
-1.42857 -1.87243 1.76338
-1.36508 -1.87243 1.76338
-1.30159 -1.87243 1.77494
-1.23810 -1.87243 1.75465
-1.17460 -1.87243 1.75465
-1.11111 -1.87243 1.70600
-1.04762 -1.87243 1.70600
-0.98413 -1.87243 1.70600
-0.92063 -1.87243 1.71591
-0.85714 -1.87243 1.66644
-0.79365 -1.87243 1.66644
-0.73016 -1.87243 1.65852
-0.66667 -1.87243 1.61913
-0.60317 -1.87243 1.59563
-0.53968 -1.87243 1.57511
-0.47619 -1.87243 1.54845
-0.41270 -1.87243 1.54226
-0.34921 -1.87243 1.52298
-0.28571 -1.87243 1.51543
-0.22222 -1.87243 1.52375
-0.15873 -1.87243 1.53521
-0.09524 -1.87243 1.55462
-0.03175 -1.87243 1.57487
0.03175 -1.87243 1.60240
0.09524 -1.87243 1.63686
0.15873 -1.87243 1.66736
0.22222 -1.87243 1.69803
0.28571 -1.87243 1.71554
0.34921 -1.87243 1.72555
0.41270 -1.87243 1.73686
0.47619 -1.87243 1.73097
0.53968 -1.87243 1.71695
0.60317 -1.87243 1.70097
0.66667 -1.87243 1.68230
0.73016 -1.87243 1.67616
0.79365 -1.87243 1.62446
0.85714 -1.87243 1.62446
0.92063 -1.87243 1.53788
0.98413 -1.87243 1.47491
1.04762 -1.87243 1.47491
1.11111 -1.87243 1.47491
1.17460 -1.87243 1.42045
1.23810 -1.87243 1.42045
1.30159 -1.87243 1.35512
1.36508 -1.87243 1.25811
1.42857 -1.87243 1.25811
1.49206 -1.87243 1.25811
1.55556 -1.87243 1.25811
1.61905 -1.87243 1.23468
1.68254 -1.87243 1.23468
1.74603 -1.87243 1.22430
1.80952 -1.87243 1.22430
1.87302 -1.87243 1.23672
1.93651 -1.87243 1.23672
2.00000 -1.87243 1.28210

-2.00000 -1.93591 1.74998
-1.93651 -1.93591 1.74998
-1.87302 -1.93591 1.76454
-1.80952 -1.93591 1.76454
-1.74603 -1.93591 1.76167
-1.68254 -1.93591 1.76167
-1.61905 -1.93591 1.76338
-1.55556 -1.93591 1.76338
-1.49206 -1.93591 1.76338
-1.42857 -1.93591 1.76338
-1.36508 -1.93591 1.76338
-1.30159 -1.93591 1.75465
-1.23810 -1.93591 1.75465
-1.17460 -1.93591 1.70600
-1.11111 -1.93591 1.70600
-1.04762 -1.93591 1.70600
-0.98413 -1.93591 1.70600
-0.92063 -1.93591 1.66644
-0.85714 -1.93591 1.66644
-0.79365 -1.93591 1.66644
-0.73016 -1.93591 1.61913
-0.66667 -1.93591 1.61913
-0.60317 -1.93591 1.59563
-0.53968 -1.93591 1.57511
-0.47619 -1.93591 1.54335
-0.41270 -1.93591 1.53845
-0.34921 -1.93591 1.52828
-0.28571 -1.93591 1.51208
-0.22222 -1.93591 1.51371
-0.15873 -1.93591 1.52102
-0.09524 -1.93591 1.53379
-0.03175 -1.93591 1.56018
0.03175 -1.93591 1.56692
0.09524 -1.93591 1.59594
0.15873 -1.93591 1.62863
0.22222 -1.93591 1.64446
0.28571 -1.93591 1.65707
0.34921 -1.93591 1.67750
0.41270 -1.93591 1.68702
0.47619 -1.93591 1.68848
0.53968 -1.93591 1.71695
0.60317 -1.93591 1.70097
0.66667 -1.93591 1.68230
0.73016 -1.93591 1.68230
0.79365 -1.93591 1.62446
0.85714 -1.93591 1.62446
0.92063 -1.93591 1.62446
0.98413 -1.93591 1.47491
1.04762 -1.93591 1.47491
1.11111 -1.93591 1.47491
1.17460 -1.93591 1.47491
1.23810 -1.93591 1.42045
1.30159 -1.93591 1.42045
1.36508 -1.93591 1.25811
1.42857 -1.93591 1.25811
1.49206 -1.93591 1.25811
1.55556 -1.93591 1.25811
1.61905 -1.93591 1.25811
1.68254 -1.93591 1.23468
1.74603 -1.93591 1.23468
1.80952 -1.93591 1.22430
1.87302 -1.93591 1.22430
1.93651 -1.93591 1.23672
2.00000 -1.93591 1.23672

-2.00000 -1.99938 1.74998
-1.93651 -1.99938 1.76454
-1.87302 -1.99938 1.76454
-1.80952 -1.99938 1.76167
-1.74603 -1.99938 1.76167
-1.68254 -1.99938 1.76338
-1.61905 -1.99938 1.76338
-1.55556 -1.99938 1.76338
-1.49206 -1.99938 1.76338
-1.42857 -1.99938 1.76338
-1.36508 -1.99938 1.75465
-1.30159 -1.99938 1.75465
-1.23810 -1.99938 1.70600
-1.17460 -1.99938 1.70600
-1.11111 -1.99938 1.70600
-1.04762 -1.99938 1.70600
-0.98413 -1.99938 1.70600
-0.92063 -1.99938 1.66644
-0.85714 -1.99938 1.66644
-0.79365 -1.99938 1.61913
-0.73016 -1.99938 1.61913
-0.66667 -1.99938 1.61913
-0.60317 -1.99938 1.59563
-0.53968 -1.99938 1.54335
-0.47619 -1.99938 1.54335
-0.41270 -1.99938 1.53845
-0.34921 -1.99938 1.52828
-0.28571 -1.99938 1.51208
-0.22222 -1.99938 1.51371
-0.15873 -1.99938 1.50343
-0.09524 -1.99938 1.53379
-0.03175 -1.99938 1.53938
0.03175 -1.99938 1.54331
0.09524 -1.99938 1.59594
0.15873 -1.99938 1.58004
0.22222 -1.99938 1.64446
0.28571 -1.99938 1.65707
0.34921 -1.99938 1.67750
0.41270 -1.99938 1.68702
0.47619 -1.99938 1.68848
0.53968 -1.99938 1.68848
0.60317 -1.99938 1.70097
0.66667 -1.99938 1.68230
0.73016 -1.99938 1.68230
0.79365 -1.99938 1.68230
0.85714 -1.99938 1.62446
0.92063 -1.99938 1.62446
0.98413 -1.99938 1.47491
1.04762 -1.99938 1.47491
1.11111 -1.99938 1.47491
1.17460 -1.99938 1.47491
1.23810 -1.99938 1.47491
1.30159 -1.99938 1.42045
1.36508 -1.99938 1.42045
1.42857 -1.99938 1.25811
1.49206 -1.99938 1.25811
1.55556 -1.99938 1.25811
1.61905 -1.99938 1.25811
1.68254 -1.99938 1.25811
1.74603 -1.99938 1.23468
1.80952 -1.99938 1.23468
1.87302 -1.99938 1.22430
1.93651 -1.99938 1.22430
2.00000 -1.99938 1.23672


==> figures/tikz/data/rec_classical.dat <==
x y sigma
-2.00000 1.99938 1.95699
-1.93651 1.99938 1.98603
-1.87302 1.99938 1.98603
-1.80952 1.99938 1.97252
-1.74603 1.99938 1.97252
-1.68254 1.99938 1.95779
-1.61905 1.99938 1.95779
-1.55556 1.99938 1.84841
-1.49206 1.99938 1.84841
-1.42857 1.99938 1.84841
-1.36508 1.99938 1.84841
-1.30159 1.99938 1.84841
-1.23810 1.99938 1.68435
-1.17460 1.99938 1.68435
-1.11111 1.99938 1.68435
-1.04762 1.99938 1.68435
-0.98413 1.99938 1.68435
-0.92063 1.99938 1.57080
-0.85714 1.99938 1.57080
-0.79365 1.99938 1.51909
-0.73016 1.99938 1.51909
-0.66667 1.99938 1.51909
-0.60317 1.99938 1.50227
-0.53968 1.99938 1.50203
-0.47619 1.99938 1.50203
-0.41270 1.99938 1.52082
-0.34921 1.99938 1.52514
-0.28571 1.99938 1.53905
-0.22222 1.99938 1.57535
-0.15873 1.99938 1.59271
-0.09524 1.99938 1.60876
-0.03175 1.99938 1.62600
0.03175 1.99938 1.64933
0.09524 1.99938 1.66593
0.15873 1.99938 1.68332
0.22222 1.99938 1.70473
0.28571 1.99938 1.68326
0.34921 1.99938 1.69319
0.41270 1.99938 1.67857
0.47619 1.99938 1.61374
0.53968 1.99938 1.60494
0.60317 1.99938 1.60494
0.66667 1.99938 1.56129
0.73016 1.99938 1.56129
0.79365 1.99938 1.56129
0.85714 1.99938 1.52263
0.92063 1.99938 1.52263
0.98413 1.99938 1.47053
1.04762 1.99938 1.47053
1.11111 1.99938 1.47053
1.17460 1.99938 1.44146
1.23810 1.99938 1.44146
1.30159 1.99938 1.44146
1.36508 1.99938 1.44146
1.42857 1.99938 1.43714
1.49206 1.99938 1.43714
1.55556 1.99938 1.43714
1.61905 1.99938 1.43714
1.68254 1.99938 1.43714
1.74603 1.99938 1.43204
1.80952 1.99938 1.43204
1.87302 1.99938 1.45793
1.93651 1.99938 1.45793
2.00000 1.99938 1.44395

-2.00000 1.93591 1.95699
-1.93651 1.93591 1.95699
-1.87302 1.93591 1.98603
-1.80952 1.93591 1.98603
-1.74603 1.93591 1.97252
-1.68254 1.93591 1.97252
-1.61905 1.93591 1.95779
-1.55556 1.93591 1.95779
-1.49206 1.93591 1.84841
-1.42857 1.93591 1.84841
-1.36508 1.93591 1.84841
-1.30159 1.93591 1.84841
-1.23810 1.93591 1.79672
-1.17460 1.93591 1.68435
-1.11111 1.93591 1.68435
-1.04762 1.93591 1.68435
-0.98413 1.93591 1.68435
-0.92063 1.93591 1.57080
-0.85714 1.93591 1.57080
-0.79365 1.93591 1.57080
-0.73016 1.93591 1.51909
-0.66667 1.93591 1.51909
-0.60317 1.93591 1.50227
-0.53968 1.93591 1.48423
-0.47619 1.93591 1.50203
-0.41270 1.93591 1.52082
-0.34921 1.93591 1.52514
-0.28571 1.93591 1.53905
-0.22222 1.93591 1.57535
-0.15873 1.93591 1.64600
-0.09524 1.93591 1.64154
-0.03175 1.93591 1.64384
0.03175 1.93591 1.66905
0.09524 1.93591 1.70784
0.15873 1.93591 1.77866
0.22222 1.93591 1.70473
0.28571 1.93591 1.68326
0.34921 1.93591 1.69319
0.41270 1.93591 1.67857
0.47619 1.93591 1.61374
0.53968 1.93591 1.60494
0.60317 1.93591 1.60708
0.66667 1.93591 1.56129
0.73016 1.93591 1.56129
0.79365 1.93591 1.52263
0.85714 1.93591 1.52263
0.92063 1.93591 1.52263
0.98413 1.93591 1.47053
1.04762 1.93591 1.47053
1.11111 1.93591 1.44146
1.17460 1.93591 1.44146
1.23810 1.93591 1.44146
1.30159 1.93591 1.44146
1.36508 1.93591 1.43714
1.42857 1.93591 1.43714
1.49206 1.93591 1.43714
1.55556 1.93591 1.43714
1.61905 1.93591 1.43714
1.68254 1.93591 1.43204
1.74603 1.93591 1.43204
1.80952 1.93591 1.45793
1.87302 1.93591 1.45793
1.93651 1.93591 1.44395
2.00000 1.93591 1.44395

-2.00000 1.87243 1.89753
-1.93651 1.87243 1.95699
-1.87302 1.87243 1.95699
-1.80952 1.87243 1.98603
-1.74603 1.87243 1.98603
-1.68254 1.87243 1.97252
-1.61905 1.87243 1.97252
-1.55556 1.87243 1.95779
-1.49206 1.87243 1.95779
-1.42857 1.87243 1.84841
-1.36508 1.87243 1.84841
-1.30159 1.87243 1.84841
-1.23810 1.87243 1.84841
-1.17460 1.87243 1.79672
-1.11111 1.87243 1.68435
-1.04762 1.87243 1.68435
-0.98413 1.87243 1.68435
-0.92063 1.87243 1.65352
-0.85714 1.87243 1.57080
-0.79365 1.87243 1.57080
-0.73016 1.87243 1.53678
-0.66667 1.87243 1.51909
-0.60317 1.87243 1.50227
-0.53968 1.87243 1.48423
-0.47619 1.87243 1.48115
-0.41270 1.87243 1.48124
-0.34921 1.87243 1.49426
-0.28571 1.87243 1.52072
-0.22222 1.87243 1.56793
-0.15873 1.87243 1.58765
-0.09524 1.87243 1.60384
-0.03175 1.87243 1.61761
0.03175 1.87243 1.64554
0.09524 1.87243 1.68103
0.15873 1.87243 1.71723
0.22222 1.87243 1.73012
0.28571 1.87243 1.71208
0.34921 1.87243 1.70579
0.41270 1.87243 1.67625
0.47619 1.87243 1.64441
0.53968 1.87243 1.67947
0.60317 1.87243 1.60708
0.66667 1.87243 1.56129
0.73016 1.87243 1.55617
0.79365 1.87243 1.52263
0.85714 1.87243 1.52263
0.92063 1.87243 1.47053
0.98413 1.87243 1.47053
1.04762 1.87243 1.47053
1.11111 1.87243 1.44146
1.17460 1.87243 1.44146
1.23810 1.87243 1.44146
1.30159 1.87243 1.42919
1.36508 1.87243 1.43714
1.42857 1.87243 1.43714
1.49206 1.87243 1.43714
1.55556 1.87243 1.43714
1.61905 1.87243 1.43204
1.68254 1.87243 1.43204
1.74603 1.87243 1.45793
1.80952 1.87243 1.45793
1.87302 1.87243 1.44395
1.93651 1.87243 1.44395
2.00000 1.87243 1.44388

-2.00000 1.80896 1.89753
-1.93651 1.80896 1.89753
-1.87302 1.80896 1.95699
-1.80952 1.80896 1.95699
-1.74603 1.80896 1.98603
-1.68254 1.80896 1.98603
-1.61905 1.80896 1.97252
-1.55556 1.80896 1.97252
-1.49206 1.80896 1.95779
-1.42857 1.80896 1.95779
-1.36508 1.80896 1.84841
-1.30159 1.80896 1.84841
-1.23810 1.80896 1.84841
-1.17460 1.80896 1.79672
-1.11111 1.80896 1.79672
-1.04762 1.80896 1.68435
-0.98413 1.80896 1.68435
-0.92063 1.80896 1.65352
-0.85714 1.80896 1.63626
-0.79365 1.80896 1.57080
-0.73016 1.80896 1.53678
-0.66667 1.80896 1.51232
-0.60317 1.80896 1.48610
-0.53968 1.80896 1.45236
-0.47619 1.80896 1.43242
-0.41270 1.80896 1.43160
-0.34921 1.80896 1.44054
-0.28571 1.80896 1.46513
-0.22222 1.80896 1.49340
-0.15873 1.80896 1.51809
-0.09524 1.80896 1.54386
-0.03175 1.80896 1.56842
0.03175 1.80896 1.59722
0.09524 1.80896 1.62904
0.15873 1.80896 1.65692
0.22222 1.80896 1.67899
0.28571 1.80896 1.68229
0.34921 1.80896 1.67768
0.41270 1.80896 1.66493
0.47619 1.80896 1.65591
0.53968 1.80896 1.65984
0.60317 1.80896 1.61415
0.66667 1.80896 1.57802
0.73016 1.80896 1.55617
0.79365 1.80896 1.52263
0.85714 1.80896 1.49040
0.92063 1.80896 1.47053
0.98413 1.80896 1.47053
1.04762 1.80896 1.44146
1.11111 1.80896 1.44146
1.17460 1.80896 1.44146
1.23810 1.80896 1.42919
1.30159 1.80896 1.43714
1.36508 1.80896 1.43714
1.42857 1.80896 1.43714
1.49206 1.80896 1.43714
1.55556 1.80896 1.43204
1.61905 1.80896 1.43204
1.68254 1.80896 1.45793
1.74603 1.80896 1.45793
1.80952 1.80896 1.44395
1.87302 1.80896 1.44395
1.93651 1.80896 1.44388
2.00000 1.80896 1.44388

-2.00000 1.74549 1.85371
-1.93651 1.74549 1.89753
-1.87302 1.74549 1.89753
-1.80952 1.74549 1.95699
-1.74603 1.74549 1.95699
-1.68254 1.74549 1.98603
-1.61905 1.74549 1.98603
-1.55556 1.74549 1.97252
-1.49206 1.74549 1.97252
-1.42857 1.74549 1.95779
-1.36508 1.74549 1.95779
-1.30159 1.74549 1.84841
-1.23810 1.74549 1.84841
-1.17460 1.74549 1.84841
-1.11111 1.74549 1.79672
-1.04762 1.74549 1.79672
-0.98413 1.74549 1.68435
-0.92063 1.74549 1.65352
-0.85714 1.74549 1.63626
-0.79365 1.74549 1.57325
-0.73016 1.74549 1.51449
-0.66667 1.74549 1.47118
-0.60317 1.74549 1.43668
-0.53968 1.74549 1.40773
-0.47619 1.74549 1.38507
-0.41270 1.74549 1.37959
-0.34921 1.74549 1.38764
-0.28571 1.74549 1.40585
-0.22222 1.74549 1.42605
-0.15873 1.74549 1.45328
-0.09524 1.74549 1.48197
-0.03175 1.74549 1.50916
0.03175 1.74549 1.53972
0.09524 1.74549 1.57134
0.15873 1.74549 1.60244
0.22222 1.74549 1.62392
0.28571 1.74549 1.63737
0.34921 1.74549 1.64246
0.41270 1.74549 1.64277
0.47619 1.74549 1.64121
0.53968 1.74549 1.62974
0.60317 1.74549 1.60844
0.66667 1.74549 1.57614
0.73016 1.74549 1.55610
0.79365 1.74549 1.52812
0.85714 1.74549 1.49040
0.92063 1.74549 1.47053
0.98413 1.74549 1.45253
1.04762 1.74549 1.44146
1.11111 1.74549 1.44146
1.17460 1.74549 1.42919
1.23810 1.74549 1.42919
1.30159 1.74549 1.43714
1.36508 1.74549 1.43714
1.42857 1.74549 1.43714
1.49206 1.74549 1.43204
1.55556 1.74549 1.43204
1.61905 1.74549 1.45793
1.68254 1.74549 1.45793
1.74603 1.74549 1.44395
1.80952 1.74549 1.44395
1.87302 1.74549 1.44388
1.93651 1.74549 1.44388
2.00000 1.74549 1.47335

-2.00000 1.68202 1.85371
-1.93651 1.68202 1.85371
-1.87302 1.68202 1.89753
-1.80952 1.68202 1.89753
-1.74603 1.68202 1.95699
-1.68254 1.68202 1.95699
-1.61905 1.68202 1.98603
-1.55556 1.68202 1.98603
-1.49206 1.68202 1.97252
-1.42857 1.68202 1.97252
-1.36508 1.68202 1.95779
-1.30159 1.68202 1.95779
-1.23810 1.68202 1.84841
-1.17460 1.68202 1.84841
-1.11111 1.68202 1.84857
-1.04762 1.68202 1.79672
-0.98413 1.68202 1.74209
-0.92063 1.68202 1.67367
-0.85714 1.68202 1.61712
-0.79365 1.68202 1.55441
-0.73016 1.68202 1.49329
-0.66667 1.68202 1.43719
-0.60317 1.68202 1.39616
-0.53968 1.68202 1.36752
-0.47619 1.68202 1.34479
-0.41270 1.68202 1.33702
-0.34921 1.68202 1.34075
-0.28571 1.68202 1.35265
-0.22222 1.68202 1.37153
-0.15873 1.68202 1.39542
-0.09524 1.68202 1.42352
-0.03175 1.68202 1.45231
0.03175 1.68202 1.48348
0.09524 1.68202 1.51479
0.15873 1.68202 1.54550
0.22222 1.68202 1.57080
0.28571 1.68202 1.58997
0.34921 1.68202 1.60216
0.41270 1.68202 1.60775
0.47619 1.68202 1.60784
0.53968 1.68202 1.60201
0.60317 1.68202 1.59051
0.66667 1.68202 1.56755
0.73016 1.68202 1.54575
0.79365 1.68202 1.51947
0.85714 1.68202 1.49067
0.92063 1.68202 1.46762
0.98413 1.68202 1.45253
1.04762 1.68202 1.44146
1.11111 1.68202 1.42919
1.17460 1.68202 1.42919
1.23810 1.68202 1.43714
1.30159 1.68202 1.43714
1.36508 1.68202 1.43714
1.42857 1.68202 1.43204
1.49206 1.68202 1.43204
1.55556 1.68202 1.45793
1.61905 1.68202 1.45793
1.68254 1.68202 1.44395
1.74603 1.68202 1.44395
1.80952 1.68202 1.44388
1.87302 1.68202 1.44388
1.93651 1.68202 1.47335
2.00000 1.68202 1.47335

-2.00000 1.61854 1.72901
-1.93651 1.61854 1.85371
-1.87302 1.61854 1.85371
-1.80952 1.61854 1.89753
-1.74603 1.61854 1.89753
-1.68254 1.61854 1.95699
-1.61905 1.61854 1.95699
-1.55556 1.61854 1.98603
-1.49206 1.61854 1.98603
-1.42857 1.61854 1.97252
-1.36508 1.61854 1.97252
-1.30159 1.61854 1.95779
-1.23810 1.61854 1.95779
-1.17460 1.61854 1.84841
-1.11111 1.61854 1.84857
-1.04762 1.61854 1.82111
-0.98413 1.61854 1.75101
-0.92063 1.61854 1.67833
-0.85714 1.61854 1.59856
-0.79365 1.61854 1.52997
-0.73016 1.61854 1.46951
-0.66667 1.61854 1.41279
-0.60317 1.61854 1.36833
-0.53968 1.61854 1.33558
-0.47619 1.61854 1.31299
-0.41270 1.61854 1.30310
-0.34921 1.61854 1.30299
-0.28571 1.61854 1.31121
-0.22222 1.61854 1.32659
-0.15873 1.61854 1.34833
-0.09524 1.61854 1.37389
-0.03175 1.61854 1.40115
0.03175 1.61854 1.43069
0.09524 1.61854 1.46214
0.15873 1.61854 1.49266
0.22222 1.61854 1.51768
0.28571 1.61854 1.53871
0.34921 1.61854 1.55575
0.41270 1.61854 1.56539
0.47619 1.61854 1.56897
0.53968 1.61854 1.56697
0.60317 1.61854 1.55946
0.66667 1.61854 1.54545
0.73016 1.61854 1.52750
0.79365 1.61854 1.50489
0.85714 1.61854 1.47937
0.92063 1.61854 1.45634
0.98413 1.61854 1.43993
1.04762 1.61854 1.43318
1.11111 1.61854 1.42919
1.17460 1.61854 1.42331
1.23810 1.61854 1.43714
1.30159 1.61854 1.43714
1.36508 1.61854 1.43204
1.42857 1.61854 1.43204
1.49206 1.61854 1.45793
1.55556 1.61854 1.45793
1.61905 1.61854 1.44395
1.68254 1.61854 1.44395
1.74603 1.61854 1.44388
1.80952 1.61854 1.44388
1.87302 1.61854 1.47335
1.93651 1.61854 1.47335
2.00000 1.61854 1.47335

-2.00000 1.55507 1.72901
-1.93651 1.55507 1.72901
-1.87302 1.55507 1.85371
-1.80952 1.55507 1.85371
-1.74603 1.55507 1.89753
-1.68254 1.55507 1.89753
-1.61905 1.55507 1.95699
-1.55556 1.55507 1.95699
-1.49206 1.55507 1.98603
-1.42857 1.55507 1.98603
-1.36508 1.55507 1.97252
-1.30159 1.55507 1.97252
-1.23810 1.55507 1.95779
-1.17460 1.55507 1.92300
-1.11111 1.55507 1.87461
-1.04762 1.55507 1.81921
-0.98413 1.55507 1.74479
-0.92063 1.55507 1.66857
-0.85714 1.55507 1.59014
-0.79365 1.55507 1.51812
-0.73016 1.55507 1.45331
-0.66667 1.55507 1.39754
-0.60317 1.55507 1.35141
-0.53968 1.55507 1.31596
-0.47619 1.55507 1.29108
-0.41270 1.55507 1.27736
-0.34921 1.55507 1.27443
-0.28571 1.55507 1.27952
-0.22222 1.55507 1.29170
-0.15873 1.55507 1.31008
-0.09524 1.55507 1.33163
-0.03175 1.55507 1.35621
0.03175 1.55507 1.38413
0.09524 1.55507 1.41356
0.15873 1.55507 1.44139
0.22222 1.55507 1.46733
0.28571 1.55507 1.48862
0.34921 1.55507 1.50555
0.41270 1.55507 1.51805
0.47619 1.55507 1.52598
0.53968 1.55507 1.52752
0.60317 1.55507 1.52300
0.66667 1.55507 1.51369
0.73016 1.55507 1.49971
0.79365 1.55507 1.48011
0.85714 1.55507 1.45853
0.92063 1.55507 1.43952
0.98413 1.55507 1.42385
1.04762 1.55507 1.41487
1.11111 1.55507 1.41673
1.17460 1.55507 1.42331
1.23810 1.55507 1.43714
1.30159 1.55507 1.43204
1.36508 1.55507 1.43204
1.42857 1.55507 1.45793
1.49206 1.55507 1.45793
1.55556 1.55507 1.44395
1.61905 1.55507 1.44395
1.68254 1.55507 1.44388
1.74603 1.55507 1.44388
1.80952 1.55507 1.47335
1.87302 1.55507 1.47335
1.93651 1.55507 1.47335
2.00000 1.55507 1.47335

-2.00000 1.49160 1.72901
-1.93651 1.49160 1.72901
-1.87302 1.49160 1.72901
-1.80952 1.49160 1.85371
-1.74603 1.49160 1.85371
-1.68254 1.49160 1.89753
-1.61905 1.49160 1.89753
-1.55556 1.49160 1.95699
-1.49206 1.49160 1.95699
-1.42857 1.49160 1.98603
-1.36508 1.49160 1.98603
-1.30159 1.49160 1.97252
-1.23810 1.49160 1.98075
-1.17460 1.49160 1.98164
-1.11111 1.49160 1.90093
-1.04762 1.49160 1.81964
-0.98413 1.49160 1.74055
-0.92063 1.49160 1.66253
-0.85714 1.49160 1.58605
-0.79365 1.49160 1.51436
-0.73016 1.49160 1.44873
-0.66667 1.49160 1.39304
-0.60317 1.49160 1.34593
-0.53968 1.49160 1.30792
-0.47619 1.49160 1.28038
-0.41270 1.49160 1.26308
-0.34921 1.49160 1.25569
-0.28571 1.49160 1.25694
-0.22222 1.49160 1.26539
-0.15873 1.49160 1.27907
-0.09524 1.49160 1.29710
-0.03175 1.49160 1.31868
0.03175 1.49160 1.34371
0.09524 1.49160 1.37019
0.15873 1.49160 1.39587
0.22222 1.49160 1.42029
0.28571 1.49160 1.44096
0.34921 1.49160 1.45774
0.41270 1.49160 1.47119
0.47619 1.49160 1.47978
0.53968 1.49160 1.48340
0.60317 1.49160 1.48185
0.66667 1.49160 1.47543
0.73016 1.49160 1.46456
0.79365 1.49160 1.44930
0.85714 1.49160 1.43208
0.92063 1.49160 1.41581
0.98413 1.49160 1.40082
1.04762 1.49160 1.39593
1.11111 1.49160 1.39716
1.17460 1.49160 1.40532
1.23810 1.49160 1.42396
1.30159 1.49160 1.43204
1.36508 1.49160 1.45793
1.42857 1.49160 1.45793
1.49206 1.49160 1.44395
1.55556 1.49160 1.44395
1.61905 1.49160 1.44388
1.68254 1.49160 1.44388
1.74603 1.49160 1.47335
1.80952 1.49160 1.47335
1.87302 1.49160 1.47335
1.93651 1.49160 1.47335
2.00000 1.49160 1.47335

-2.00000 1.42813 1.72901
-1.93651 1.42813 1.72901
-1.87302 1.42813 1.72901
-1.80952 1.42813 1.72901
-1.74603 1.42813 1.85371
-1.68254 1.42813 1.85371
-1.61905 1.42813 1.89753
-1.55556 1.42813 1.89753
-1.49206 1.42813 1.95699
-1.42857 1.42813 1.95699
-1.36508 1.42813 1.98603
-1.30159 1.42813 2.00094
-1.23810 1.42813 1.98181
-1.17460 1.42813 1.94752
-1.11111 1.42813 1.88709
-1.04762 1.42813 1.81248
-0.98413 1.42813 1.73698
-0.92063 1.42813 1.66178
-0.85714 1.42813 1.58784
-0.79365 1.42813 1.51770
-0.73016 1.42813 1.45256
-0.66667 1.42813 1.39616
-0.60317 1.42813 1.34777
-0.53968 1.42813 1.30824
-0.47619 1.42813 1.27791
-0.41270 1.42813 1.25713
-0.34921 1.42813 1.24584
-0.28571 1.42813 1.24347
-0.22222 1.42813 1.24713
-0.15873 1.42813 1.25585
-0.09524 1.42813 1.26978
-0.03175 1.42813 1.28828
0.03175 1.42813 1.30938
0.09524 1.42813 1.33215
0.15873 1.42813 1.35474
0.22222 1.42813 1.37696
0.28571 1.42813 1.39624
0.34921 1.42813 1.41233
0.41270 1.42813 1.42559
0.47619 1.42813 1.43450
0.53968 1.42813 1.43928
0.60317 1.42813 1.43967
0.66667 1.42813 1.43520
0.73016 1.42813 1.42654
0.79365 1.42813 1.41429
0.85714 1.42813 1.40106
0.92063 1.42813 1.38829
0.98413 1.42813 1.37761
1.04762 1.42813 1.37349
1.11111 1.42813 1.37519
1.17460 1.42813 1.38444
1.23810 1.42813 1.39768
1.30159 1.42813 1.42746
1.36508 1.42813 1.45793
1.42857 1.42813 1.44395
1.49206 1.42813 1.44395
1.55556 1.42813 1.44388
1.61905 1.42813 1.44388
1.68254 1.42813 1.47335
1.74603 1.42813 1.47335
1.80952 1.42813 1.47335
1.87302 1.42813 1.47335
1.93651 1.42813 1.47335
2.00000 1.42813 1.47335

-2.00000 1.36466 1.72901
-1.93651 1.36466 1.72901
-1.87302 1.36466 1.72901
-1.80952 1.36466 1.72901
-1.74603 1.36466 1.72901
-1.68254 1.36466 1.85371
-1.61905 1.36466 1.85371
-1.55556 1.36466 1.89753
-1.49206 1.36466 1.89753
-1.42857 1.36466 1.95699
-1.36508 1.36466 2.00130
-1.30159 1.36466 1.99886
-1.23810 1.36466 1.97391
-1.17460 1.36466 1.92740
-1.11111 1.36466 1.87093
-1.04762 1.36466 1.80433
-0.98413 1.36466 1.73427
-0.92063 1.36466 1.66301
-0.85714 1.36466 1.59165
-0.79365 1.36466 1.52405
-0.73016 1.36466 1.46182
-0.66667 1.36466 1.40582
-0.60317 1.36466 1.35647
-0.53968 1.36466 1.31545
-0.47619 1.36466 1.28304
-0.41270 1.36466 1.25909
-0.34921 1.36466 1.24397
-0.28571 1.36466 1.23690
-0.22222 1.36466 1.23575
-0.15873 1.36466 1.24012
-0.09524 1.36466 1.24973
-0.03175 1.36466 1.26423
0.03175 1.36466 1.28138
0.09524 1.36466 1.30030
0.15873 1.36466 1.31942
0.22222 1.36466 1.33811
0.28571 1.36466 1.35565
0.34921 1.36466 1.37053
0.41270 1.36466 1.38235
0.47619 1.36466 1.39085
0.53968 1.36466 1.39633
0.60317 1.36466 1.39743
0.66667 1.36466 1.39431
0.73016 1.36466 1.38779
0.79365 1.36466 1.37824
0.85714 1.36466 1.36786
0.92063 1.36466 1.35782
0.98413 1.36466 1.35067
1.04762 1.36466 1.34783
1.11111 1.36466 1.34907
1.17460 1.36466 1.35710
1.23810 1.36466 1.37596
1.30159 1.36466 1.39912
1.36508 1.36466 1.43060
1.42857 1.36466 1.44395
1.49206 1.36466 1.44388
1.55556 1.36466 1.44388
1.61905 1.36466 1.47335
1.68254 1.36466 1.47335
1.74603 1.36466 1.47335
1.80952 1.36466 1.47335
1.87302 1.36466 1.47335
1.93651 1.36466 1.47335
2.00000 1.36466 1.47776

-2.00000 1.30118 1.72901
-1.93651 1.30118 1.72901
-1.87302 1.30118 1.72901
-1.80952 1.30118 1.72901
-1.74603 1.30118 1.72901
-1.68254 1.30118 1.72901
-1.61905 1.30118 1.85371
-1.55556 1.30118 1.85371
-1.49206 1.30118 1.89753
-1.42857 1.30118 1.95845
-1.36508 1.30118 1.98791
-1.30159 1.30118 1.98443
-1.23810 1.30118 1.95842
-1.17460 1.30118 1.91573
-1.11111 1.30118 1.86145
-1.04762 1.30118 1.79859
-0.98413 1.30118 1.73315
-0.92063 1.30118 1.66618
-0.85714 1.30118 1.59801
-0.79365 1.30118 1.53398
-0.73016 1.30118 1.47416
-0.66667 1.30118 1.41884
-0.60317 1.30118 1.36928
-0.53968 1.30118 1.32691
-0.47619 1.30118 1.29272
-0.41270 1.30118 1.26643
-0.34921 1.30118 1.24804
-0.28571 1.30118 1.23688
-0.22222 1.30118 1.23119
-0.15873 1.30118 1.23109
-0.09524 1.30118 1.23653
-0.03175 1.30118 1.24681
0.03175 1.30118 1.25964
0.09524 1.30118 1.27459
0.15873 1.30118 1.29011
0.22222 1.30118 1.30527
0.28571 1.30118 1.31964
0.34921 1.30118 1.33277
0.41270 1.30118 1.34301
0.47619 1.30118 1.35061
0.53968 1.30118 1.35573
0.60317 1.30118 1.35683
0.66667 1.30118 1.35486
0.73016 1.30118 1.35047
0.79365 1.30118 1.34330
0.85714 1.30118 1.33522
0.92063 1.30118 1.32786
0.98413 1.30118 1.32277
1.04762 1.30118 1.32115
1.11111 1.30118 1.32356
1.17460 1.30118 1.33305
1.23810 1.30118 1.35069
1.30159 1.30118 1.36810
1.36508 1.30118 1.39513
1.42857 1.30118 1.42993
1.49206 1.30118 1.44388
1.55556 1.30118 1.47335
1.61905 1.30118 1.47335
1.68254 1.30118 1.47335
1.74603 1.30118 1.47335
1.80952 1.30118 1.47335
1.87302 1.30118 1.47776
1.93651 1.30118 1.47776
2.00000 1.30118 1.47776

-2.00000 1.23771 1.59675
-1.93651 1.23771 1.59675
-1.87302 1.23771 1.72901
-1.80952 1.23771 1.72901
-1.74603 1.23771 1.72901
-1.68254 1.23771 1.72901
-1.61905 1.23771 1.72901
-1.55556 1.23771 1.85371
-1.49206 1.23771 1.91666
-1.42857 1.23771 1.95150
-1.36508 1.23771 1.97173
-1.30159 1.23771 1.96657
-1.23810 1.23771 1.94324
-1.17460 1.23771 1.90316
-1.11111 1.23771 1.85356
-1.04762 1.23771 1.79539
-0.98413 1.23771 1.73454
-0.92063 1.23771 1.67195
-0.85714 1.23771 1.60815
-0.79365 1.23771 1.54621
-0.73016 1.23771 1.48785
-0.66667 1.23771 1.43362
-0.60317 1.23771 1.38464
-0.53968 1.23771 1.34225
-0.47619 1.23771 1.30667
-0.41270 1.23771 1.27820
-0.34921 1.23771 1.25685
-0.28571 1.23771 1.24211
-0.22222 1.23771 1.23278
-0.15873 1.23771 1.22884
-0.09524 1.23771 1.23008
-0.03175 1.23771 1.23571
0.03175 1.23771 1.24400
0.09524 1.23771 1.25475
0.15873 1.23771 1.26642
0.22222 1.23771 1.27794
0.28571 1.23771 1.28933
0.34921 1.23771 1.30003
0.41270 1.23771 1.30850
0.47619 1.23771 1.31469
0.53968 1.23771 1.31869
0.60317 1.23771 1.31996
0.66667 1.23771 1.31860
0.73016 1.23771 1.31511
0.79365 1.23771 1.31005
0.85714 1.23771 1.30432
0.92063 1.23771 1.29930
0.98413 1.23771 1.29603
1.04762 1.23771 1.29487
1.11111 1.23771 1.29876
1.17460 1.23771 1.30848
1.23810 1.23771 1.32426
1.30159 1.23771 1.34235
1.36508 1.23771 1.36872
1.42857 1.23771 1.40880
1.49206 1.23771 1.44364
1.55556 1.23771 1.47335
1.61905 1.23771 1.47335
1.68254 1.23771 1.47335
1.74603 1.23771 1.46452
1.80952 1.23771 1.47776
1.87302 1.23771 1.47776
1.93651 1.23771 1.47776
2.00000 1.23771 1.47776

-2.00000 1.17424 1.59675
-1.93651 1.17424 1.59675
-1.87302 1.17424 1.59675
-1.80952 1.17424 1.59675
-1.74603 1.17424 1.72901
-1.68254 1.17424 1.72901
-1.61905 1.17424 1.72901
-1.55556 1.17424 1.83054
-1.49206 1.17424 1.91737
-1.42857 1.17424 1.93935
-1.36508 1.17424 1.94746
-1.30159 1.17424 1.94405
-1.23810 1.17424 1.92426
-1.17460 1.17424 1.89083
-1.11111 1.17424 1.84659
-1.04762 1.17424 1.79388
-0.98413 1.17424 1.73706
-0.92063 1.17424 1.67857
-0.85714 1.17424 1.61884
-0.79365 1.17424 1.56009
-0.73016 1.17424 1.50305
-0.66667 1.17424 1.45048
-0.60317 1.17424 1.40270
-0.53968 1.17424 1.36034
-0.47619 1.17424 1.32375
-0.41270 1.17424 1.29311
-0.34921 1.17424 1.26913
-0.28571 1.17424 1.25157
-0.22222 1.17424 1.23936
-0.15873 1.17424 1.23160
-0.09524 1.17424 1.22870
-0.03175 1.17424 1.23003
0.03175 1.17424 1.23410
0.09524 1.17424 1.24047
0.15873 1.17424 1.24790
0.22222 1.17424 1.25602
0.28571 1.17424 1.26446
0.34921 1.17424 1.27207
0.41270 1.17424 1.27848
0.47619 1.17424 1.28317
0.53968 1.17424 1.28596
0.60317 1.17424 1.28682
0.66667 1.17424 1.28569
0.73016 1.17424 1.28317
0.79365 1.17424 1.27979
0.85714 1.17424 1.27591
0.92063 1.17424 1.27269
0.98413 1.17424 1.27102
1.04762 1.17424 1.27131
1.11111 1.17424 1.27585
1.17460 1.17424 1.28515
1.23810 1.17424 1.29978
1.30159 1.17424 1.31715
1.36508 1.17424 1.34339
1.42857 1.17424 1.37843
1.49206 1.17424 1.41555
1.55556 1.17424 1.45366
1.61905 1.17424 1.46452
1.68254 1.17424 1.46452
1.74603 1.17424 1.47776
1.80952 1.17424 1.47776
1.87302 1.17424 1.47776
1.93651 1.17424 1.47776
2.00000 1.17424 1.47776

-2.00000 1.11077 1.43512
-1.93651 1.11077 1.59675
-1.87302 1.11077 1.59675
-1.80952 1.11077 1.59675
-1.74603 1.11077 1.59675
-1.68254 1.11077 1.59675
-1.61905 1.11077 1.70335
-1.55556 1.11077 1.79506
-1.49206 1.11077 1.87180
-1.42857 1.11077 1.90543
-1.36508 1.11077 1.92076
-1.30159 1.11077 1.92125
-1.23810 1.11077 1.90527
-1.17460 1.11077 1.87648
-1.11111 1.11077 1.83766
-1.04762 1.11077 1.79126
-0.98413 1.11077 1.74007
-0.92063 1.11077 1.68551
-0.85714 1.11077 1.62974
-0.79365 1.11077 1.57445
-0.73016 1.11077 1.52033
-0.66667 1.11077 1.46955
-0.60317 1.11077 1.42258
-0.53968 1.11077 1.38002
-0.47619 1.11077 1.34287
-0.41270 1.11077 1.31122
-0.34921 1.11077 1.28504
-0.28571 1.11077 1.26491
-0.22222 1.11077 1.24955
-0.15873 1.11077 1.23875
-0.09524 1.11077 1.23218
-0.03175 1.11077 1.22937
0.03175 1.11077 1.22939
0.09524 1.11077 1.23164
0.15873 1.11077 1.23535
0.22222 1.11077 1.23987
0.28571 1.11077 1.24499
0.34921 1.11077 1.24974
0.41270 1.11077 1.25377
0.47619 1.11077 1.25681
0.53968 1.11077 1.25834
0.60317 1.11077 1.25837
0.66667 1.11077 1.25725
0.73016 1.11077 1.25521
0.79365 1.11077 1.25269
0.85714 1.11077 1.25037
0.92063 1.11077 1.24880
0.98413 1.11077 1.24876
1.04762 1.11077 1.25095
1.11111 1.11077 1.25607
1.17460 1.11077 1.26511
1.23810 1.11077 1.27865
1.30159 1.11077 1.29657
1.36508 1.11077 1.32176
1.42857 1.11077 1.35387
1.49206 1.11077 1.38824
1.55556 1.11077 1.42675
1.61905 1.11077 1.46452
1.68254 1.11077 1.47776
1.74603 1.11077 1.47776
1.80952 1.11077 1.47776
1.87302 1.11077 1.47776
1.93651 1.11077 1.47776
2.00000 1.11077 1.46855

-2.00000 1.04729 1.43512
-1.93651 1.04729 1.43512
-1.87302 1.04729 1.43512
-1.80952 1.04729 1.59675
-1.74603 1.04729 1.59675
-1.68254 1.04729 1.59675
-1.61905 1.04729 1.67484
-1.55556 1.04729 1.76040
-1.49206 1.04729 1.82847
-1.42857 1.04729 1.86817
-1.36508 1.04729 1.88921
-1.30159 1.04729 1.89494
-1.23810 1.04729 1.88506
-1.17460 1.04729 1.86136
-1.11111 1.04729 1.82844
-1.04762 1.04729 1.78766
-0.98413 1.04729 1.74171
-0.92063 1.04729 1.69243
-0.85714 1.04729 1.64083
-0.79365 1.04729 1.58862
-0.73016 1.04729 1.53729
-0.66667 1.04729 1.48845
-0.60317 1.04729 1.44278
-0.53968 1.04729 1.40123
-0.47619 1.04729 1.36399
-0.41270 1.04729 1.33161
-0.34921 1.04729 1.30422
-0.28571 1.04729 1.28154
-0.22222 1.04729 1.26302
-0.15873 1.04729 1.24908
-0.09524 1.04729 1.23925
-0.03175 1.04729 1.23279
0.03175 1.04729 1.22916
0.09524 1.04729 1.22769
0.15873 1.04729 1.22783
0.22222 1.04729 1.22905
0.28571 1.04729 1.23087
0.34921 1.04729 1.23295
0.41270 1.04729 1.23458
0.47619 1.04729 1.23566
0.53968 1.04729 1.23595
0.60317 1.04729 1.23522
0.66667 1.04729 1.23378
0.73016 1.04729 1.23187
0.79365 1.04729 1.22997
0.85714 1.04729 1.22850
0.92063 1.04729 1.22787
0.98413 1.04729 1.22905
1.04762 1.04729 1.23244
1.11111 1.04729 1.23870
1.17460 1.04729 1.24844
1.23810 1.04729 1.26224
1.30159 1.04729 1.28137
1.36508 1.04729 1.30599
1.42857 1.04729 1.33516
1.49206 1.04729 1.36910
1.55556 1.04729 1.40872
1.61905 1.04729 1.44796
1.68254 1.04729 1.47776
1.74603 1.04729 1.47776
1.80952 1.04729 1.47776
1.87302 1.04729 1.46855
1.93651 1.04729 1.46855
2.00000 1.04729 1.46855

-2.00000 0.98382 1.43512
-1.93651 0.98382 1.43512
-1.87302 0.98382 1.43512
-1.80952 0.98382 1.43512
-1.74603 0.98382 1.43512
-1.68254 0.98382 1.55259
-1.61905 0.98382 1.62341
-1.55556 0.98382 1.70945
-1.49206 0.98382 1.78057
-1.42857 0.98382 1.82776
-1.36508 0.98382 1.85598
-1.30159 0.98382 1.86742
-1.23810 0.98382 1.86349
-1.17460 0.98382 1.84608
-1.11111 0.98382 1.81894
-1.04762 0.98382 1.78371
-0.98413 0.98382 1.74287
-0.92063 0.98382 1.69832
-0.85714 0.98382 1.65082
-0.79365 0.98382 1.60251
-0.73016 0.98382 1.55417
-0.66667 0.98382 1.50739
-0.60317 0.98382 1.46339
-0.53968 0.98382 1.42299
-0.47619 0.98382 1.38620
-0.41270 0.98382 1.35311
-0.34921 0.98382 1.32451
-0.28571 0.98382 1.29998
-0.22222 0.98382 1.27942
-0.15873 0.98382 1.26268
-0.09524 0.98382 1.24967
-0.03175 0.98382 1.23997
0.03175 0.98382 1.23312
0.09524 0.98382 1.22829
0.15873 0.98382 1.22518
0.22222 0.98382 1.22322
0.28571 0.98382 1.22204
0.34921 0.98382 1.22136
0.41270 0.98382 1.22074
0.47619 0.98382 1.21991
0.53968 0.98382 1.21873
0.60317 0.98382 1.21715
0.66667 0.98382 1.21520
0.73016 0.98382 1.21329
0.79365 0.98382 1.21179
0.85714 0.98382 1.21075
0.92063 0.98382 1.21098
0.98413 0.98382 1.21298
1.04762 0.98382 1.21723
1.11111 0.98382 1.22435
1.17460 0.98382 1.23466
1.23810 0.98382 1.24916
1.30159 0.98382 1.26831
1.36508 0.98382 1.29224
1.42857 0.98382 1.31992
1.49206 0.98382 1.35193
1.55556 0.98382 1.38914
1.61905 0.98382 1.42784
1.68254 0.98382 1.45499
1.74603 0.98382 1.46855
1.80952 0.98382 1.46855
1.87302 0.98382 1.46855
1.93651 0.98382 1.46855
2.00000 0.98382 1.46855

-2.00000 0.92035 1.28951
-1.93651 0.92035 1.28951
-1.87302 0.92035 1.43512
-1.80952 0.92035 1.43512
-1.74603 0.92035 1.43512
-1.68254 0.92035 1.50103
-1.61905 0.92035 1.57562
-1.55556 0.92035 1.66345
-1.49206 0.92035 1.73667
-1.42857 0.92035 1.78896
-1.36508 0.92035 1.82295
-1.30159 0.92035 1.83966
-1.23810 0.92035 1.84182
-1.17460 0.92035 1.83077
-1.11111 0.92035 1.80841
-1.04762 0.92035 1.77884
-0.98413 0.92035 1.74365
-0.92063 0.92035 1.70354
-0.85714 0.92035 1.65980
-0.79365 0.92035 1.61526
-0.73016 0.92035 1.57042
-0.66667 0.92035 1.52655
-0.60317 0.92035 1.48461
-0.53968 0.92035 1.44529
-0.47619 0.92035 1.40902
-0.41270 0.92035 1.37563
-0.34921 0.92035 1.34602
-0.28571 0.92035 1.32005
-0.22222 0.92035 1.29779
-0.15873 0.92035 1.27902
-0.09524 0.92035 1.26332
-0.03175 0.92035 1.25073
0.03175 0.92035 1.24089
0.09524 0.92035 1.23293
0.15873 0.92035 1.22674
0.22222 0.92035 1.22199
0.28571 0.92035 1.21805
0.34921 0.92035 1.21479
0.41270 0.92035 1.21195
0.47619 0.92035 1.20932
0.53968 0.92035 1.20675
0.60317 0.92035 1.20418
0.66667 0.92035 1.20164
0.73016 0.92035 1.19950
0.79365 0.92035 1.19807
0.85714 0.92035 1.19746
0.92063 0.92035 1.19824
0.98413 0.92035 1.20080
1.04762 0.92035 1.20583
1.11111 0.92035 1.21368
1.17460 0.92035 1.22475
1.23810 0.92035 1.23976
1.30159 0.92035 1.25854
1.36508 0.92035 1.28108
1.42857 0.92035 1.30767
1.49206 0.92035 1.33832
1.55556 0.92035 1.37220
1.61905 0.92035 1.41136
1.68254 0.92035 1.45581
1.74603 0.92035 1.46855
1.80952 0.92035 1.46855
1.87302 0.92035 1.46855
1.93651 0.92035 1.47422
2.00000 0.92035 1.47422

-2.00000 0.85688 1.28951
-1.93651 0.85688 1.28951
-1.87302 0.85688 1.28951
-1.80952 0.85688 1.28951
-1.74603 0.85688 1.38784
-1.68254 0.85688 1.45702
-1.61905 0.85688 1.53883
-1.55556 0.85688 1.62534
-1.49206 0.85688 1.69807
-1.42857 0.85688 1.75300
-1.36508 0.85688 1.79111
-1.30159 0.85688 1.81290
-1.23810 0.85688 1.82016
-1.17460 0.85688 1.81418
-1.11111 0.85688 1.79771
-1.04762 0.85688 1.77335
-0.98413 0.85688 1.74293
-0.92063 0.85688 1.70735
-0.85714 0.85688 1.66835
-0.79365 0.85688 1.62779
-0.73016 0.85688 1.58627
-0.66667 0.85688 1.54493
-0.60317 0.85688 1.50516
-0.53968 0.85688 1.46721
-0.47619 0.85688 1.43168
-0.41270 0.85688 1.39860
-0.34921 0.85688 1.36837
-0.28571 0.85688 1.34145
-0.22222 0.85688 1.31762
-0.15873 0.85688 1.29710
-0.09524 0.85688 1.27939
-0.03175 0.85688 1.26428
0.03175 0.85688 1.25184
0.09524 0.85688 1.24141
0.15873 0.85688 1.23238
0.22222 0.85688 1.22479
0.28571 0.85688 1.21843
0.34921 0.85688 1.21287
0.41270 0.85688 1.20799
0.47619 0.85688 1.20362
0.53968 0.85688 1.19963
0.60317 0.85688 1.19601
0.66667 0.85688 1.19287
0.73016 0.85688 1.19038
0.79365 0.85688 1.18883
0.85714 0.85688 1.18839
0.92063 0.85688 1.18945
0.98413 0.85688 1.19260
1.04762 0.85688 1.19824
1.11111 0.85688 1.20665
1.17460 0.85688 1.21831
1.23810 0.85688 1.23335
1.30159 0.85688 1.25176
1.36508 0.85688 1.27364
1.42857 0.85688 1.29882
1.49206 0.85688 1.32719
1.55556 0.85688 1.35785
1.61905 0.85688 1.39203
1.68254 0.85688 1.43141
1.74603 0.85688 1.45905
1.80952 0.85688 1.47422
1.87302 0.85688 1.47422
1.93651 0.85688 1.47422
2.00000 0.85688 1.47422

-2.00000 0.79340 1.19594
-1.93651 0.79340 1.28951
-1.87302 0.79340 1.28951
-1.80952 0.79340 1.28951
-1.74603 0.79340 1.33711
-1.68254 0.79340 1.41729
-1.61905 0.79340 1.50584
-1.55556 0.79340 1.59119
-1.49206 0.79340 1.66336
-1.42857 0.79340 1.72064
-1.36508 0.79340 1.76202
-1.30159 0.79340 1.78784
-1.23810 0.79340 1.79911
-1.17460 0.79340 1.79840
-1.11111 0.79340 1.78719
-1.04762 0.79340 1.76789
-0.98413 0.79340 1.74168
-0.92063 0.79340 1.71089
-0.85714 0.79340 1.67635
-0.79365 0.79340 1.63949
-0.73016 0.79340 1.60148
-0.66667 0.79340 1.56305
-0.60317 0.79340 1.52541
-0.53968 0.79340 1.48900
-0.47619 0.79340 1.45426
-0.41270 0.79340 1.42160
-0.34921 0.79340 1.39144
-0.28571 0.79340 1.36384
-0.22222 0.79340 1.33906
-0.15873 0.79340 1.31690
-0.09524 0.79340 1.29738
-0.03175 0.79340 1.28041
0.03175 0.79340 1.26566
0.09524 0.79340 1.25287
0.15873 0.79340 1.24151
0.22222 0.79340 1.23151
0.28571 0.79340 1.22287
0.34921 0.79340 1.21526
0.41270 0.79340 1.20849
0.47619 0.79340 1.20245
0.53968 0.79340 1.19711
0.60317 0.79340 1.19243
0.66667 0.79340 1.18855
0.73016 0.79340 1.18564
0.79365 0.79340 1.18379
0.85714 0.79340 1.18342
0.92063 0.79340 1.18473
0.98413 0.79340 1.18832
1.04762 0.79340 1.19444
1.11111 0.79340 1.20340
1.17460 0.79340 1.21545
1.23810 0.79340 1.23059
1.30159 0.79340 1.24867
1.36508 0.79340 1.27025
1.42857 0.79340 1.29438
1.49206 0.79340 1.32050
1.55556 0.79340 1.34814
1.61905 0.79340 1.37847
1.68254 0.79340 1.40933
1.74603 0.79340 1.44451
1.80952 0.79340 1.47422
1.87302 0.79340 1.47422
1.93651 0.79340 1.47422
2.00000 0.79340 1.47157

-2.00000 0.72993 1.19594
-1.93651 0.72993 1.19594
-1.87302 0.72993 1.19594
-1.80952 0.72993 1.25313
-1.74603 0.72993 1.30744
-1.68254 0.72993 1.38486
-1.61905 0.72993 1.47499
-1.55556 0.72993 1.56059
-1.49206 0.72993 1.63284
-1.42857 0.72993 1.69143
-1.36508 0.72993 1.73533
-1.30159 0.72993 1.76452
-1.23810 0.72993 1.77994
-1.17460 0.72993 1.78360
-1.11111 0.72993 1.77681
-1.04762 0.72993 1.76230
-0.98413 0.72993 1.74100
-0.92063 0.72993 1.71467
-0.85714 0.72993 1.68427
-0.79365 0.72993 1.65112
-0.73016 0.72993 1.61622
-0.66667 0.72993 1.58052
-0.60317 0.72993 1.54513
-0.53968 0.72993 1.51047
-0.47619 0.72993 1.47703
-0.41270 0.72993 1.44491
-0.34921 0.72993 1.41496
-0.28571 0.72993 1.38717
-0.22222 0.72993 1.36173
-0.15873 0.72993 1.33854
-0.09524 0.72993 1.31734
-0.03175 0.72993 1.29854
0.03175 0.72993 1.28182
0.09524 0.72993 1.26697
0.15873 0.72993 1.25369
0.22222 0.72993 1.24179
0.28571 0.72993 1.23110
0.34921 0.72993 1.22159
0.41270 0.72993 1.21308
0.47619 0.72993 1.20546
0.53968 0.72993 1.19880
0.60317 0.72993 1.19306
0.66667 0.72993 1.18846
0.73016 0.72993 1.18506
0.79365 0.72993 1.18291
0.85714 0.72993 1.18245
0.92063 0.72993 1.18396
0.98413 0.72993 1.18789
1.04762 0.72993 1.19440
1.11111 0.72993 1.20377
1.17460 0.72993 1.21614
1.23810 0.72993 1.23149
1.30159 0.72993 1.24953
1.36508 0.72993 1.27061
1.42857 0.72993 1.29418
1.49206 0.72993 1.31966
1.55556 0.72993 1.34732
1.61905 0.72993 1.37563
1.68254 0.72993 1.40336
1.74603 0.72993 1.43686
1.80952 0.72993 1.46498
1.87302 0.72993 1.47157
1.93651 0.72993 1.47157
2.00000 0.72993 1.47157

-2.00000 0.66646 1.19594
-1.93651 0.66646 1.19594
-1.87302 0.66646 1.19594
-1.80952 0.66646 1.23252
-1.74603 0.66646 1.28797
-1.68254 0.66646 1.36214
-1.61905 0.66646 1.45065
-1.55556 0.66646 1.53406
-1.49206 0.66646 1.60598
-1.42857 0.66646 1.66617
-1.36508 0.66646 1.71204
-1.30159 0.66646 1.74385
-1.23810 0.66646 1.76243
-1.17460 0.66646 1.77020
-1.11111 0.66646 1.76823
-1.04762 0.66646 1.75801
-0.98413 0.66646 1.74097
-0.92063 0.66646 1.71846
-0.85714 0.66646 1.69208
-0.79365 0.66646 1.66251
-0.73016 0.66646 1.63082
-0.66667 0.66646 1.59795
-0.60317 0.66646 1.56469
-0.53968 0.66646 1.53183
-0.47619 0.66646 1.49962
-0.41270 0.66646 1.46849
-0.34921 0.66646 1.43900
-0.28571 0.66646 1.41107
-0.22222 0.66646 1.38510
-0.15873 0.66646 1.36106
-0.09524 0.66646 1.33890
-0.03175 0.66646 1.31865
0.03175 0.66646 1.30021
0.09524 0.66646 1.28363
0.15873 0.66646 1.26861
0.22222 0.66646 1.25495
0.28571 0.66646 1.24254
0.34921 0.66646 1.23131
0.41270 0.66646 1.22115
0.47619 0.66646 1.21214
0.53968 0.66646 1.20430
0.60317 0.66646 1.19763
0.66667 0.66646 1.19229
0.73016 0.66646 1.18836
0.79365 0.66646 1.18595
0.85714 0.66646 1.18525
0.92063 0.66646 1.18690
0.98413 0.66646 1.19109
1.04762 0.66646 1.19799
1.11111 0.66646 1.20778
1.17460 0.66646 1.22047
1.23810 0.66646 1.23606
1.30159 0.66646 1.25446
1.36508 0.66646 1.27546
1.42857 0.66646 1.29852
1.49206 0.66646 1.32377
1.55556 0.66646 1.35079
1.61905 0.66646 1.37907
1.68254 0.66646 1.40829
1.74603 0.66646 1.43955
1.80952 0.66646 1.47046
1.87302 0.66646 1.47157
1.93651 0.66646 1.47157
2.00000 0.66646 1.47157

-2.00000 0.60299 1.16558
-1.93651 0.60299 1.16558
-1.87302 0.60299 1.16558
-1.80952 0.60299 1.20268
-1.74603 0.60299 1.27228
-1.68254 0.60299 1.34891
-1.61905 0.60299 1.43377
-1.55556 0.60299 1.51447
-1.49206 0.60299 1.58537
-1.42857 0.60299 1.64540
-1.36508 0.60299 1.69220
-1.30159 0.60299 1.72601
-1.23810 0.60299 1.74795
-1.17460 0.60299 1.75925
-1.11111 0.60299 1.76123
-1.04762 0.60299 1.75516
-0.98413 0.60299 1.74196
-0.92063 0.60299 1.72299
-0.85714 0.60299 1.70014
-0.79365 0.60299 1.67388
-0.73016 0.60299 1.64530
-0.66667 0.60299 1.61527
-0.60317 0.60299 1.58422
-0.53968 0.60299 1.55303
-0.47619 0.60299 1.52208
-0.41270 0.60299 1.49197
-0.34921 0.60299 1.46309
-0.28571 0.60299 1.43549
-0.22222 0.60299 1.40926
-0.15873 0.60299 1.38456
-0.09524 0.60299 1.36161
-0.03175 0.60299 1.34034
0.03175 0.60299 1.32075
0.09524 0.60299 1.30277
0.15873 0.60299 1.28619
0.22222 0.60299 1.27076
0.28571 0.60299 1.25679
0.34921 0.60299 1.24419
0.41270 0.60299 1.23262
0.47619 0.60299 1.22219
0.53968 0.60299 1.21320
0.60317 0.60299 1.20561
0.66667 0.60299 1.19952
0.73016 0.60299 1.19502
0.79365 0.60299 1.19231
0.85714 0.60299 1.19162
0.92063 0.60299 1.19337
0.98413 0.60299 1.19773
1.04762 0.60299 1.20494
1.11111 0.60299 1.21503
1.17460 0.60299 1.22817
1.23810 0.60299 1.24409
1.30159 0.60299 1.26292
1.36508 0.60299 1.28440
1.42857 0.60299 1.30785
1.49206 0.60299 1.33299
1.55556 0.60299 1.36013
1.61905 0.60299 1.38876
1.68254 0.60299 1.42084
1.74603 0.60299 1.44716
1.80952 0.60299 1.46509
1.87302 0.60299 1.48381
1.93651 0.60299 1.48381
2.00000 0.60299 1.48381

-2.00000 0.53951 1.14589
-1.93651 0.53951 1.14589
-1.87302 0.53951 1.16403
-1.80952 0.53951 1.19496
-1.74603 0.53951 1.26383
-1.68254 0.53951 1.34289
-1.61905 0.53951 1.42255
-1.55556 0.53951 1.50036
-1.49206 0.53951 1.57043
-1.42857 0.53951 1.62949
-1.36508 0.53951 1.67663
-1.30159 0.53951 1.71231
-1.23810 0.53951 1.73671
-1.17460 0.53951 1.75078
-1.11111 0.53951 1.75583
-1.04762 0.53951 1.75318
-0.98413 0.53951 1.74360
-0.92063 0.53951 1.72840
-0.85714 0.53951 1.70887
-0.79365 0.53951 1.68555
-0.73016 0.53951 1.65983
-0.66667 0.53951 1.63232
-0.60317 0.53951 1.60335
-0.53968 0.53951 1.57390
-0.47619 0.53951 1.54456
-0.41270 0.53951 1.51560
-0.34921 0.53951 1.48725
-0.28571 0.53951 1.45998
-0.22222 0.53951 1.43381
-0.15873 0.53951 1.40898
-0.09524 0.53951 1.38554
-0.03175 0.53951 1.36351
0.03175 0.53951 1.34280
0.09524 0.53951 1.32360
0.15873 0.53951 1.30570
0.22222 0.53951 1.28903
0.28571 0.53951 1.27364
0.34921 0.53951 1.25961
0.41270 0.53951 1.24686
0.47619 0.53951 1.23537
0.53968 0.53951 1.22529
0.60317 0.53951 1.21676
0.66667 0.53951 1.20986
0.73016 0.53951 1.20480
0.79365 0.53951 1.20174
0.85714 0.53951 1.20094
0.92063 0.53951 1.20270
0.98413 0.53951 1.20732
1.04762 0.53951 1.21488
1.11111 0.53951 1.22549
1.17460 0.53951 1.23911
1.23810 0.53951 1.25568
1.30159 0.53951 1.27511
1.36508 0.53951 1.29717
1.42857 0.53951 1.32156
1.49206 0.53951 1.34758
1.55556 0.53951 1.37576
1.61905 0.53951 1.40408
1.68254 0.53951 1.43005
1.74603 0.53951 1.45630
1.80952 0.53951 1.48429
1.87302 0.53951 1.50223
1.93651 0.53951 1.52811
2.00000 0.53951 1.52811

-2.00000 0.47604 1.14589
-1.93651 0.47604 1.14589
-1.87302 0.47604 1.16890
-1.80952 0.47604 1.20411
-1.74603 0.47604 1.26297
-1.68254 0.47604 1.33759
-1.61905 0.47604 1.41427
-1.55556 0.47604 1.48989
-1.49206 0.47604 1.55948
-1.42857 0.47604 1.61803
-1.36508 0.47604 1.66548
-1.30159 0.47604 1.70238
-1.23810 0.47604 1.72848
-1.17460 0.47604 1.74506
-1.11111 0.47604 1.75282
-1.04762 0.47604 1.75304
-0.98413 0.47604 1.74676
-0.92063 0.47604 1.73484
-0.85714 0.47604 1.71829
-0.79365 0.47604 1.69793
-0.73016 0.47604 1.67465
-0.66667 0.47604 1.64938
-0.60317 0.47604 1.62265
-0.53968 0.47604 1.59490
-0.47619 0.47604 1.56697
-0.41270 0.47604 1.53920
-0.34921 0.47604 1.51162
-0.28571 0.47604 1.48479
-0.22222 0.47604 1.45882
-0.15873 0.47604 1.43399
-0.09524 0.47604 1.41026
-0.03175 0.47604 1.38761
0.03175 0.47604 1.36621
0.09524 0.47604 1.34610
0.15873 0.47604 1.32704
0.22222 0.47604 1.30917
0.28571 0.47604 1.29264
0.34921 0.47604 1.27736
0.41270 0.47604 1.26351
0.47619 0.47604 1.25103
0.53968 0.47604 1.23994
0.60317 0.47604 1.23057
0.66667 0.47604 1.22306
0.73016 0.47604 1.21750
0.79365 0.47604 1.21402
0.85714 0.47604 1.21306
0.92063 0.47604 1.21484
0.98413 0.47604 1.21970
1.04762 0.47604 1.22751
1.11111 0.47604 1.23854
1.17460 0.47604 1.25276
1.23810 0.47604 1.27013
1.30159 0.47604 1.29044
1.36508 0.47604 1.31369
1.42857 0.47604 1.33951
1.49206 0.47604 1.36697
1.55556 0.47604 1.39542
1.61905 0.47604 1.42402
1.68254 0.47604 1.44968
1.74603 0.47604 1.47450
1.80952 0.47604 1.50550
1.87302 0.47604 1.52715
1.93651 0.47604 1.52811
2.00000 0.47604 1.52811

-2.00000 0.41257 1.16302
-1.93651 0.41257 1.16302
-1.87302 0.41257 1.17585
-1.80952 0.41257 1.21052
-1.74603 0.41257 1.26535
-1.68254 0.41257 1.33462
-1.61905 0.41257 1.41101
-1.55556 0.41257 1.48522
-1.49206 0.41257 1.55291
-1.42857 0.41257 1.61083
-1.36508 0.41257 1.65833
-1.30159 0.41257 1.69597
-1.23810 0.41257 1.72365
-1.17460 0.41257 1.74227
-1.11111 0.41257 1.75244
-1.04762 0.41257 1.75524
-0.98413 0.41257 1.75171
-0.92063 0.41257 1.74257
-0.85714 0.41257 1.72851
-0.79365 0.41257 1.71078
-0.73016 0.41257 1.68997
-0.66667 0.41257 1.66681
-0.60317 0.41257 1.64210
-0.53968 0.41257 1.61624
-0.47619 0.41257 1.58968
-0.41270 0.41257 1.56301
-0.34921 0.41257 1.53639
-0.28571 0.41257 1.51012
-0.22222 0.41257 1.48452
-0.15873 0.41257 1.45967
-0.09524 0.41257 1.43569
-0.03175 0.41257 1.41255
0.03175 0.41257 1.39056
0.09524 0.41257 1.36963
0.15873 0.41257 1.34973
0.22222 0.41257 1.33100
0.28571 0.41257 1.31352
0.34921 0.41257 1.29726
0.41270 0.41257 1.28230
0.47619 0.41257 1.26889
0.53968 0.41257 1.25701
0.60317 0.41257 1.24680
0.66667 0.41257 1.23863
0.73016 0.41257 1.23256
0.79365 0.41257 1.22884
0.85714 0.41257 1.22776
0.92063 0.41257 1.22956
0.98413 0.41257 1.23439
1.04762 0.41257 1.24245
1.11111 0.41257 1.25394
1.17460 0.41257 1.26886
1.23810 0.41257 1.28712
1.30159 0.41257 1.30862
1.36508 0.41257 1.33345
1.42857 0.41257 1.36064
1.49206 0.41257 1.38957
1.55556 0.41257 1.41905
1.61905 0.41257 1.44859
1.68254 0.41257 1.47531
1.74603 0.41257 1.49883
1.80952 0.41257 1.52196
1.87302 0.41257 1.53672
1.93651 0.41257 1.54178
2.00000 0.41257 1.54178

-2.00000 0.34910 1.18350
-1.93651 0.34910 1.18350
-1.87302 0.34910 1.18840
-1.80952 0.34910 1.21480
-1.74603 0.34910 1.27171
-1.68254 0.34910 1.33945
-1.61905 0.34910 1.41458
-1.55556 0.34910 1.48643
-1.49206 0.34910 1.55217
-1.42857 0.34910 1.60890
-1.36508 0.34910 1.65604
-1.30159 0.34910 1.69407
-1.23810 0.34910 1.72268
-1.17460 0.34910 1.74274
-1.11111 0.34910 1.75481
-1.04762 0.34910 1.75974
-0.98413 0.34910 1.75835
-0.92063 0.34910 1.75144
-0.85714 0.34910 1.73984
-0.79365 0.34910 1.72434
-0.73016 0.34910 1.70580
-0.66667 0.34910 1.68480
-0.60317 0.34910 1.66182
-0.53968 0.34910 1.63759
-0.47619 0.34910 1.61253
-0.41270 0.34910 1.58690
-0.34921 0.34910 1.56117
-0.28571 0.34910 1.53557
-0.22222 0.34910 1.51042
-0.15873 0.34910 1.48581
-0.09524 0.34910 1.46168
-0.03175 0.34910 1.43833
0.03175 0.34910 1.41586
0.09524 0.34910 1.39417
0.15873 0.34910 1.37361
0.22222 0.34910 1.35413
0.28571 0.34910 1.33582
0.34921 0.34910 1.31874
0.41270 0.34910 1.30300
0.47619 0.34910 1.28874
0.53968 0.34910 1.27602
0.60317 0.34910 1.26516
0.66667 0.34910 1.25631
0.73016 0.34910 1.24965
0.79365 0.34910 1.24556
0.85714 0.34910 1.24423
0.92063 0.34910 1.24598
0.98413 0.34910 1.25098
1.04762 0.34910 1.25938
1.11111 0.34910 1.27141
1.17460 0.34910 1.28709
1.23810 0.34910 1.30642
1.30159 0.34910 1.32929
1.36508 0.34910 1.35544
1.42857 0.34910 1.38433
1.49206 0.34910 1.41512
1.55556 0.34910 1.44657
1.61905 0.34910 1.47762
1.68254 0.34910 1.50670
1.74603 0.34910 1.53370
1.80952 0.34910 1.55803
1.87302 0.34910 1.57493
1.93651 0.34910 1.57897
2.00000 0.34910 1.57897

-2.00000 0.28563 1.21635
-1.93651 0.28563 1.21635
-1.87302 0.28563 1.20284
-1.80952 0.28563 1.23586
-1.74603 0.28563 1.28873
-1.68254 0.28563 1.35196
-1.61905 0.28563 1.42402
-1.55556 0.28563 1.49292
-1.49206 0.28563 1.55695
-1.42857 0.28563 1.61213
-1.36508 0.28563 1.65834
-1.30159 0.28563 1.69611
-1.23810 0.28563 1.72527
-1.17460 0.28563 1.74636
-1.11111 0.28563 1.75990
-1.04762 0.28563 1.76640
-0.98413 0.28563 1.76663
-0.92063 0.28563 1.76171
-0.85714 0.28563 1.75228
-0.79365 0.28563 1.73892
-0.73016 0.28563 1.72222
-0.66667 0.28563 1.70303
-0.60317 0.28563 1.68187
-0.53968 0.28563 1.65903
-0.47619 0.28563 1.63532
-0.41270 0.28563 1.61093
-0.34921 0.28563 1.58613
-0.28571 0.28563 1.56133
-0.22222 0.28563 1.53660
-0.15873 0.28563 1.51221
-0.09524 0.28563 1.48813
-0.03175 0.28563 1.46458
0.03175 0.28563 1.44182
0.09524 0.28563 1.41975
0.15873 0.28563 1.39865
0.22222 0.28563 1.37856
0.28571 0.28563 1.35950
0.34921 0.28563 1.34167
0.41270 0.28563 1.32507
0.47619 0.28563 1.31002
0.53968 0.28563 1.29661
0.60317 0.28563 1.28499
0.66667 0.28563 1.27549
0.73016 0.28563 1.26835
0.79365 0.28563 1.26389
0.85714 0.28563 1.26221
0.92063 0.28563 1.26384
0.98413 0.28563 1.26892
1.04762 0.28563 1.27762
1.11111 0.28563 1.29015
1.17460 0.28563 1.30658
1.23810 0.28563 1.32698
1.30159 0.28563 1.35103
1.36508 0.28563 1.37872
1.42857 0.28563 1.40974
1.49206 0.28563 1.44277
1.55556 0.28563 1.47728
1.61905 0.28563 1.51090
1.68254 0.28563 1.54318
1.74603 0.28563 1.57352
1.80952 0.28563 1.59973
1.87302 0.28563 1.62020
1.93651 0.28563 1.61441
2.00000 0.28563 1.61441

-2.00000 0.22215 1.24813
-1.93651 0.22215 1.24813
-1.87302 0.22215 1.24271
-1.80952 0.22215 1.26741
-1.74603 0.22215 1.31348
-1.68254 0.22215 1.37266
-1.61905 0.22215 1.44035
-1.55556 0.22215 1.50591
-1.49206 0.22215 1.56699
-1.42857 0.22215 1.62020
-1.36508 0.22215 1.66518
-1.30159 0.22215 1.70239
-1.23810 0.22215 1.73150
-1.17460 0.22215 1.75302
-1.11111 0.22215 1.76742
-1.04762 0.22215 1.77510
-0.98413 0.22215 1.77681
-0.92063 0.22215 1.77351
-0.85714 0.22215 1.76572
-0.79365 0.22215 1.75415
-0.73016 0.22215 1.73925
-0.66667 0.22215 1.72159
-0.60317 0.22215 1.70198
-0.53968 0.22215 1.68075
-0.47619 0.22215 1.65825
-0.41270 0.22215 1.63501
-0.34921 0.22215 1.61122
-0.28571 0.22215 1.58707
-0.22222 0.22215 1.56281
-0.15873 0.22215 1.53872
-0.09524 0.22215 1.51488
-0.03175 0.22215 1.49137
0.03175 0.22215 1.46846
0.09524 0.22215 1.44608
0.15873 0.22215 1.42449
0.22222 0.22215 1.40381
0.28571 0.22215 1.38410
0.34921 0.22215 1.36559
0.41270 0.22215 1.34834
0.47619 0.22215 1.33247
0.53968 0.22215 1.31832
0.60317 0.22215 1.30608
0.66667 0.22215 1.29593
0.73016 0.22215 1.28832
0.79365 0.22215 1.28344
0.85714 0.22215 1.28147
0.92063 0.22215 1.28288
0.98413 0.22215 1.28792
1.04762 0.22215 1.29680
1.11111 0.22215 1.30974
1.17460 0.22215 1.32688
1.23810 0.22215 1.34824
1.30159 0.22215 1.37349
1.36508 0.22215 1.40283
1.42857 0.22215 1.43588
1.49206 0.22215 1.47145
1.55556 0.22215 1.50922
1.61905 0.22215 1.54592
1.68254 0.22215 1.58131
1.74603 0.22215 1.61424
1.80952 0.22215 1.64037
1.87302 0.22215 1.65500
1.93651 0.22215 1.64138
2.00000 0.22215 1.64138

-2.00000 0.15868 1.32594
-1.93651 0.15868 1.28686
-1.87302 0.15868 1.28683
-1.80952 0.15868 1.30355
-1.74603 0.15868 1.34698
-1.68254 0.15868 1.40134
-1.61905 0.15868 1.46291
-1.55556 0.15868 1.52460
-1.49206 0.15868 1.58221
-1.42857 0.15868 1.63280
-1.36508 0.15868 1.67614
-1.30159 0.15868 1.71248
-1.23810 0.15868 1.74104
-1.17460 0.15868 1.76255
-1.11111 0.15868 1.77738
-1.04762 0.15868 1.78597
-0.98413 0.15868 1.78892
-0.92063 0.15868 1.78687
-0.85714 0.15868 1.78029
-0.79365 0.15868 1.77012
-0.73016 0.15868 1.75684
-0.66667 0.15868 1.74078
-0.60317 0.15868 1.72247
-0.53968 0.15868 1.70259
-0.47619 0.15868 1.68138
-0.41270 0.15868 1.65911
-0.34921 0.15868 1.63622
-0.28571 0.15868 1.61283
-0.22222 0.15868 1.58920
-0.15873 0.15868 1.56538
-0.09524 0.15868 1.54179
-0.03175 0.15868 1.51840
0.03175 0.15868 1.49543
0.09524 0.15868 1.47298
0.15873 0.15868 1.45109
0.22222 0.15868 1.42990
0.28571 0.15868 1.40961
0.34921 0.15868 1.39040
0.41270 0.15868 1.37250
0.47619 0.15868 1.35603
0.53968 0.15868 1.34109
0.60317 0.15868 1.32814
0.66667 0.15868 1.31732
0.73016 0.15868 1.30913
0.79365 0.15868 1.30371
0.85714 0.15868 1.30134
0.92063 0.15868 1.30247
0.98413 0.15868 1.30735
1.04762 0.15868 1.31629
1.11111 0.15868 1.32957
1.17460 0.15868 1.34730
1.23810 0.15868 1.36952
1.30159 0.15868 1.39621
1.36508 0.15868 1.42726
1.42857 0.15868 1.46220
1.49206 0.15868 1.50020
1.55556 0.15868 1.54074
1.61905 0.15868 1.58084
1.68254 0.15868 1.61942
1.74603 0.15868 1.65526
1.80952 0.15868 1.68284
1.87302 0.15868 1.69571
1.93651 0.15868 1.68908
2.00000 0.15868 1.68908

-2.00000 0.09521 1.32594
-1.93651 0.09521 1.33107
-1.87302 0.09521 1.32862
-1.80952 0.09521 1.34727
-1.74603 0.09521 1.38521
-1.68254 0.09521 1.43428
-1.61905 0.09521 1.49112
-1.55556 0.09521 1.54842
-1.49206 0.09521 1.60213
-1.42857 0.09521 1.64971
-1.36508 0.09521 1.69111
-1.30159 0.09521 1.72596
-1.23810 0.09521 1.75369
-1.17460 0.09521 1.77488
-1.11111 0.09521 1.78980
-1.04762 0.09521 1.79876
-0.98413 0.09521 1.80237
-0.92063 0.09521 1.80128
-0.85714 0.09521 1.79589
-0.79365 0.09521 1.78698
-0.73016 0.09521 1.77502
-0.66667 0.09521 1.76026
-0.60317 0.09521 1.74334
-0.53968 0.09521 1.72458
-0.47619 0.09521 1.70448
-0.41270 0.09521 1.68324
-0.34921 0.09521 1.66110
-0.28571 0.09521 1.63845
-0.22222 0.09521 1.61552
-0.15873 0.09521 1.59225
-0.09524 0.09521 1.56901
-0.03175 0.09521 1.54578
0.03175 0.09521 1.52274
0.09524 0.09521 1.50022
0.15873 0.09521 1.47815
0.22222 0.09521 1.45660
0.28571 0.09521 1.43577
0.34921 0.09521 1.41603
0.41270 0.09521 1.39745
0.47619 0.09521 1.38031
0.53968 0.09521 1.36463
0.60317 0.09521 1.35091
0.66667 0.09521 1.33927
0.73016 0.09521 1.33040
0.79365 0.09521 1.32448
0.85714 0.09521 1.32155
0.92063 0.09521 1.32224
0.98413 0.09521 1.32685
1.04762 0.09521 1.33577
1.11111 0.09521 1.34926
1.17460 0.09521 1.36746
1.23810 0.09521 1.39051
1.30159 0.09521 1.41848
1.36508 0.09521 1.45094
1.42857 0.09521 1.48774
1.49206 0.09521 1.52804
1.55556 0.09521 1.57065
1.61905 0.09521 1.61458
1.68254 0.09521 1.65720
1.74603 0.09521 1.69603
1.80952 0.09521 1.72850
1.87302 0.09521 1.74720
1.93651 0.09521 1.73825
2.00000 0.09521 1.76311

-2.00000 0.03174 1.32594
-1.93651 0.03174 1.38563
-1.87302 0.03174 1.37687
-1.80952 0.03174 1.39221
-1.74603 0.03174 1.42575
-1.68254 0.03174 1.47116
-1.61905 0.03174 1.52394
-1.55556 0.03174 1.57632
-1.49206 0.03174 1.62620
-1.42857 0.03174 1.67058
-1.36508 0.03174 1.70941
-1.30159 0.03174 1.74240
-1.23810 0.03174 1.76896
-1.17460 0.03174 1.78941
-1.11111 0.03174 1.80409
-1.04762 0.03174 1.81324
-0.98413 0.03174 1.81727
-0.92063 0.03174 1.81687
-0.85714 0.03174 1.81249
-0.79365 0.03174 1.80451
-0.73016 0.03174 1.79356
-0.66667 0.03174 1.77990
-0.60317 0.03174 1.76418
-0.53968 0.03174 1.74663
-0.47619 0.03174 1.72746
-0.41270 0.03174 1.70718
-0.34921 0.03174 1.68592
-0.28571 0.03174 1.66405
-0.22222 0.03174 1.64174
-0.15873 0.03174 1.61898
-0.09524 0.03174 1.59613
-0.03175 0.03174 1.57325
0.03175 0.03174 1.55037
0.09524 0.03174 1.52785
0.15873 0.03174 1.50556
0.22222 0.03174 1.48367
0.28571 0.03174 1.46243
0.34921 0.03174 1.44208
0.41270 0.03174 1.42282
0.47619 0.03174 1.40490
0.53968 0.03174 1.38844
0.60317 0.03174 1.37397
0.66667 0.03174 1.36159
0.73016 0.03174 1.35191
0.79365 0.03174 1.34515
0.85714 0.03174 1.34157
0.92063 0.03174 1.34167
0.98413 0.03174 1.34593
1.04762 0.03174 1.35464
1.11111 0.03174 1.36823
1.17460 0.03174 1.38678
1.23810 0.03174 1.41056
1.30159 0.03174 1.43949
1.36508 0.03174 1.47335
1.42857 0.03174 1.51186
1.49206 0.03174 1.55451
1.55556 0.03174 1.59951
1.61905 0.03174 1.64706
1.68254 0.03174 1.69368
1.74603 0.03174 1.73753
1.80952 0.03174 1.77469
1.87302 0.03174 1.80716
1.93651 0.03174 1.83186
2.00000 0.03174 1.76311

-2.00000 -0.03174 1.41467
-1.93651 -0.03174 1.43546
-1.87302 -0.03174 1.42865
-1.80952 -0.03174 1.44003
-1.74603 -0.03174 1.47045
-1.68254 -0.03174 1.51083
-1.61905 -0.03174 1.55933
-1.55556 -0.03174 1.60759
-1.49206 -0.03174 1.65287
-1.42857 -0.03174 1.69388
-1.36508 -0.03174 1.73028
-1.30159 -0.03174 1.76115
-1.23810 -0.03174 1.78645
-1.17460 -0.03174 1.80589
-1.11111 -0.03174 1.82002
-1.04762 -0.03174 1.82912
-0.98413 -0.03174 1.83345
-0.92063 -0.03174 1.83343
-0.85714 -0.03174 1.82969
-0.79365 -0.03174 1.82258
-0.73016 -0.03174 1.81245
-0.66667 -0.03174 1.79971
-0.60317 -0.03174 1.78500
-0.53968 -0.03174 1.76849
-0.47619 -0.03174 1.75033
-0.41270 -0.03174 1.73103
-0.34921 -0.03174 1.71071
-0.28571 -0.03174 1.68958
-0.22222 -0.03174 1.66790
-0.15873 -0.03174 1.64566
-0.09524 -0.03174 1.62315
-0.03175 -0.03174 1.60057
0.03175 -0.03174 1.57788
0.09524 -0.03174 1.55534
0.15873 -0.03174 1.53295
0.22222 -0.03174 1.51090
0.28571 -0.03174 1.48928
0.34921 -0.03174 1.46848
0.41270 -0.03174 1.44855
0.47619 -0.03174 1.42978
0.53968 -0.03174 1.41248
0.60317 -0.03174 1.39720
0.66667 -0.03174 1.38405
0.73016 -0.03174 1.37332
0.79365 -0.03174 1.36555
0.85714 -0.03174 1.36112
0.92063 -0.03174 1.36054
0.98413 -0.03174 1.36429
1.04762 -0.03174 1.37265
1.11111 -0.03174 1.38606
1.17460 -0.03174 1.40475
1.23810 -0.03174 1.42903
1.30159 -0.03174 1.45890
1.36508 -0.03174 1.49401
1.42857 -0.03174 1.53418
1.49206 -0.03174 1.57917
1.55556 -0.03174 1.62700
1.61905 -0.03174 1.67732
1.68254 -0.03174 1.72774
1.74603 -0.03174 1.77636
1.80952 -0.03174 1.82169
1.87302 -0.03174 1.85701
1.93651 -0.03174 1.86476
2.00000 -0.03174 1.80428

-2.00000 -0.09521 1.46062
-1.93651 -0.09521 1.50614
-1.87302 -0.09521 1.47890
-1.80952 -0.09521 1.48827
-1.74603 -0.09521 1.51595
-1.68254 -0.09521 1.55212
-1.61905 -0.09521 1.59668
-1.55556 -0.09521 1.63984
-1.49206 -0.09521 1.68100
-1.42857 -0.09521 1.71894
-1.36508 -0.09521 1.75300
-1.30159 -0.09521 1.78168
-1.23810 -0.09521 1.80549
-1.17460 -0.09521 1.82392
-1.11111 -0.09521 1.83733
-1.04762 -0.09521 1.84605
-0.98413 -0.09521 1.85044
-0.92063 -0.09521 1.85071
-0.85714 -0.09521 1.84734
-0.79365 -0.09521 1.84087
-0.73016 -0.09521 1.83158
-0.66667 -0.09521 1.81963
-0.60317 -0.09521 1.80581
-0.53968 -0.09521 1.79020
-0.47619 -0.09521 1.77306
-0.41270 -0.09521 1.75467
-0.34921 -0.09521 1.73514
-0.28571 -0.09521 1.71472
-0.22222 -0.09521 1.69369
-0.15873 -0.09521 1.67204
-0.09524 -0.09521 1.65008
-0.03175 -0.09521 1.62784
0.03175 -0.09521 1.60523
0.09524 -0.09521 1.58269
0.15873 -0.09521 1.56025
0.22222 -0.09521 1.53810
0.28571 -0.09521 1.51625
0.34921 -0.09521 1.49487
0.41270 -0.09521 1.47431
0.47619 -0.09521 1.45496
0.53968 -0.09521 1.43681
0.60317 -0.09521 1.42058
0.66667 -0.09521 1.40641
0.73016 -0.09521 1.39457
0.79365 -0.09521 1.38562
0.85714 -0.09521 1.38014
0.92063 -0.09521 1.37867
0.98413 -0.09521 1.38163
1.04762 -0.09521 1.38932
1.11111 -0.09521 1.40235
1.17460 -0.09521 1.42096
1.23810 -0.09521 1.44558
1.30159 -0.09521 1.47628
1.36508 -0.09521 1.51265
1.42857 -0.09521 1.55430
1.49206 -0.09521 1.60132
1.55556 -0.09521 1.65219
1.61905 -0.09521 1.70565
1.68254 -0.09521 1.75969
1.74603 -0.09521 1.81189
1.80952 -0.09521 1.85778
1.87302 -0.09521 1.89812
1.93651 -0.09521 1.91953
2.00000 -0.09521 1.84087

-2.00000 -0.15868 1.46062
-1.93651 -0.15868 1.52043
-1.87302 -0.15868 1.51852
-1.80952 -0.15868 1.53344
-1.74603 -0.15868 1.55984
-1.68254 -0.15868 1.59486
-1.61905 -0.15868 1.63354
-1.55556 -0.15868 1.67216
-1.49206 -0.15868 1.70998
-1.42857 -0.15868 1.74531
-1.36508 -0.15868 1.77669
-1.30159 -0.15868 1.80341
-1.23810 -0.15868 1.82550
-1.17460 -0.15868 1.84278
-1.11111 -0.15868 1.85553
-1.04762 -0.15868 1.86382
-0.98413 -0.15868 1.86794
-0.92063 -0.15868 1.86832
-0.85714 -0.15868 1.86526
-0.79365 -0.15868 1.85926
-0.73016 -0.15868 1.85063
-0.66667 -0.15868 1.83954
-0.60317 -0.15868 1.82651
-0.53968 -0.15868 1.81164
-0.47619 -0.15868 1.79530
-0.41270 -0.15868 1.77778
-0.34921 -0.15868 1.75916
-0.28571 -0.15868 1.73950
-0.22222 -0.15868 1.71911
-0.15873 -0.15868 1.69818
-0.09524 -0.15868 1.67669
-0.03175 -0.15868 1.65481
0.03175 -0.15868 1.63255
0.09524 -0.15868 1.61010
0.15873 -0.15868 1.58769
0.22222 -0.15868 1.56534
0.28571 -0.15868 1.54313
0.34921 -0.15868 1.52125
0.41270 -0.15868 1.50009
0.47619 -0.15868 1.48006
0.53968 -0.15868 1.46115
0.60317 -0.15868 1.44388
0.66667 -0.15868 1.42848
0.73016 -0.15868 1.41539
0.79365 -0.15868 1.40523
0.85714 -0.15868 1.39849
0.92063 -0.15868 1.39586
0.98413 -0.15868 1.39770
1.04762 -0.15868 1.40449
1.11111 -0.15868 1.41683
1.17460 -0.15868 1.43511
1.23810 -0.15868 1.45973
1.30159 -0.15868 1.49085
1.36508 -0.15868 1.52840
1.42857 -0.15868 1.57184
1.49206 -0.15868 1.62115
1.55556 -0.15868 1.67451
1.61905 -0.15868 1.73134
1.68254 -0.15868 1.78977
1.74603 -0.15868 1.84613
1.80952 -0.15868 1.89358
1.87302 -0.15868 1.92718
1.93651 -0.15868 1.92752
2.00000 -0.15868 1.84087

-2.00000 -0.22215 1.56537
-1.93651 -0.22215 1.56537
-1.87302 -0.22215 1.57014
-1.80952 -0.22215 1.57798
-1.74603 -0.22215 1.60104
-1.68254 -0.22215 1.63339
-1.61905 -0.22215 1.66843
-1.55556 -0.22215 1.70407
-1.49206 -0.22215 1.73946
-1.42857 -0.22215 1.77186
-1.36508 -0.22215 1.80065
-1.30159 -0.22215 1.82553
-1.23810 -0.22215 1.84600
-1.17460 -0.22215 1.86211
-1.11111 -0.22215 1.87402
-1.04762 -0.22215 1.88179
-0.98413 -0.22215 1.88566
-0.92063 -0.22215 1.88606
-0.85714 -0.22215 1.88326
-0.79365 -0.22215 1.87753
-0.73016 -0.22215 1.86939
-0.66667 -0.22215 1.85896
-0.60317 -0.22215 1.84669
-0.53968 -0.22215 1.83267
-0.47619 -0.22215 1.81702
-0.41270 -0.22215 1.80029
-0.34921 -0.22215 1.78253
-0.28571 -0.22215 1.76369
-0.22222 -0.22215 1.74414
-0.15873 -0.22215 1.72393
-0.09524 -0.22215 1.70295
-0.03175 -0.22215 1.68146
0.03175 -0.22215 1.65965
0.09524 -0.22215 1.63750
0.15873 -0.22215 1.61511
0.22222 -0.22215 1.59255
0.28571 -0.22215 1.57004
0.34921 -0.22215 1.54782
0.41270 -0.22215 1.52602
0.47619 -0.22215 1.50517
0.53968 -0.22215 1.48538
0.60317 -0.22215 1.46688
0.66667 -0.22215 1.45021
0.73016 -0.22215 1.43571
0.79365 -0.22215 1.42404
0.85714 -0.22215 1.41581
0.92063 -0.22215 1.41173
0.98413 -0.22215 1.41223
1.04762 -0.22215 1.41777
1.11111 -0.22215 1.42906
1.17460 -0.22215 1.44663
1.23810 -0.22215 1.47102
1.30159 -0.22215 1.50236
1.36508 -0.22215 1.54050
1.42857 -0.22215 1.58562
1.49206 -0.22215 1.63743
1.55556 -0.22215 1.69360
1.61905 -0.22215 1.75386
1.68254 -0.22215 1.81712
1.74603 -0.22215 1.87880
1.80952 -0.22215 1.93201
1.87302 -0.22215 1.96878
1.93651 -0.22215 1.95680
2.00000 -0.22215 1.95680

-2.00000 -0.28563 1.59984
-1.93651 -0.28563 1.59984
-1.87302 -0.28563 1.60363
-1.80952 -0.28563 1.61694
-1.74603 -0.28563 1.63961
-1.68254 -0.28563 1.66767
-1.61905 -0.28563 1.70033
-1.55556 -0.28563 1.73467
-1.49206 -0.28563 1.76754
-1.42857 -0.28563 1.79751
-1.36508 -0.28563 1.82438
-1.30159 -0.28563 1.84745
-1.23810 -0.28563 1.86658
-1.17460 -0.28563 1.88150
-1.11111 -0.28563 1.89246
-1.04762 -0.28563 1.89965
-0.98413 -0.28563 1.90332
-0.92063 -0.28563 1.90355
-0.85714 -0.28563 1.90090
-0.79365 -0.28563 1.89541
-0.73016 -0.28563 1.88769
-0.66667 -0.28563 1.87782
-0.60317 -0.28563 1.86619
-0.53968 -0.28563 1.85291
-0.47619 -0.28563 1.83812
-0.41270 -0.28563 1.82220
-0.34921 -0.28563 1.80524
-0.28571 -0.28563 1.78722
-0.22222 -0.28563 1.76844
-0.15873 -0.28563 1.74894
-0.09524 -0.28563 1.72870
-0.03175 -0.28563 1.70774
0.03175 -0.28563 1.68641
0.09524 -0.28563 1.66454
0.15873 -0.28563 1.64227
0.22222 -0.28563 1.61977
0.28571 -0.28563 1.59704
0.34921 -0.28563 1.57442
0.41270 -0.28563 1.55207
0.47619 -0.28563 1.53031
0.53968 -0.28563 1.50942
0.60317 -0.28563 1.48958
0.66667 -0.28563 1.47146
0.73016 -0.28563 1.45534
0.79365 -0.28563 1.44202
0.85714 -0.28563 1.43222
0.92063 -0.28563 1.42639
0.98413 -0.28563 1.42512
1.04762 -0.28563 1.42897
1.11111 -0.28563 1.43885
1.17460 -0.28563 1.45535
1.23810 -0.28563 1.47907
1.30159 -0.28563 1.51043
1.36508 -0.28563 1.54899
1.42857 -0.28563 1.59499
1.49206 -0.28563 1.64821
1.55556 -0.28563 1.70717
1.61905 -0.28563 1.77155
1.68254 -0.28563 1.83947
1.74603 -0.28563 1.90689
1.80952 -0.28563 1.97043
1.87302 -0.28563 2.02378
1.93651 -0.28563 2.00393
2.00000 -0.28563 2.00393

-2.00000 -0.34910 1.63383
-1.93651 -0.34910 1.63383
-1.87302 -0.34910 1.64552
-1.80952 -0.34910 1.65314
-1.74603 -0.34910 1.67259
-1.68254 -0.34910 1.69940
-1.61905 -0.34910 1.73068
-1.55556 -0.34910 1.76282
-1.49206 -0.34910 1.79356
-1.42857 -0.34910 1.82179
-1.36508 -0.34910 1.84715
-1.30159 -0.34910 1.86872
-1.23810 -0.34910 1.88651
-1.17460 -0.34910 1.90041
-1.11111 -0.34910 1.91055
-1.04762 -0.34910 1.91708
-0.98413 -0.34910 1.92037
-0.92063 -0.34910 1.92049
-0.85714 -0.34910 1.91780
-0.79365 -0.34910 1.91249
-0.73016 -0.34910 1.90518
-0.66667 -0.34910 1.89593
-0.60317 -0.34910 1.88485
-0.53968 -0.34910 1.87227
-0.47619 -0.34910 1.85836
-0.41270 -0.34910 1.84321
-0.34921 -0.34910 1.82709
-0.28571 -0.34910 1.81002
-0.22222 -0.34910 1.79198
-0.15873 -0.34910 1.77322
-0.09524 -0.34910 1.75370
-0.03175 -0.34910 1.73340
0.03175 -0.34910 1.71266
0.09524 -0.34910 1.69124
0.15873 -0.34910 1.66912
0.22222 -0.34910 1.64669
0.28571 -0.34910 1.62390
0.34921 -0.34910 1.60076
0.41270 -0.34910 1.57788
0.47619 -0.34910 1.55526
0.53968 -0.34910 1.53317
0.60317 -0.34910 1.51203
0.66667 -0.34910 1.49232
0.73016 -0.34910 1.47435
0.79365 -0.34910 1.45912
0.85714 -0.34910 1.44740
0.92063 -0.34910 1.43958
0.98413 -0.34910 1.43616
1.04762 -0.34910 1.43796
1.11111 -0.34910 1.44603
1.17460 -0.34910 1.46096
1.23810 -0.34910 1.48358
1.30159 -0.34910 1.51412
1.36508 -0.34910 1.55290
1.42857 -0.34910 1.59971
1.49206 -0.34910 1.65462
1.55556 -0.34910 1.71619
1.61905 -0.34910 1.78412
1.68254 -0.34910 1.85599
1.74603 -0.34910 1.92811
1.80952 -0.34910 1.99587
1.87302 -0.34910 2.03302
1.93651 -0.34910 2.01006
2.00000 -0.34910 2.01006

-2.00000 -0.41257 1.66323
-1.93651 -0.41257 1.66323
-1.87302 -0.41257 1.69280
-1.80952 -0.41257 1.68752
-1.74603 -0.41257 1.70089
-1.68254 -0.41257 1.72835
-1.61905 -0.41257 1.75777
-1.55556 -0.41257 1.78832
-1.49206 -0.41257 1.81765
-1.42857 -0.41257 1.84470
-1.36508 -0.41257 1.86866
-1.30159 -0.41257 1.88894
-1.23810 -0.41257 1.90553
-1.17460 -0.41257 1.91843
-1.11111 -0.41257 1.92777
-1.04762 -0.41257 1.93365
-0.98413 -0.41257 1.93653
-0.92063 -0.41257 1.93656
-0.85714 -0.41257 1.93373
-0.79365 -0.41257 1.92859
-0.73016 -0.41257 1.92160
-0.66667 -0.41257 1.91289
-0.60317 -0.41257 1.90251
-0.53968 -0.41257 1.89057
-0.47619 -0.41257 1.87744
-0.41270 -0.41257 1.86321
-0.34921 -0.41257 1.84793
-0.28571 -0.41257 1.83181
-0.22222 -0.41257 1.81477
-0.15873 -0.41257 1.79679
-0.09524 -0.41257 1.77804
-0.03175 -0.41257 1.75846
0.03175 -0.41257 1.73825
0.09524 -0.41257 1.71734
0.15873 -0.41257 1.69554
0.22222 -0.41257 1.67333
0.28571 -0.41257 1.65050
0.34921 -0.41257 1.62707
0.41270 -0.41257 1.60345
0.47619 -0.41257 1.57993
0.53968 -0.41257 1.55677
0.60317 -0.41257 1.53417
0.66667 -0.41257 1.51269
0.73016 -0.41257 1.49279
0.79365 -0.41257 1.47539
0.85714 -0.41257 1.46134
0.92063 -0.41257 1.45106
0.98413 -0.41257 1.44518
1.04762 -0.41257 1.44457
1.11111 -0.41257 1.45045
1.17460 -0.41257 1.46337
1.23810 -0.41257 1.48437
1.30159 -0.41257 1.51383
1.36508 -0.41257 1.55241
1.42857 -0.41257 1.59986
1.49206 -0.41257 1.65600
1.55556 -0.41257 1.72024
1.61905 -0.41257 1.79149
1.68254 -0.41257 1.86720
1.74603 -0.41257 1.94338
1.80952 -0.41257 2.01144
1.87302 -0.41257 2.04633
1.93651 -0.41257 2.02977
2.00000 -0.41257 2.02977

-2.00000 -0.47604 1.64133
-1.93651 -0.47604 1.64133
-1.87302 -0.47604 1.69206
-1.80952 -0.47604 1.71735
-1.74603 -0.47604 1.73210
-1.68254 -0.47604 1.75422
-1.61905 -0.47604 1.78132
-1.55556 -0.47604 1.81122
-1.49206 -0.47604 1.83985
-1.42857 -0.47604 1.86628
-1.36508 -0.47604 1.88877
-1.30159 -0.47604 1.90781
-1.23810 -0.47604 1.92329
-1.17460 -0.47604 1.93513
-1.11111 -0.47604 1.94367
-1.04762 -0.47604 1.94907
-0.98413 -0.47604 1.95147
-0.92063 -0.47604 1.95121
-0.85714 -0.47604 1.94838
-0.79365 -0.47604 1.94353
-0.73016 -0.47604 1.93673
-0.66667 -0.47604 1.92847
-0.60317 -0.47604 1.91875
-0.53968 -0.47604 1.90749
-0.47619 -0.47604 1.89510
-0.41270 -0.47604 1.88178
-0.34921 -0.47604 1.86747
-0.28571 -0.47604 1.85236
-0.22222 -0.47604 1.83635
-0.15873 -0.47604 1.81933
-0.09524 -0.47604 1.80150
-0.03175 -0.47604 1.78283
0.03175 -0.47604 1.76325
0.09524 -0.47604 1.74296
0.15873 -0.47604 1.72170
0.22222 -0.47604 1.69959
0.28571 -0.47604 1.67670
0.34921 -0.47604 1.65299
0.41270 -0.47604 1.62889
0.47619 -0.47604 1.60450
0.53968 -0.47604 1.58020
0.60317 -0.47604 1.55618
0.66667 -0.47604 1.53265
0.73016 -0.47604 1.51061
0.79365 -0.47604 1.49088
0.85714 -0.47604 1.47400
0.92063 -0.47604 1.46079
0.98413 -0.47604 1.45212
1.04762 -0.47604 1.44874
1.11111 -0.47604 1.45190
1.17460 -0.47604 1.46235
1.23810 -0.47604 1.48125
1.30159 -0.47604 1.50922
1.36508 -0.47604 1.54678
1.42857 -0.47604 1.59452
1.49206 -0.47604 1.65155
1.55556 -0.47604 1.71772
1.61905 -0.47604 1.79264
1.68254 -0.47604 1.87397
1.74603 -0.47604 1.95348
1.80952 -0.47604 2.01914
1.87302 -0.47604 2.05728
1.93651 -0.47604 2.01690
2.00000 -0.47604 2.01690

-2.00000 -0.53951 1.66118
-1.93651 -0.53951 1.66118
-1.87302 -0.53951 1.74866
-1.80952 -0.53951 1.75266
-1.74603 -0.53951 1.75737
-1.68254 -0.53951 1.77660
-1.61905 -0.53951 1.80254
-1.55556 -0.53951 1.83162
-1.49206 -0.53951 1.85983
-1.42857 -0.53951 1.88521
-1.36508 -0.53951 1.90652
-1.30159 -0.53951 1.92465
-1.23810 -0.53951 1.93907
-1.17460 -0.53951 1.95012
-1.11111 -0.53951 1.95790
-1.04762 -0.53951 1.96275
-0.98413 -0.53951 1.96466
-0.92063 -0.53951 1.96420
-0.85714 -0.53951 1.96137
-0.79365 -0.53951 1.95668
-0.73016 -0.53951 1.95016
-0.66667 -0.53951 1.94234
-0.60317 -0.53951 1.93314
-0.53968 -0.53951 1.92264
-0.47619 -0.53951 1.91113
-0.41270 -0.53951 1.89883
-0.34921 -0.53951 1.88561
-0.28571 -0.53951 1.87152
-0.22222 -0.53951 1.85663
-0.15873 -0.53951 1.84086
-0.09524 -0.53951 1.82402
-0.03175 -0.53951 1.80631
0.03175 -0.53951 1.78762
0.09524 -0.53951 1.76795
0.15873 -0.53951 1.74727
0.22222 -0.53951 1.72553
0.28571 -0.53951 1.70268
0.34921 -0.53951 1.67867
0.41270 -0.53951 1.65409
0.47619 -0.53951 1.62893
0.53968 -0.53951 1.60327
0.60317 -0.53951 1.57761
0.66667 -0.53951 1.55218
0.73016 -0.53951 1.52794
0.79365 -0.53951 1.50545
0.85714 -0.53951 1.48557
0.92063 -0.53951 1.46913
0.98413 -0.53951 1.45711
1.04762 -0.53951 1.45039
1.11111 -0.53951 1.45035
1.17460 -0.53951 1.45781
1.23810 -0.53951 1.47414
1.30159 -0.53951 1.49999
1.36508 -0.53951 1.53613
1.42857 -0.53951 1.58326
1.49206 -0.53951 1.64138
1.55556 -0.53951 1.70942
1.61905 -0.53951 1.78695
1.68254 -0.53951 1.87178
1.74603 -0.53951 1.96652
1.80952 -0.53951 2.04601
1.87302 -0.53951 2.05027
1.93651 -0.53951 2.01690
2.00000 -0.53951 2.01690

-2.00000 -0.60299 1.66118
-1.93651 -0.60299 1.66118
-1.87302 -0.60299 1.72004
-1.80952 -0.60299 1.76216
-1.74603 -0.60299 1.77248
-1.68254 -0.60299 1.79242
-1.61905 -0.60299 1.81943
-1.55556 -0.60299 1.84847
-1.49206 -0.60299 1.87648
-1.42857 -0.60299 1.90093
-1.36508 -0.60299 1.92173
-1.30159 -0.60299 1.93887
-1.23810 -0.60299 1.95235
-1.17460 -0.60299 1.96267
-1.11111 -0.60299 1.96998
-1.04762 -0.60299 1.97424
-0.98413 -0.60299 1.97578
-0.92063 -0.60299 1.97513
-0.85714 -0.60299 1.97233
-0.79365 -0.60299 1.96782
-0.73016 -0.60299 1.96168
-0.66667 -0.60299 1.95419
-0.60317 -0.60299 1.94552
-0.53968 -0.60299 1.93590
-0.47619 -0.60299 1.92532
-0.41270 -0.60299 1.91406
-0.34921 -0.60299 1.90194
-0.28571 -0.60299 1.88895
-0.22222 -0.60299 1.87531
-0.15873 -0.60299 1.86087
-0.09524 -0.60299 1.84526
-0.03175 -0.60299 1.82862
0.03175 -0.60299 1.81096
0.09524 -0.60299 1.79223
0.15873 -0.60299 1.77229
0.22222 -0.60299 1.75097
0.28571 -0.60299 1.72828
0.34921 -0.60299 1.70425
0.41270 -0.60299 1.67920
0.47619 -0.60299 1.65323
0.53968 -0.60299 1.62616
0.60317 -0.60299 1.59872
0.66667 -0.60299 1.57121
0.73016 -0.60299 1.54454
0.79365 -0.60299 1.51914
0.85714 -0.60299 1.49615
0.92063 -0.60299 1.47624
0.98413 -0.60299 1.46020
1.04762 -0.60299 1.44968
1.11111 -0.60299 1.44588
1.17460 -0.60299 1.44965
1.23810 -0.60299 1.46281
1.30159 -0.60299 1.48599
1.36508 -0.60299 1.52034
1.42857 -0.60299 1.56641
1.49206 -0.60299 1.62522
1.55556 -0.60299 1.69465
1.61905 -0.60299 1.77534
1.68254 -0.60299 1.86383
1.74603 -0.60299 1.97110
1.80952 -0.60299 2.07525
1.87302 -0.60299 2.01578
1.93651 -0.60299 2.01578
2.00000 -0.60299 2.01578

-2.00000 -0.66646 1.69927
-1.93651 -0.66646 1.69927
-1.87302 -0.66646 1.69927
-1.80952 -0.66646 1.74666
-1.74603 -0.66646 1.77423
-1.68254 -0.66646 1.80424
-1.61905 -0.66646 1.83380
-1.55556 -0.66646 1.86223
-1.49206 -0.66646 1.88934
-1.42857 -0.66646 1.91321
-1.36508 -0.66646 1.93343
-1.30159 -0.66646 1.94993
-1.23810 -0.66646 1.96269
-1.17460 -0.66646 1.97245
-1.11111 -0.66646 1.97939
-1.04762 -0.66646 1.98335
-0.98413 -0.66646 1.98453
-0.92063 -0.66646 1.98368
-0.85714 -0.66646 1.98090
-0.79365 -0.66646 1.97662
-0.73016 -0.66646 1.97090
-0.66667 -0.66646 1.96384
-0.60317 -0.66646 1.95587
-0.53968 -0.66646 1.94701
-0.47619 -0.66646 1.93742
-0.41270 -0.66646 1.92721
-0.34921 -0.66646 1.91622
-0.28571 -0.66646 1.90449
-0.22222 -0.66646 1.89224
-0.15873 -0.66646 1.87914
-0.09524 -0.66646 1.86493
-0.03175 -0.66646 1.84971
0.03175 -0.66646 1.83331
0.09524 -0.66646 1.81557
0.15873 -0.66646 1.79647
0.22222 -0.66646 1.77576
0.28571 -0.66646 1.75342
0.34921 -0.66646 1.72950
0.41270 -0.66646 1.70401
0.47619 -0.66646 1.67723
0.53968 -0.66646 1.64895
0.60317 -0.66646 1.61971
0.66667 -0.66646 1.59021
0.73016 -0.66646 1.56072
0.79365 -0.66646 1.53218
0.85714 -0.66646 1.50584
0.92063 -0.66646 1.48210
0.98413 -0.66646 1.46172
1.04762 -0.66646 1.44683
1.11111 -0.66646 1.43839
1.17460 -0.66646 1.43798
1.23810 -0.66646 1.44786
1.30159 -0.66646 1.46809
1.36508 -0.66646 1.50033
1.42857 -0.66646 1.54514
1.49206 -0.66646 1.60334
1.55556 -0.66646 1.67361
1.61905 -0.66646 1.75475
1.68254 -0.66646 1.84837
1.74603 -0.66646 1.95692
1.80952 -0.66646 2.01422
1.87302 -0.66646 1.95715
1.93651 -0.66646 1.95715
2.00000 -0.66646 1.95715

-2.00000 -0.72993 1.69927
-1.93651 -0.72993 1.69927
-1.87302 -0.72993 1.69927
-1.80952 -0.72993 1.74151
-1.74603 -0.72993 1.77872
-1.68254 -0.72993 1.81075
-1.61905 -0.72993 1.84141
-1.55556 -0.72993 1.87025
-1.49206 -0.72993 1.89717
-1.42857 -0.72993 1.92090
-1.36508 -0.72993 1.94086
-1.30159 -0.72993 1.95716
-1.23810 -0.72993 1.96985
-1.17460 -0.72993 1.97927
-1.11111 -0.72993 1.98588
-1.04762 -0.72993 1.98966
-0.98413 -0.72993 1.99069
-0.92063 -0.72993 1.98959
-0.85714 -0.72993 1.98683
-0.79365 -0.72993 1.98274
-0.73016 -0.72993 1.97732
-0.66667 -0.72993 1.97080
-0.60317 -0.72993 1.96351
-0.53968 -0.72993 1.95554
-0.47619 -0.72993 1.94690
-0.41270 -0.72993 1.93788
-0.34921 -0.72993 1.92827
-0.28571 -0.72993 1.91801
-0.22222 -0.72993 1.90715
-0.15873 -0.72993 1.89556
-0.09524 -0.72993 1.88293
-0.03175 -0.72993 1.86928
0.03175 -0.72993 1.85433
0.09524 -0.72993 1.83783
0.15873 -0.72993 1.81982
0.22222 -0.72993 1.80008
0.28571 -0.72993 1.77810
0.34921 -0.72993 1.75435
0.41270 -0.72993 1.72858
0.47619 -0.72993 1.70088
0.53968 -0.72993 1.67140
0.60317 -0.72993 1.64062
0.66667 -0.72993 1.60891
0.73016 -0.72993 1.57664
0.79365 -0.72993 1.54473
0.85714 -0.72993 1.51461
0.92063 -0.72993 1.48645
0.98413 -0.72993 1.46203
1.04762 -0.72993 1.44222
1.11111 -0.72993 1.42899
1.17460 -0.72993 1.42376
1.23810 -0.72993 1.42965
1.30159 -0.72993 1.44643
1.36508 -0.72993 1.47623
1.42857 -0.72993 1.51895
1.49206 -0.72993 1.57696
1.55556 -0.72993 1.64728
1.61905 -0.72993 1.72807
1.68254 -0.72993 1.82045
1.74603 -0.72993 1.94025
1.80952 -0.72993 2.04401
1.87302 -0.72993 1.92923
1.93651 -0.72993 1.92923
2.00000 -0.72993 1.92923

-2.00000 -0.79340 1.69927
-1.93651 -0.79340 1.73191
-1.87302 -0.79340 1.73191
-1.80952 -0.79340 1.73191
-1.74603 -0.79340 1.77705
-1.68254 -0.79340 1.80923
-1.61905 -0.79340 1.84129
-1.55556 -0.79340 1.87176
-1.49206 -0.79340 1.89935
-1.42857 -0.79340 1.92365
-1.36508 -0.79340 1.94386
-1.30159 -0.79340 1.96024
-1.23810 -0.79340 1.97314
-1.17460 -0.79340 1.98253
-1.11111 -0.79340 1.98897
-1.04762 -0.79340 1.99260
-0.98413 -0.79340 1.99354
-0.92063 -0.79340 1.99239
-0.85714 -0.79340 1.98965
-0.79365 -0.79340 1.98571
-0.73016 -0.79340 1.98070
-0.66667 -0.79340 1.97475
-0.60317 -0.79340 1.96813
-0.53968 -0.79340 1.96103
-0.47619 -0.79340 1.95351
-0.41270 -0.79340 1.94572
-0.34921 -0.79340 1.93757
-0.28571 -0.79340 1.92891
-0.22222 -0.79340 1.91964
-0.15873 -0.79340 1.90977
-0.09524 -0.79340 1.89884
-0.03175 -0.79340 1.88685
0.03175 -0.79340 1.87358
0.09524 -0.79340 1.85866
0.15873 -0.79340 1.84205
0.22222 -0.79340 1.82327
0.28571 -0.79340 1.80199
0.34921 -0.79340 1.77850
0.41270 -0.79340 1.75269
0.47619 -0.79340 1.72434
0.53968 -0.79340 1.69385
0.60317 -0.79340 1.66177
0.66667 -0.79340 1.62774
0.73016 -0.79340 1.59264
0.79365 -0.79340 1.55717
0.85714 -0.79340 1.52289
0.92063 -0.79340 1.49032
0.98413 -0.79340 1.46108
1.04762 -0.79340 1.43601
1.11111 -0.79340 1.41783
1.17460 -0.79340 1.40767
1.23810 -0.79340 1.40847
1.30159 -0.79340 1.42156
1.36508 -0.79340 1.44816
1.42857 -0.79340 1.48852
1.49206 -0.79340 1.54516
1.55556 -0.79340 1.61812
1.61905 -0.79340 1.69869
1.68254 -0.79340 1.78290
1.74603 -0.79340 1.87246
1.80952 -0.79340 1.91292
1.87302 -0.79340 1.92923
1.93651 -0.79340 1.92923
2.00000 -0.79340 1.92923

-2.00000 -0.85688 1.73191
-1.93651 -0.85688 1.73191
-1.87302 -0.85688 1.73191
-1.80952 -0.85688 1.73191
-1.74603 -0.85688 1.75455
-1.68254 -0.85688 1.79530
-1.61905 -0.85688 1.83181
-1.55556 -0.85688 1.86505
-1.49206 -0.85688 1.89477
-1.42857 -0.85688 1.92070
-1.36508 -0.85688 1.94219
-1.30159 -0.85688 1.95933
-1.23810 -0.85688 1.97265
-1.17460 -0.85688 1.98227
-1.11111 -0.85688 1.98858
-1.04762 -0.85688 1.99206
-0.98413 -0.85688 1.99297
-0.92063 -0.85688 1.99189
-0.85714 -0.85688 1.98915
-0.79365 -0.85688 1.98530
-0.73016 -0.85688 1.98057
-0.66667 -0.85688 1.97522
-0.60317 -0.85688 1.96940
-0.53968 -0.85688 1.96323
-0.47619 -0.85688 1.95692
-0.41270 -0.85688 1.95045
-0.34921 -0.85688 1.94379
-0.28571 -0.85688 1.93686
-0.22222 -0.85688 1.92946
-0.15873 -0.85688 1.92143
-0.09524 -0.85688 1.91251
-0.03175 -0.85688 1.90243
0.03175 -0.85688 1.89107
0.09524 -0.85688 1.87810
0.15873 -0.85688 1.86295
0.22222 -0.85688 1.84545
0.28571 -0.85688 1.82524
0.34921 -0.85688 1.80232
0.41270 -0.85688 1.77661
0.47619 -0.85688 1.74792
0.53968 -0.85688 1.71630
0.60317 -0.85688 1.68254
0.66667 -0.85688 1.64658
0.73016 -0.85688 1.60839
0.79365 -0.85688 1.56971
0.85714 -0.85688 1.53114
0.92063 -0.85688 1.49403
0.98413 -0.85688 1.45968
1.04762 -0.85688 1.42900
1.11111 -0.85688 1.40522
1.17460 -0.85688 1.38961
1.23810 -0.85688 1.38476
1.30159 -0.85688 1.39349
1.36508 -0.85688 1.41679
1.42857 -0.85688 1.45594
1.49206 -0.85688 1.51127
1.55556 -0.85688 1.58371
1.61905 -0.85688 1.66917
1.68254 -0.85688 1.74850
1.74603 -0.85688 1.80577
1.80952 -0.85688 1.91292
1.87302 -0.85688 1.91292
1.93651 -0.85688 1.92923
2.00000 -0.85688 1.92923

-2.00000 -0.92035 1.73191
-1.93651 -0.92035 1.73191
-1.87302 -0.92035 1.73035
-1.80952 -0.92035 1.73035
-1.74603 -0.92035 1.73035
-1.68254 -0.92035 1.77593
-1.61905 -0.92035 1.81439
-1.55556 -0.92035 1.85093
-1.49206 -0.92035 1.88381
-1.42857 -0.92035 1.91211
-1.36508 -0.92035 1.93561
-1.30159 -0.92035 1.95419
-1.23810 -0.92035 1.96820
-1.17460 -0.92035 1.97815
-1.11111 -0.92035 1.98466
-1.04762 -0.92035 1.98794
-0.98413 -0.92035 1.98884
-0.92063 -0.92035 1.98779
-0.85714 -0.92035 1.98504
-0.79365 -0.92035 1.98130
-0.73016 -0.92035 1.97683
-0.66667 -0.92035 1.97199
-0.60317 -0.92035 1.96691
-0.53968 -0.92035 1.96174
-0.47619 -0.92035 1.95666
-0.41270 -0.92035 1.95166
-0.34921 -0.92035 1.94662
-0.28571 -0.92035 1.94160
-0.22222 -0.92035 1.93619
-0.15873 -0.92035 1.93028
-0.09524 -0.92035 1.92363
-0.03175 -0.92035 1.91587
0.03175 -0.92035 1.90660
0.09524 -0.92035 1.89547
0.15873 -0.92035 1.88213
0.22222 -0.92035 1.86639
0.28571 -0.92035 1.84754
0.34921 -0.92035 1.82526
0.41270 -0.92035 1.79981
0.47619 -0.92035 1.77089
0.53968 -0.92035 1.73832
0.60317 -0.92035 1.70317
0.66667 -0.92035 1.66544
0.73016 -0.92035 1.62455
0.79365 -0.92035 1.58234
0.85714 -0.92035 1.53948
0.92063 -0.92035 1.49788
0.98413 -0.92035 1.45827
1.04762 -0.92035 1.42139
1.11111 -0.92035 1.39164
1.17460 -0.92035 1.37025
1.23810 -0.92035 1.36118
1.30159 -0.92035 1.36594
1.36508 -0.92035 1.38532
1.42857 -0.92035 1.42103
1.49206 -0.92035 1.47655
1.55556 -0.92035 1.55075
1.61905 -0.92035 1.64369
1.68254 -0.92035 1.74925
1.74603 -0.92035 1.78166
1.80952 -0.92035 1.78166
1.87302 -0.92035 1.78166
1.93651 -0.92035 1.91292
2.00000 -0.92035 1.92923

-2.00000 -0.98382 1.73035
-1.93651 -0.98382 1.73035
-1.87302 -0.98382 1.73035
-1.80952 -0.98382 1.73035
-1.74603 -0.98382 1.73035
-1.68254 -0.98382 1.75419
-1.61905 -0.98382 1.79312
-1.55556 -0.98382 1.83101
-1.49206 -0.98382 1.86777
-1.42857 -0.98382 1.89898
-1.36508 -0.98382 1.92463
-1.30159 -0.98382 1.94478
-1.23810 -0.98382 1.95989
-1.17460 -0.98382 1.97028
-1.11111 -0.98382 1.97700
-1.04762 -0.98382 1.98032
-0.98413 -0.98382 1.98119
-0.92063 -0.98382 1.97999
-0.85714 -0.98382 1.97710
-0.79365 -0.98382 1.97345
-0.73016 -0.98382 1.96923
-0.66667 -0.98382 1.96481
-0.60317 -0.98382 1.96044
-0.53968 -0.98382 1.95629
-0.47619 -0.98382 1.95245
-0.41270 -0.98382 1.94892
-0.34921 -0.98382 1.94564
-0.28571 -0.98382 1.94261
-0.22222 -0.98382 1.93941
-0.15873 -0.98382 1.93587
-0.09524 -0.98382 1.93176
-0.03175 -0.98382 1.92651
0.03175 -0.98382 1.91967
0.09524 -0.98382 1.91071
0.15873 -0.98382 1.89961
0.22222 -0.98382 1.88592
0.28571 -0.98382 1.86862
0.34921 -0.98382 1.84742
0.41270 -0.98382 1.82253
0.47619 -0.98382 1.79363
0.53968 -0.98382 1.76050
0.60317 -0.98382 1.72391
0.66667 -0.98382 1.68394
0.73016 -0.98382 1.64099
0.79365 -0.98382 1.59524
0.85714 -0.98382 1.54788
0.92063 -0.98382 1.50118
0.98413 -0.98382 1.45618
1.04762 -0.98382 1.41411
1.11111 -0.98382 1.37851
1.17460 -0.98382 1.35142
1.23810 -0.98382 1.33768
1.30159 -0.98382 1.33827
1.36508 -0.98382 1.35373
1.42857 -0.98382 1.38571
1.49206 -0.98382 1.44167
1.55556 -0.98382 1.51904
1.61905 -0.98382 1.60052
1.68254 -0.98382 1.67625
1.74603 -0.98382 1.78166
1.80952 -0.98382 1.78166
1.87302 -0.98382 1.78166
1.93651 -0.98382 1.78166
2.00000 -0.98382 1.78166

-2.00000 -1.04729 1.73035
-1.93651 -1.04729 1.73035
-1.87302 -1.04729 1.73035
-1.80952 -1.04729 1.72238
-1.74603 -1.04729 1.72238
-1.68254 -1.04729 1.72238
-1.61905 -1.04729 1.76849
-1.55556 -1.04729 1.80919
-1.49206 -1.04729 1.84823
-1.42857 -1.04729 1.88183
-1.36508 -1.04729 1.90960
-1.30159 -1.04729 1.93137
-1.23810 -1.04729 1.94757
-1.17460 -1.04729 1.95890
-1.11111 -1.04729 1.96596
-1.04762 -1.04729 1.96915
-0.98413 -1.04729 1.96974
-0.92063 -1.04729 1.96823
-0.85714 -1.04729 1.96512
-0.79365 -1.04729 1.96147
-0.73016 -1.04729 1.95743
-0.66667 -1.04729 1.95340
-0.60317 -1.04729 1.94967
-0.53968 -1.04729 1.94647
-0.47619 -1.04729 1.94386
-0.41270 -1.04729 1.94190
-0.34921 -1.04729 1.94051
-0.28571 -1.04729 1.93952
-0.22222 -1.04729 1.93871
-0.15873 -1.04729 1.93786
-0.09524 -1.04729 1.93640
-0.03175 -1.04729 1.93390
0.03175 -1.04729 1.92998
0.09524 -1.04729 1.92391
0.15873 -1.04729 1.91509
0.22222 -1.04729 1.90330
0.28571 -1.04729 1.88783
0.34921 -1.04729 1.86825
0.41270 -1.04729 1.84424
0.47619 -1.04729 1.81563
0.53968 -1.04729 1.78227
0.60317 -1.04729 1.74422
0.66667 -1.04729 1.70240
0.73016 -1.04729 1.65732
0.79365 -1.04729 1.60881
0.85714 -1.04729 1.55693
0.92063 -1.04729 1.50472
0.98413 -1.04729 1.45362
1.04762 -1.04729 1.40684
1.11111 -1.04729 1.36592
1.17460 -1.04729 1.33290
1.23810 -1.04729 1.31400
1.30159 -1.04729 1.30995
1.36508 -1.04729 1.32230
1.42857 -1.04729 1.35479
1.49206 -1.04729 1.41021
1.55556 -1.04729 1.48317
1.61905 -1.04729 1.55068
1.68254 -1.04729 1.60226
1.74603 -1.04729 1.60226
1.80952 -1.04729 1.60226
1.87302 -1.04729 1.78166
1.93651 -1.04729 1.78166
2.00000 -1.04729 1.78166

-2.00000 -1.11077 1.73035
-1.93651 -1.11077 1.72238
-1.87302 -1.11077 1.72238
-1.80952 -1.11077 1.72238
-1.74603 -1.11077 1.72238
-1.68254 -1.11077 1.72238
-1.61905 -1.11077 1.74197
-1.55556 -1.11077 1.78513
-1.49206 -1.11077 1.82537
-1.42857 -1.11077 1.86085
-1.36508 -1.11077 1.89117
-1.30159 -1.11077 1.91479
-1.23810 -1.11077 1.93188
-1.17460 -1.11077 1.94388
-1.11111 -1.11077 1.95124
-1.04762 -1.11077 1.95452
-0.98413 -1.11077 1.95462
-0.92063 -1.11077 1.95251
-0.85714 -1.11077 1.94915
-0.79365 -1.11077 1.94526
-0.73016 -1.11077 1.94122
-0.66667 -1.11077 1.93748
-0.60317 -1.11077 1.93437
-0.53968 -1.11077 1.93204
-0.47619 -1.11077 1.93060
-0.41270 -1.11077 1.93013
-0.34921 -1.11077 1.93065
-0.28571 -1.11077 1.93189
-0.22222 -1.11077 1.93367
-0.15873 -1.11077 1.93555
-0.09524 -1.11077 1.93721
-0.03175 -1.11077 1.93773
0.03175 -1.11077 1.93667
0.09524 -1.11077 1.93366
0.15873 -1.11077 1.92780
0.22222 -1.11077 1.91843
0.28571 -1.11077 1.90537
0.34921 -1.11077 1.88764
0.41270 -1.11077 1.86479
0.47619 -1.11077 1.83693
0.53968 -1.11077 1.80356
0.60317 -1.11077 1.76441
0.66667 -1.11077 1.72123
0.73016 -1.11077 1.67369
0.79365 -1.11077 1.62205
0.85714 -1.11077 1.56699
0.92063 -1.11077 1.50940
0.98413 -1.11077 1.45268
1.04762 -1.11077 1.40062
1.11111 -1.11077 1.35465
1.17460 -1.11077 1.31619
1.23810 -1.11077 1.29169
1.30159 -1.11077 1.28310
1.36508 -1.11077 1.29369
1.42857 -1.11077 1.32484
1.49206 -1.11077 1.37953
1.55556 -1.11077 1.44691
1.61905 -1.11077 1.49693
1.68254 -1.11077 1.60226
1.74603 -1.11077 1.60226
1.80952 -1.11077 1.60226
1.87302 -1.11077 1.60226
1.93651 -1.11077 1.60226
2.00000 -1.11077 1.78166

-2.00000 -1.17424 1.72238
-1.93651 -1.17424 1.72238
-1.87302 -1.17424 1.72238
-1.80952 -1.17424 1.72238
-1.74603 -1.17424 1.71260
-1.68254 -1.17424 1.71260
-1.61905 -1.17424 1.71260
-1.55556 -1.17424 1.75830
-1.49206 -1.17424 1.79903
-1.42857 -1.17424 1.83687
-1.36508 -1.17424 1.86939
-1.30159 -1.17424 1.89477
-1.23810 -1.17424 1.91343
-1.17460 -1.17424 1.92592
-1.11111 -1.17424 1.93329
-1.04762 -1.17424 1.93638
-0.98413 -1.17424 1.93594
-0.92063 -1.17424 1.93318
-0.85714 -1.17424 1.92926
-0.79365 -1.17424 1.92494
-0.73016 -1.17424 1.92073
-0.66667 -1.17424 1.91704
-0.60317 -1.17424 1.91425
-0.53968 -1.17424 1.91263
-0.47619 -1.17424 1.91226
-0.41270 -1.17424 1.91327
-0.34921 -1.17424 1.91565
-0.28571 -1.17424 1.91924
-0.22222 -1.17424 1.92360
-0.15873 -1.17424 1.92843
-0.09524 -1.17424 1.93331
-0.03175 -1.17424 1.93710
0.03175 -1.17424 1.93938
0.09524 -1.17424 1.93985
0.15873 -1.17424 1.93750
0.22222 -1.17424 1.93103
0.28571 -1.17424 1.92029
0.34921 -1.17424 1.90467
0.41270 -1.17424 1.88360
0.47619 -1.17424 1.85680
0.53968 -1.17424 1.82399
0.60317 -1.17424 1.78488
0.66667 -1.17424 1.74002
0.73016 -1.17424 1.68982
0.79365 -1.17424 1.63522
0.85714 -1.17424 1.57673
0.92063 -1.17424 1.51490
0.98413 -1.17424 1.45321
1.04762 -1.17424 1.39641
1.11111 -1.17424 1.34516
1.17460 -1.17424 1.30075
1.23810 -1.17424 1.27106
1.30159 -1.17424 1.26047
1.36508 -1.17424 1.26919
1.42857 -1.17424 1.29888
1.49206 -1.17424 1.35204
1.55556 -1.17424 1.40240
1.61905 -1.17424 1.43664
1.68254 -1.17424 1.43664
1.74603 -1.17424 1.43664
1.80952 -1.17424 1.60226
1.87302 -1.17424 1.60226
1.93651 -1.17424 1.60226
2.00000 -1.17424 1.60226

-2.00000 -1.23771 1.72238
-1.93651 -1.23771 1.72238
-1.87302 -1.23771 1.71260
-1.80952 -1.23771 1.71260
-1.74603 -1.23771 1.71260
-1.68254 -1.23771 1.71260
-1.61905 -1.23771 1.71260
-1.55556 -1.23771 1.72779
-1.49206 -1.23771 1.77188
-1.42857 -1.23771 1.81183
-1.36508 -1.23771 1.84586
-1.30159 -1.23771 1.87244
-1.23810 -1.23771 1.89218
-1.17460 -1.23771 1.90565
-1.11111 -1.23771 1.91273
-1.04762 -1.23771 1.91522
-0.98413 -1.23771 1.91397
-0.92063 -1.23771 1.91032
-0.85714 -1.23771 1.90541
-0.79365 -1.23771 1.90055
-0.73016 -1.23771 1.89586
-0.66667 -1.23771 1.89187
-0.60317 -1.23771 1.88911
-0.53968 -1.23771 1.88802
-0.47619 -1.23771 1.88853
-0.41270 -1.23771 1.89091
-0.34921 -1.23771 1.89518
-0.28571 -1.23771 1.90099
-0.22222 -1.23771 1.90819
-0.15873 -1.23771 1.91622
-0.09524 -1.23771 1.92438
-0.03175 -1.23771 1.93183
0.03175 -1.23771 1.93792
0.09524 -1.23771 1.94227
0.15873 -1.23771 1.94324
0.22222 -1.23771 1.93994
0.28571 -1.23771 1.93201
0.34921 -1.23771 1.91896
0.41270 -1.23771 1.89956
0.47619 -1.23771 1.87402
0.53968 -1.23771 1.84206
0.60317 -1.23771 1.80297
0.66667 -1.23771 1.75719
0.73016 -1.23771 1.70554
0.79365 -1.23771 1.64859
0.85714 -1.23771 1.58663
0.92063 -1.23771 1.52155
0.98413 -1.23771 1.45499
1.04762 -1.23771 1.39332
1.11111 -1.23771 1.33659
1.17460 -1.23771 1.28654
1.23810 -1.23771 1.25533
1.30159 -1.23771 1.24291
1.36508 -1.23771 1.24895
1.42857 -1.23771 1.27511
1.49206 -1.23771 1.31772
1.55556 -1.23771 1.35940
1.61905 -1.23771 1.43664
1.68254 -1.23771 1.43664
1.74603 -1.23771 1.43664
1.80952 -1.23771 1.43664
1.87302 -1.23771 1.43664
1.93651 -1.23771 1.60226
2.00000 -1.23771 1.60226

-2.00000 -1.30118 1.71260
-1.93651 -1.30118 1.71260
-1.87302 -1.30118 1.71260
-1.80952 -1.30118 1.71260
-1.74603 -1.30118 1.71260
-1.68254 -1.30118 1.71260
-1.61905 -1.30118 1.72779
-1.55556 -1.30118 1.72779
-1.49206 -1.30118 1.74045
-1.42857 -1.30118 1.78541
-1.36508 -1.30118 1.82278
-1.30159 -1.30118 1.84914
-1.23810 -1.30118 1.86991
-1.17460 -1.30118 1.88366
-1.11111 -1.30118 1.89028
-1.04762 -1.30118 1.89167
-0.98413 -1.30118 1.88958
-0.92063 -1.30118 1.88486
-0.85714 -1.30118 1.87874
-0.79365 -1.30118 1.87285
-0.73016 -1.30118 1.86743
-0.66667 -1.30118 1.86259
-0.60317 -1.30118 1.85923
-0.53968 -1.30118 1.85825
-0.47619 -1.30118 1.85924
-0.41270 -1.30118 1.86269
-0.34921 -1.30118 1.86856
-0.28571 -1.30118 1.87666
-0.22222 -1.30118 1.88691
-0.15873 -1.30118 1.89815
-0.09524 -1.30118 1.90985
-0.03175 -1.30118 1.92153
0.03175 -1.30118 1.93170
0.09524 -1.30118 1.93984
0.15873 -1.30118 1.94471
0.22222 -1.30118 1.94528
0.28571 -1.30118 1.94053
0.34921 -1.30118 1.92991
0.41270 -1.30118 1.91278
0.47619 -1.30118 1.88867
0.53968 -1.30118 1.85743
0.60317 -1.30118 1.81879
0.66667 -1.30118 1.77256
0.73016 -1.30118 1.71905
0.79365 -1.30118 1.66026
0.85714 -1.30118 1.59670
0.92063 -1.30118 1.52846
0.98413 -1.30118 1.45855
1.04762 -1.30118 1.39260
1.11111 -1.30118 1.33087
1.17460 -1.30118 1.27743
1.23810 -1.30118 1.24369
1.30159 -1.30118 1.22905
1.36508 -1.30118 1.23250
1.42857 -1.30118 1.25186
1.49206 -1.30118 1.28173
1.55556 -1.30118 1.35940
1.61905 -1.30118 1.35940
1.68254 -1.30118 1.43664
1.74603 -1.30118 1.43664
1.80952 -1.30118 1.43664
1.87302 -1.30118 1.43664
1.93651 -1.30118 1.43664
2.00000 -1.30118 1.43664

-2.00000 -1.36466 1.71260
-1.93651 -1.36466 1.71260
-1.87302 -1.36466 1.71260
-1.80952 -1.36466 1.71260
-1.74603 -1.36466 1.71260
-1.68254 -1.36466 1.72779
-1.61905 -1.36466 1.72779
-1.55556 -1.36466 1.74045
-1.49206 -1.36466 1.74045
-1.42857 -1.36466 1.74973
-1.36508 -1.36466 1.79415
-1.30159 -1.36466 1.82182
-1.23810 -1.36466 1.84558
-1.17460 -1.36466 1.86072
-1.11111 -1.36466 1.86646
-1.04762 -1.36466 1.86684
-0.98413 -1.36466 1.86337
-0.92063 -1.36466 1.85700
-0.85714 -1.36466 1.84946
-0.79365 -1.36466 1.84227
-0.73016 -1.36466 1.83576
-0.66667 -1.36466 1.83001
-0.60317 -1.36466 1.82574
-0.53968 -1.36466 1.82369
-0.47619 -1.36466 1.82441
-0.41270 -1.36466 1.82861
-0.34921 -1.36466 1.83603
-0.28571 -1.36466 1.84625
-0.22222 -1.36466 1.85917
-0.15873 -1.36466 1.87382
-0.09524 -1.36466 1.88927
-0.03175 -1.36466 1.90496
0.03175 -1.36466 1.91931
0.09524 -1.36466 1.93173
0.15873 -1.36466 1.94128
0.22222 -1.36466 1.94605
0.28571 -1.36466 1.94485
0.34921 -1.36466 1.93739
0.41270 -1.36466 1.92273
0.47619 -1.36466 1.90024
0.53968 -1.36466 1.87000
0.60317 -1.36466 1.83159
0.66667 -1.36466 1.78486
0.73016 -1.36466 1.72996
0.79365 -1.36466 1.66961
0.85714 -1.36466 1.60461
0.92063 -1.36466 1.53473
0.98413 -1.36466 1.46149
1.04762 -1.36466 1.39231
1.11111 -1.36466 1.32853
1.17460 -1.36466 1.27351
1.23810 -1.36466 1.23835
1.30159 -1.36466 1.22285
1.36508 -1.36466 1.22261
1.42857 -1.36466 1.23670
1.49206 -1.36466 1.28173
1.55556 -1.36466 1.28173
1.61905 -1.36466 1.35940
1.68254 -1.36466 1.35940
1.74603 -1.36466 1.43664
1.80952 -1.36466 1.43664
1.87302 -1.36466 1.43664
1.93651 -1.36466 1.43664
2.00000 -1.36466 1.43664

-2.00000 -1.42813 1.71260
-1.93651 -1.42813 1.71260
-1.87302 -1.42813 1.71260
-1.80952 -1.42813 1.71260
-1.74603 -1.42813 1.72779
-1.68254 -1.42813 1.72779
-1.61905 -1.42813 1.74045
-1.55556 -1.42813 1.74045
-1.49206 -1.42813 1.74973
-1.42857 -1.42813 1.74973
-1.36508 -1.42813 1.76536
-1.30159 -1.42813 1.79571
-1.23810 -1.42813 1.82288
-1.17460 -1.42813 1.83787
-1.11111 -1.42813 1.84192
-1.04762 -1.42813 1.84121
-0.98413 -1.42813 1.83593
-0.92063 -1.42813 1.82802
-0.85714 -1.42813 1.81956
-0.79365 -1.42813 1.81050
-0.73016 -1.42813 1.80180
-0.66667 -1.42813 1.79437
-0.60317 -1.42813 1.78882
-0.53968 -1.42813 1.78522
-0.47619 -1.42813 1.78489
-0.41270 -1.42813 1.78879
-0.34921 -1.42813 1.79802
-0.28571 -1.42813 1.81031
-0.22222 -1.42813 1.82540
-0.15873 -1.42813 1.84297
-0.09524 -1.42813 1.86207
-0.03175 -1.42813 1.88188
0.03175 -1.42813 1.90059
0.09524 -1.42813 1.91739
0.15873 -1.42813 1.93127
0.22222 -1.42813 1.94032
0.28571 -1.42813 1.94336
0.34921 -1.42813 1.93964
0.41270 -1.42813 1.92720
0.47619 -1.42813 1.90670
0.53968 -1.42813 1.87789
0.60317 -1.42813 1.83988
0.66667 -1.42813 1.79295
0.73016 -1.42813 1.73811
0.79365 -1.42813 1.67625
0.85714 -1.42813 1.60991
0.92063 -1.42813 1.53858
0.98413 -1.42813 1.46362
1.04762 -1.42813 1.39314
1.11111 -1.42813 1.32949
1.17460 -1.42813 1.27462
1.23810 -1.42813 1.24034
1.30159 -1.42813 1.22625
1.36508 -1.42813 1.22459
1.42857 -1.42813 1.23670
1.49206 -1.42813 1.23670
1.55556 -1.42813 1.28173
1.61905 -1.42813 1.28173
1.68254 -1.42813 1.35940
1.74603 -1.42813 1.35940
1.80952 -1.42813 1.43664
1.87302 -1.42813 1.43664
1.93651 -1.42813 1.43664
2.00000 -1.42813 1.43664

-2.00000 -1.49160 1.71260
-1.93651 -1.49160 1.71260
-1.87302 -1.49160 1.71260
-1.80952 -1.49160 1.72779
-1.74603 -1.49160 1.72779
-1.68254 -1.49160 1.74045
-1.61905 -1.49160 1.74045
-1.55556 -1.49160 1.74973
-1.49206 -1.49160 1.74973
-1.42857 -1.49160 1.76536
-1.36508 -1.49160 1.76536
-1.30159 -1.49160 1.76259
-1.23810 -1.49160 1.80104
-1.17460 -1.49160 1.81351
-1.11111 -1.49160 1.81793
-1.04762 -1.49160 1.81719
-0.98413 -1.49160 1.81103
-0.92063 -1.49160 1.80147
-0.85714 -1.49160 1.79053
-0.79365 -1.49160 1.77865
-0.73016 -1.49160 1.76661
-0.66667 -1.49160 1.75645
-0.60317 -1.49160 1.74897
-0.53968 -1.49160 1.74408
-0.47619 -1.49160 1.74228
-0.41270 -1.49160 1.74604
-0.34921 -1.49160 1.75478
-0.28571 -1.49160 1.76849
-0.22222 -1.49160 1.78529
-0.15873 -1.49160 1.80517
-0.09524 -1.49160 1.82787
-0.03175 -1.49160 1.85198
0.03175 -1.49160 1.87541
0.09524 -1.49160 1.89645
0.15873 -1.49160 1.91449
0.22222 -1.49160 1.92785
0.28571 -1.49160 1.93527
0.34921 -1.49160 1.93454
0.41270 -1.49160 1.92534
0.47619 -1.49160 1.90780
0.53968 -1.49160 1.88024
0.60317 -1.49160 1.84262
0.66667 -1.49160 1.79602
0.73016 -1.49160 1.74088
0.79365 -1.49160 1.67940
0.85714 -1.49160 1.61263
0.92063 -1.49160 1.54193
0.98413 -1.49160 1.46807
1.04762 -1.49160 1.39825
1.11111 -1.49160 1.33472
1.17460 -1.49160 1.28056
1.23810 -1.49160 1.24675
1.30159 -1.49160 1.23548
1.36508 -1.49160 1.22459
1.42857 -1.49160 1.22459
1.49206 -1.49160 1.23670
1.55556 -1.49160 1.23670
1.61905 -1.49160 1.28173
1.68254 -1.49160 1.28173
1.74603 -1.49160 1.35940
1.80952 -1.49160 1.35940
1.87302 -1.49160 1.43664
1.93651 -1.49160 1.43664
2.00000 -1.49160 1.43664

-2.00000 -1.55507 1.71260
-1.93651 -1.55507 1.71260
-1.87302 -1.55507 1.72779
-1.80952 -1.55507 1.72779
-1.74603 -1.55507 1.74045
-1.68254 -1.55507 1.74045
-1.61905 -1.55507 1.74973
-1.55556 -1.55507 1.74973
-1.49206 -1.55507 1.76536
-1.42857 -1.55507 1.76536
-1.36508 -1.55507 1.76259
-1.30159 -1.55507 1.76259
-1.23810 -1.55507 1.76366
-1.17460 -1.55507 1.78409
-1.11111 -1.55507 1.79736
-1.04762 -1.55507 1.79720
-0.98413 -1.55507 1.78976
-0.92063 -1.55507 1.77901
-0.85714 -1.55507 1.76535
-0.79365 -1.55507 1.74969
-0.73016 -1.55507 1.73290
-0.66667 -1.55507 1.71895
-0.60317 -1.55507 1.70884
-0.53968 -1.55507 1.70080
-0.47619 -1.55507 1.69711
-0.41270 -1.55507 1.69981
-0.34921 -1.55507 1.70686
-0.28571 -1.55507 1.72036
-0.22222 -1.55507 1.73926
-0.15873 -1.55507 1.76161
-0.09524 -1.55507 1.78722
-0.03175 -1.55507 1.81458
0.03175 -1.55507 1.84206
0.09524 -1.55507 1.86749
0.15873 -1.55507 1.88994
0.22222 -1.55507 1.90799
0.28571 -1.55507 1.91942
0.34921 -1.55507 1.92130
0.41270 -1.55507 1.91490
0.47619 -1.55507 1.90025
0.53968 -1.55507 1.87514
0.60317 -1.55507 1.83906
0.66667 -1.55507 1.79290
0.73016 -1.55507 1.73740
0.79365 -1.55507 1.67794
0.85714 -1.55507 1.61357
0.92063 -1.55507 1.54461
0.98413 -1.55507 1.47458
1.04762 -1.55507 1.40471
1.11111 -1.55507 1.34350
1.17460 -1.55507 1.29300
1.23810 -1.55507 1.25830
1.30159 -1.55507 1.23548
1.36508 -1.55507 1.23548
1.42857 -1.55507 1.22459
1.49206 -1.55507 1.22459
1.55556 -1.55507 1.23670
1.61905 -1.55507 1.23670
1.68254 -1.55507 1.28173
1.74603 -1.55507 1.28173
1.80952 -1.55507 1.35940
1.87302 -1.55507 1.35940
1.93651 -1.55507 1.43664
2.00000 -1.55507 1.43664

-2.00000 -1.61854 1.71260
-1.93651 -1.61854 1.72779
-1.87302 -1.61854 1.72779
-1.80952 -1.61854 1.74045
-1.74603 -1.61854 1.74045
-1.68254 -1.61854 1.74973
-1.61905 -1.61854 1.74973
-1.55556 -1.61854 1.76536
-1.49206 -1.61854 1.76536
-1.42857 -1.61854 1.76259
-1.36508 -1.61854 1.76259
-1.30159 -1.61854 1.76366
-1.23810 -1.61854 1.76366
-1.17460 -1.61854 1.78409
-1.11111 -1.61854 1.77441
-1.04762 -1.61854 1.78190
-0.98413 -1.61854 1.77794
-0.92063 -1.61854 1.76417
-0.85714 -1.61854 1.74579
-0.79365 -1.61854 1.72619
-0.73016 -1.61854 1.70605
-0.66667 -1.61854 1.68632
-0.60317 -1.61854 1.67089
-0.53968 -1.61854 1.65776
-0.47619 -1.61854 1.64937
-0.41270 -1.61854 1.64970
-0.34921 -1.61854 1.65615
-0.28571 -1.61854 1.66920
-0.22222 -1.61854 1.68779
-0.15873 -1.61854 1.71195
-0.09524 -1.61854 1.73987
-0.03175 -1.61854 1.76948
0.03175 -1.61854 1.79999
0.09524 -1.61854 1.83003
0.15873 -1.61854 1.85769
0.22222 -1.61854 1.87994
0.28571 -1.61854 1.89483
0.34921 -1.61854 1.89987
0.41270 -1.61854 1.89524
0.47619 -1.61854 1.88360
0.53968 -1.61854 1.86179
0.60317 -1.61854 1.82752
0.66667 -1.61854 1.78174
0.73016 -1.61854 1.73007
0.79365 -1.61854 1.67255
0.85714 -1.61854 1.61000
0.92063 -1.61854 1.54357
0.98413 -1.61854 1.47841
1.04762 -1.61854 1.41129
1.11111 -1.61854 1.35599
1.17460 -1.61854 1.29300
1.23810 -1.61854 1.25830
1.30159 -1.61854 1.25830
1.36508 -1.61854 1.23548
1.42857 -1.61854 1.23548
1.49206 -1.61854 1.22459
1.55556 -1.61854 1.22459
1.61905 -1.61854 1.23670
1.68254 -1.61854 1.23670
1.74603 -1.61854 1.28173
1.80952 -1.61854 1.28173
1.87302 -1.61854 1.35940
1.93651 -1.61854 1.35940
2.00000 -1.61854 1.43664

-2.00000 -1.68202 1.72779
-1.93651 -1.68202 1.72779
-1.87302 -1.68202 1.74045
-1.80952 -1.68202 1.74045
-1.74603 -1.68202 1.74973
-1.68254 -1.68202 1.74973
-1.61905 -1.68202 1.76536
-1.55556 -1.68202 1.76536
-1.49206 -1.68202 1.76259
-1.42857 -1.68202 1.76259
-1.36508 -1.68202 1.76366
-1.30159 -1.68202 1.76366
-1.23810 -1.68202 1.76366
-1.17460 -1.68202 1.77441
-1.11111 -1.68202 1.77441
-1.04762 -1.68202 1.75528
-0.98413 -1.68202 1.76338
-0.92063 -1.68202 1.75103
-0.85714 -1.68202 1.73747
-0.79365 -1.68202 1.71159
-0.73016 -1.68202 1.68772
-0.66667 -1.68202 1.66223
-0.60317 -1.68202 1.63964
-0.53968 -1.68202 1.62014
-0.47619 -1.68202 1.60335
-0.41270 -1.68202 1.59734
-0.34921 -1.68202 1.60371
-0.28571 -1.68202 1.61674
-0.22222 -1.68202 1.63369
-0.15873 -1.68202 1.65665
-0.09524 -1.68202 1.68642
-0.03175 -1.68202 1.71837
0.03175 -1.68202 1.75136
0.09524 -1.68202 1.78417
0.15873 -1.68202 1.81726
0.22222 -1.68202 1.84355
0.28571 -1.68202 1.86130
0.34921 -1.68202 1.86875
0.41270 -1.68202 1.86563
0.47619 -1.68202 1.85667
0.53968 -1.68202 1.83928
0.60317 -1.68202 1.80906
0.66667 -1.68202 1.76677
0.73016 -1.68202 1.71891
0.79365 -1.68202 1.66358
0.85714 -1.68202 1.60565
0.92063 -1.68202 1.54252
0.98413 -1.68202 1.48060
1.04762 -1.68202 1.42181
1.11111 -1.68202 1.35599
1.17460 -1.68202 1.35599
1.23810 -1.68202 1.25830
1.30159 -1.68202 1.25830
1.36508 -1.68202 1.25830
1.42857 -1.68202 1.23548
1.49206 -1.68202 1.23548
1.55556 -1.68202 1.22459
1.61905 -1.68202 1.22459
1.68254 -1.68202 1.23670
1.74603 -1.68202 1.23670
1.80952 -1.68202 1.28173
1.87302 -1.68202 1.28173
1.93651 -1.68202 1.35940
2.00000 -1.68202 1.35940

-2.00000 -1.74549 1.72779
-1.93651 -1.74549 1.74045
-1.87302 -1.74549 1.74045
-1.80952 -1.74549 1.74973
-1.74603 -1.74549 1.74973
-1.68254 -1.74549 1.76536
-1.61905 -1.74549 1.76536
-1.55556 -1.74549 1.76259
-1.49206 -1.74549 1.76259
-1.42857 -1.74549 1.76366
-1.36508 -1.74549 1.76366
-1.30159 -1.74549 1.76366
-1.23810 -1.74549 1.77441
-1.17460 -1.74549 1.77441
-1.11111 -1.74549 1.75528
-1.04762 -1.74549 1.75528
-0.98413 -1.74549 1.70625
-0.92063 -1.74549 1.71626
-0.85714 -1.74549 1.72288
-0.79365 -1.74549 1.69705
-0.73016 -1.74549 1.67819
-0.66667 -1.74549 1.64679
-0.60317 -1.74549 1.61762
-0.53968 -1.74549 1.59419
-0.47619 -1.74549 1.57008
-0.41270 -1.74549 1.55829
-0.34921 -1.74549 1.55884
-0.28571 -1.74549 1.57052
-0.22222 -1.74549 1.58424
-0.15873 -1.74549 1.60415
-0.09524 -1.74549 1.63329
-0.03175 -1.74549 1.66689
0.03175 -1.74549 1.70107
0.09524 -1.74549 1.73433
0.15873 -1.74549 1.76754
0.22222 -1.74549 1.79704
0.28571 -1.74549 1.81846
0.34921 -1.74549 1.82788
0.41270 -1.74549 1.82899
0.47619 -1.74549 1.82426
0.53968 -1.74549 1.80775
0.60317 -1.74549 1.78433
0.66667 -1.74549 1.74755
0.73016 -1.74549 1.70434
0.79365 -1.74549 1.64692
0.85714 -1.74549 1.59800
0.92063 -1.74549 1.53860
0.98413 -1.74549 1.47575
1.04762 -1.74549 1.42181
1.11111 -1.74549 1.42181
1.17460 -1.74549 1.35599
1.23810 -1.74549 1.35599
1.30159 -1.74549 1.25830
1.36508 -1.74549 1.25830
1.42857 -1.74549 1.25830
1.49206 -1.74549 1.23548
1.55556 -1.74549 1.23548
1.61905 -1.74549 1.22459
1.68254 -1.74549 1.22459
1.74603 -1.74549 1.23670
1.80952 -1.74549 1.23670
1.87302 -1.74549 1.28173
1.93651 -1.74549 1.28173
2.00000 -1.74549 1.35940

-2.00000 -1.80896 1.74045
-1.93651 -1.80896 1.74045
-1.87302 -1.80896 1.74973
-1.80952 -1.80896 1.74973
-1.74603 -1.80896 1.76536
-1.68254 -1.80896 1.76536
-1.61905 -1.80896 1.76259
-1.55556 -1.80896 1.76259
-1.49206 -1.80896 1.76366
-1.42857 -1.80896 1.76366
-1.36508 -1.80896 1.76366
-1.30159 -1.80896 1.76366
-1.23810 -1.80896 1.77441
-1.17460 -1.80896 1.75528
-1.11111 -1.80896 1.75528
-1.04762 -1.80896 1.70625
-0.98413 -1.80896 1.70625
-0.92063 -1.80896 1.71626
-0.85714 -1.80896 1.72288
-0.79365 -1.80896 1.66729
-0.73016 -1.80896 1.65881
-0.66667 -1.80896 1.63747
-0.60317 -1.80896 1.61262
-0.53968 -1.80896 1.58898
-0.47619 -1.80896 1.55454
-0.41270 -1.80896 1.53860
-0.34921 -1.80896 1.52952
-0.28571 -1.80896 1.53475
-0.22222 -1.80896 1.54612
-0.15873 -1.80896 1.56260
-0.09524 -1.80896 1.58797
-0.03175 -1.80896 1.61622
0.03175 -1.80896 1.65028
0.09524 -1.80896 1.68412
0.15873 -1.80896 1.71658
0.22222 -1.80896 1.74775
0.28571 -1.80896 1.76911
0.34921 -1.80896 1.78108
0.41270 -1.80896 1.78469
0.47619 -1.80896 1.78077
0.53968 -1.80896 1.76611
0.60317 -1.80896 1.75036
0.66667 -1.80896 1.72343
0.73016 -1.80896 1.67691
0.79365 -1.80896 1.62576
0.85714 -1.80896 1.59800
0.92063 -1.80896 1.53860
0.98413 -1.80896 1.47575
1.04762 -1.80896 1.47575
1.11111 -1.80896 1.42181
1.17460 -1.80896 1.42181
1.23810 -1.80896 1.35599
1.30159 -1.80896 1.25830
1.36508 -1.80896 1.25830
1.42857 -1.80896 1.25830
1.49206 -1.80896 1.25830
1.55556 -1.80896 1.23548
1.61905 -1.80896 1.23548
1.68254 -1.80896 1.22459
1.74603 -1.80896 1.22459
1.80952 -1.80896 1.23670
1.87302 -1.80896 1.23670
1.93651 -1.80896 1.28173
2.00000 -1.80896 1.28173

-2.00000 -1.87243 1.74045
-1.93651 -1.87243 1.74973
-1.87302 -1.87243 1.74973
-1.80952 -1.87243 1.76536
-1.74603 -1.87243 1.76536
-1.68254 -1.87243 1.76259
-1.61905 -1.87243 1.76259
-1.55556 -1.87243 1.76366
-1.49206 -1.87243 1.76366
-1.42857 -1.87243 1.76366
-1.36508 -1.87243 1.76366
-1.30159 -1.87243 1.77441
-1.23810 -1.87243 1.75528
-1.17460 -1.87243 1.75528
-1.11111 -1.87243 1.70625
-1.04762 -1.87243 1.70625
-0.98413 -1.87243 1.70625
-0.92063 -1.87243 1.71626
-0.85714 -1.87243 1.66729
-0.79365 -1.87243 1.66729
-0.73016 -1.87243 1.65881
-0.66667 -1.87243 1.61962
-0.60317 -1.87243 1.59622
-0.53968 -1.87243 1.57561
-0.47619 -1.87243 1.54843
-0.41270 -1.87243 1.54225
-0.34921 -1.87243 1.52293
-0.28571 -1.87243 1.51504
-0.22222 -1.87243 1.52279
-0.15873 -1.87243 1.53423
-0.09524 -1.87243 1.55406
-0.03175 -1.87243 1.57427
0.03175 -1.87243 1.60170
0.09524 -1.87243 1.63641
0.15873 -1.87243 1.66695
0.22222 -1.87243 1.69846
0.28571 -1.87243 1.71618
0.34921 -1.87243 1.72547
0.41270 -1.87243 1.73643
0.47619 -1.87243 1.73083
0.53968 -1.87243 1.71714
0.60317 -1.87243 1.70155
0.66667 -1.87243 1.68382
0.73016 -1.87243 1.67691
0.79365 -1.87243 1.62576
0.85714 -1.87243 1.62576
0.92063 -1.87243 1.53860
0.98413 -1.87243 1.47575
1.04762 -1.87243 1.47575
1.11111 -1.87243 1.47575
1.17460 -1.87243 1.42181
1.23810 -1.87243 1.42181
1.30159 -1.87243 1.35599
1.36508 -1.87243 1.25830
1.42857 -1.87243 1.25830
1.49206 -1.87243 1.25830
1.55556 -1.87243 1.25830
1.61905 -1.87243 1.23548
1.68254 -1.87243 1.23548
1.74603 -1.87243 1.22459
1.80952 -1.87243 1.22459
1.87302 -1.87243 1.23670
1.93651 -1.87243 1.23670
2.00000 -1.87243 1.28173

-2.00000 -1.93591 1.74973
-1.93651 -1.93591 1.74973
-1.87302 -1.93591 1.76536
-1.80952 -1.93591 1.76536
-1.74603 -1.93591 1.76259
-1.68254 -1.93591 1.76259
-1.61905 -1.93591 1.76366
-1.55556 -1.93591 1.76366
-1.49206 -1.93591 1.76366
-1.42857 -1.93591 1.76366
-1.36508 -1.93591 1.76366
-1.30159 -1.93591 1.75528
-1.23810 -1.93591 1.75528
-1.17460 -1.93591 1.70625
-1.11111 -1.93591 1.70625
-1.04762 -1.93591 1.70625
-0.98413 -1.93591 1.70625
-0.92063 -1.93591 1.66729
-0.85714 -1.93591 1.66729
-0.79365 -1.93591 1.66729
-0.73016 -1.93591 1.61962
-0.66667 -1.93591 1.61962
-0.60317 -1.93591 1.59622
-0.53968 -1.93591 1.57561
-0.47619 -1.93591 1.54347
-0.41270 -1.93591 1.53845
-0.34921 -1.93591 1.52817
-0.28571 -1.93591 1.51172
-0.22222 -1.93591 1.51360
-0.15873 -1.93591 1.52072
-0.09524 -1.93591 1.53363
-0.03175 -1.93591 1.56007
0.03175 -1.93591 1.56615
0.09524 -1.93591 1.59586
0.15873 -1.93591 1.62899
0.22222 -1.93591 1.64499
0.28571 -1.93591 1.65766
0.34921 -1.93591 1.67910
0.41270 -1.93591 1.68813
0.47619 -1.93591 1.69129
0.53968 -1.93591 1.71714
0.60317 -1.93591 1.70155
0.66667 -1.93591 1.68382
0.73016 -1.93591 1.68382
0.79365 -1.93591 1.62576
0.85714 -1.93591 1.62576
0.92063 -1.93591 1.62576
0.98413 -1.93591 1.47575
1.04762 -1.93591 1.47575
1.11111 -1.93591 1.47575
1.17460 -1.93591 1.47575
1.23810 -1.93591 1.42181
1.30159 -1.93591 1.42181
1.36508 -1.93591 1.25830
1.42857 -1.93591 1.25830
1.49206 -1.93591 1.25830
1.55556 -1.93591 1.25830
1.61905 -1.93591 1.25830
1.68254 -1.93591 1.23548
1.74603 -1.93591 1.23548
1.80952 -1.93591 1.22459
1.87302 -1.93591 1.22459
1.93651 -1.93591 1.23670
2.00000 -1.93591 1.23670

-2.00000 -1.99938 1.74973
-1.93651 -1.99938 1.76536
-1.87302 -1.99938 1.76536
-1.80952 -1.99938 1.76259
-1.74603 -1.99938 1.76259
-1.68254 -1.99938 1.76366
-1.61905 -1.99938 1.76366
-1.55556 -1.99938 1.76366
-1.49206 -1.99938 1.76366
-1.42857 -1.99938 1.76366
-1.36508 -1.99938 1.75528
-1.30159 -1.99938 1.75528
-1.23810 -1.99938 1.70625
-1.17460 -1.99938 1.70625
-1.11111 -1.99938 1.70625
-1.04762 -1.99938 1.70625
-0.98413 -1.99938 1.70625
-0.92063 -1.99938 1.66729
-0.85714 -1.99938 1.66729
-0.79365 -1.99938 1.61962
-0.73016 -1.99938 1.61962
-0.66667 -1.99938 1.61962
-0.60317 -1.99938 1.59622
-0.53968 -1.99938 1.54347
-0.47619 -1.99938 1.54347
-0.41270 -1.99938 1.53845
-0.34921 -1.99938 1.52817
-0.28571 -1.99938 1.51172
-0.22222 -1.99938 1.51360
-0.15873 -1.99938 1.50348
-0.09524 -1.99938 1.53363
-0.03175 -1.99938 1.53989
0.03175 -1.99938 1.54390
0.09524 -1.99938 1.59586
0.15873 -1.99938 1.58058
0.22222 -1.99938 1.64499
0.28571 -1.99938 1.65766
0.34921 -1.99938 1.67910
0.41270 -1.99938 1.68813
0.47619 -1.99938 1.69129
0.53968 -1.99938 1.69129
0.60317 -1.99938 1.70155
0.66667 -1.99938 1.68382
0.73016 -1.99938 1.68382
0.79365 -1.99938 1.68382
0.85714 -1.99938 1.62576
0.92063 -1.99938 1.62576
0.98413 -1.99938 1.47575
1.04762 -1.99938 1.47575
1.11111 -1.99938 1.47575
1.17460 -1.99938 1.47575
1.23810 -1.99938 1.47575
1.30159 -1.99938 1.42181
1.36508 -1.99938 1.42181
1.42857 -1.99938 1.25830
1.49206 -1.99938 1.25830
1.55556 -1.99938 1.25830
1.61905 -1.99938 1.25830
1.68254 -1.99938 1.25830
1.74603 -1.99938 1.23548
1.80952 -1.99938 1.23548
1.87302 -1.99938 1.22459
1.93651 -1.99938 1.22459
2.00000 -1.99938 1.23670


==> figures/tikz/data/rec_exact.dat <==
x y sigma
-2.00000 1.99938 1.97538
-1.93651 1.99938 1.99438
-1.87302 1.99938 1.99438
-1.80952 1.99938 1.98653
-1.74603 1.99938 1.98653
-1.68254 1.99938 1.95550
-1.61905 1.99938 1.95550
-1.55556 1.99938 1.90699
-1.49206 1.99938 1.90699
-1.42857 1.99938 1.90699
-1.36508 1.99938 1.90699
-1.30159 1.99938 1.90699
-1.23810 1.99938 1.72841
-1.17460 1.99938 1.72841
-1.11111 1.99938 1.72841
-1.04762 1.99938 1.72841
-0.98413 1.99938 1.72841
-0.92063 1.99938 1.57419
-0.85714 1.99938 1.57419
-0.79365 1.99938 1.52123
-0.73016 1.99938 1.52123
-0.66667 1.99938 1.52123
-0.60317 1.99938 1.49847
-0.53968 1.99938 1.51359
-0.47619 1.99938 1.51359
-0.41270 1.99938 1.51736
-0.34921 1.99938 1.52778
-0.28571 1.99938 1.54382
-0.22222 1.99938 1.56413
-0.15873 1.99938 1.61983
-0.09524 1.99938 1.64149
-0.03175 1.99938 1.66220
0.03175 1.99938 1.68052
0.09524 1.99938 1.69519
0.15873 1.99938 1.70519
0.22222 1.99938 1.69403
0.28571 1.99938 1.69517
0.34921 1.99938 1.69022
0.41270 1.99938 1.67965
0.47619 1.99938 1.66432
0.53968 1.99938 1.64553
0.60317 1.99938 1.64553
0.66667 1.99938 1.58878
0.73016 1.99938 1.58878
0.79365 1.99938 1.58878
0.85714 1.99938 1.53043
0.92063 1.99938 1.53043
0.98413 1.99938 1.48184
1.04762 1.99938 1.48184
1.11111 1.99938 1.48184
1.17460 1.99938 1.45360
1.23810 1.99938 1.45360
1.30159 1.99938 1.45360
1.36508 1.99938 1.45360
1.42857 1.99938 1.44662
1.49206 1.99938 1.44662
1.55556 1.99938 1.44662
1.61905 1.99938 1.44662
1.68254 1.99938 1.44662
1.74603 1.99938 1.44593
1.80952 1.99938 1.44593
1.87302 1.99938 1.45035
1.93651 1.99938 1.45035
2.00000 1.99938 1.45912

-2.00000 1.93591 1.97538
-1.93651 1.93591 1.97538
-1.87302 1.93591 1.99438
-1.80952 1.93591 1.99438
-1.74603 1.93591 1.98653
-1.68254 1.93591 1.98653
-1.61905 1.93591 1.95550
-1.55556 1.93591 1.95550
-1.49206 1.93591 1.90699
-1.42857 1.93591 1.90699
-1.36508 1.93591 1.90699
-1.30159 1.93591 1.90699
-1.23810 1.93591 1.79114
-1.17460 1.93591 1.72841
-1.11111 1.93591 1.72841
-1.04762 1.93591 1.72841
-0.98413 1.93591 1.72841
-0.92063 1.93591 1.57419
-0.85714 1.93591 1.57419
-0.79365 1.93591 1.57419
-0.73016 1.93591 1.52123
-0.66667 1.93591 1.52123
-0.60317 1.93591 1.49847
-0.53968 1.93591 1.48402
-0.47619 1.93591 1.51359
-0.41270 1.93591 1.51736
-0.34921 1.93591 1.52778
-0.28571 1.93591 1.54382
-0.22222 1.93591 1.56413
-0.15873 1.93591 1.58719
-0.09524 1.93591 1.61134
-0.03175 1.93591 1.63488
0.03175 1.93591 1.65623
0.09524 1.93591 1.67393
0.15873 1.93591 1.68680
0.22222 1.93591 1.69403
0.28571 1.93591 1.69517
0.34921 1.93591 1.69022
0.41270 1.93591 1.67965
0.47619 1.93591 1.66432
0.53968 1.93591 1.64553
0.60317 1.93591 1.61115
0.66667 1.93591 1.58878
0.73016 1.93591 1.58878
0.79365 1.93591 1.53043
0.85714 1.93591 1.53043
0.92063 1.93591 1.53043
0.98413 1.93591 1.48184
1.04762 1.93591 1.48184
1.11111 1.93591 1.45360
1.17460 1.93591 1.45360
1.23810 1.93591 1.45360
1.30159 1.93591 1.45360
1.36508 1.93591 1.44662
1.42857 1.93591 1.44662
1.49206 1.93591 1.44662
1.55556 1.93591 1.44662
1.61905 1.93591 1.44662
1.68254 1.93591 1.44593
1.74603 1.93591 1.44593
1.80952 1.93591 1.45035
1.87302 1.93591 1.45035
1.93651 1.93591 1.45912
2.00000 1.93591 1.45912

-2.00000 1.87243 1.92833
-1.93651 1.87243 1.97538
-1.87302 1.87243 1.97538
-1.80952 1.87243 1.99438
-1.74603 1.87243 1.99438
-1.68254 1.87243 1.98653
-1.61905 1.87243 1.98653
-1.55556 1.87243 1.95550
-1.49206 1.87243 1.95550
-1.42857 1.87243 1.90699
-1.36508 1.87243 1.90699
-1.30159 1.87243 1.90699
-1.23810 1.87243 1.90699
-1.17460 1.87243 1.79114
-1.11111 1.87243 1.72841
-1.04762 1.87243 1.72841
-0.98413 1.87243 1.72841
-0.92063 1.87243 1.67059
-0.85714 1.87243 1.57419
-0.79365 1.87243 1.57419
-0.73016 1.87243 1.53209
-0.66667 1.87243 1.52123
-0.60317 1.87243 1.49847
-0.53968 1.87243 1.48402
-0.47619 1.87243 1.47801
-0.41270 1.87243 1.48017
-0.34921 1.87243 1.48980
-0.28571 1.87243 1.50587
-0.22222 1.87243 1.52700
-0.15873 1.87243 1.55158
-0.09524 1.87243 1.57785
-0.03175 1.87243 1.60399
0.03175 1.87243 1.62824
0.09524 1.87243 1.64899
0.15873 1.87243 1.66489
0.22222 1.87243 1.67494
0.28571 1.87243 1.67855
0.34921 1.87243 1.67557
0.41270 1.87243 1.66634
0.47619 1.87243 1.65165
0.53968 1.87243 1.63273
0.60317 1.87243 1.61115
0.66667 1.87243 1.58878
0.73016 1.87243 1.55078
0.79365 1.87243 1.53043
0.85714 1.87243 1.53043
0.92063 1.87243 1.48184
0.98413 1.87243 1.48184
1.04762 1.87243 1.48184
1.11111 1.87243 1.45360
1.17460 1.87243 1.45360
1.23810 1.87243 1.45360
1.30159 1.87243 1.43484
1.36508 1.87243 1.44662
1.42857 1.87243 1.44662
1.49206 1.87243 1.44662
1.55556 1.87243 1.44662
1.61905 1.87243 1.44593
1.68254 1.87243 1.44593
1.74603 1.87243 1.45035
1.80952 1.87243 1.45035
1.87302 1.87243 1.45912
1.93651 1.87243 1.45912
2.00000 1.87243 1.47127

-2.00000 1.80896 1.92833
-1.93651 1.80896 1.92833
-1.87302 1.80896 1.97538
-1.80952 1.80896 1.97538
-1.74603 1.80896 1.99438
-1.68254 1.80896 1.99438
-1.61905 1.80896 1.98653
-1.55556 1.80896 1.98653
-1.49206 1.80896 1.95550
-1.42857 1.80896 1.95550
-1.36508 1.80896 1.90699
-1.30159 1.80896 1.90699
-1.23810 1.80896 1.90699
-1.17460 1.80896 1.79114
-1.11111 1.80896 1.79114
-1.04762 1.80896 1.72841
-0.98413 1.80896 1.72841
-0.92063 1.80896 1.67059
-0.85714 1.80896 1.61449
-0.79365 1.80896 1.57419
-0.73016 1.80896 1.53209
-0.66667 1.80896 1.49705
-0.60317 1.80896 1.47015
-0.53968 1.80896 1.45207
-0.47619 1.80896 1.44308
-0.41270 1.80896 1.44300
-0.34921 1.80896 1.45121
-0.28571 1.80896 1.46669
-0.22222 1.80896 1.48805
-0.15873 1.80896 1.51364
-0.09524 1.80896 1.54160
-0.03175 1.80896 1.57000
0.03175 1.80896 1.59694
0.09524 1.80896 1.62066
0.15873 1.80896 1.63963
0.22222 1.80896 1.65268
0.28571 1.80896 1.65905
0.34921 1.80896 1.65844
0.41270 1.80896 1.65104
0.47619 1.80896 1.63755
0.53968 1.80896 1.61909
0.60317 1.80896 1.59721
0.66667 1.80896 1.57376
0.73016 1.80896 1.55078
0.79365 1.80896 1.53043
0.85714 1.80896 1.49403
0.92063 1.80896 1.48184
0.98413 1.80896 1.48184
1.04762 1.80896 1.45360
1.11111 1.80896 1.45360
1.17460 1.80896 1.45360
1.23810 1.80896 1.43484
1.30159 1.80896 1.44662
1.36508 1.80896 1.44662
1.42857 1.80896 1.44662
1.49206 1.80896 1.44662
1.55556 1.80896 1.44593
1.61905 1.80896 1.44593
1.68254 1.80896 1.45035
1.74603 1.80896 1.45035
1.80952 1.80896 1.45912
1.87302 1.80896 1.45912
1.93651 1.80896 1.47127
2.00000 1.80896 1.47127

-2.00000 1.74549 1.85477
-1.93651 1.74549 1.92833
-1.87302 1.74549 1.92833
-1.80952 1.74549 1.97538
-1.74603 1.74549 1.97538
-1.68254 1.74549 1.99438
-1.61905 1.74549 1.99438
-1.55556 1.74549 1.98653
-1.49206 1.74549 1.98653
-1.42857 1.74549 1.95550
-1.36508 1.74549 1.95550
-1.30159 1.74549 1.90699
-1.23810 1.74549 1.90699
-1.17460 1.74549 1.90699
-1.11111 1.74549 1.79114
-1.04762 1.74549 1.79114
-0.98413 1.74549 1.72841
-0.92063 1.74549 1.67059
-0.85714 1.74549 1.61449
-0.79365 1.74549 1.56209
-0.73016 1.74549 1.51522
-0.66667 1.74549 1.47547
-0.60317 1.74549 1.44409
-0.53968 1.74549 1.42195
-0.47619 1.74549 1.40946
-0.41270 1.74549 1.40656
-0.34921 1.74549 1.41272
-0.28571 1.74549 1.42698
-0.22222 1.74549 1.44796
-0.15873 1.74549 1.47398
-0.09524 1.74549 1.50313
-0.03175 1.74549 1.53339
0.03175 1.74549 1.56272
0.09524 1.74549 1.58922
0.15873 1.74549 1.61121
0.22222 1.74549 1.62734
0.28571 1.74549 1.63668
0.34921 1.74549 1.63876
0.41270 1.74549 1.63363
0.47619 1.74549 1.62183
0.53968 1.74549 1.60441
0.60317 1.74549 1.58283
0.66667 1.74549 1.55889
0.73016 1.74549 1.53466
0.79365 1.74549 1.51231
0.85714 1.74549 1.49403
0.92063 1.74549 1.48184
0.98413 1.74549 1.45228
1.04762 1.74549 1.45360
1.11111 1.74549 1.45360
1.17460 1.74549 1.43484
1.23810 1.74549 1.43484
1.30159 1.74549 1.44662
1.36508 1.74549 1.44662
1.42857 1.74549 1.44662
1.49206 1.74549 1.44593
1.55556 1.74549 1.44593
1.61905 1.74549 1.45035
1.68254 1.74549 1.45035
1.74603 1.74549 1.45912
1.80952 1.74549 1.45912
1.87302 1.74549 1.47127
1.93651 1.74549 1.47127
2.00000 1.74549 1.48570

-2.00000 1.68202 1.85477
-1.93651 1.68202 1.85477
-1.87302 1.68202 1.92833
-1.80952 1.68202 1.92833
-1.74603 1.68202 1.97538
-1.68254 1.68202 1.97538
-1.61905 1.68202 1.99438
-1.55556 1.68202 1.99438
-1.49206 1.68202 1.98653
-1.42857 1.68202 1.98653
-1.36508 1.68202 1.95550
-1.30159 1.68202 1.95550
-1.23810 1.68202 1.90699
-1.17460 1.68202 1.90699
-1.11111 1.68202 1.85540
-1.04762 1.68202 1.79114
-0.98413 1.68202 1.73109
-0.92063 1.68202 1.66994
-0.85714 1.68202 1.60986
-0.79365 1.68202 1.55302
-0.73016 1.68202 1.50142
-0.66667 1.68202 1.45685
-0.60317 1.68202 1.42077
-0.53968 1.68202 1.39421
-0.47619 1.68202 1.37776
-0.41270 1.68202 1.37150
-0.34921 1.68202 1.37501
-0.28571 1.68202 1.38742
-0.22222 1.68202 1.40738
-0.15873 1.68202 1.43322
-0.09524 1.68202 1.46301
-0.03175 1.68202 1.49463
0.03175 1.68202 1.52597
0.09524 1.68202 1.55499
0.15873 1.68202 1.57985
0.22222 1.68202 1.59905
0.28571 1.68202 1.61147
0.34921 1.68202 1.61648
0.41270 1.68202 1.61396
0.47619 1.68202 1.60431
0.53968 1.68202 1.58845
0.60317 1.68202 1.56774
0.66667 1.68202 1.54393
0.73016 1.68202 1.51904
0.79365 1.68202 1.49528
0.85714 1.68202 1.47485
0.92063 1.68202 1.45988
0.98413 1.68202 1.45228
1.04762 1.68202 1.45360
1.11111 1.68202 1.43484
1.17460 1.68202 1.43484
1.23810 1.68202 1.44662
1.30159 1.68202 1.44662
1.36508 1.68202 1.44662
1.42857 1.68202 1.44593
1.49206 1.68202 1.44593
1.55556 1.68202 1.45035
1.61905 1.68202 1.45035
1.68254 1.68202 1.45912
1.74603 1.68202 1.45912
1.80952 1.68202 1.47127
1.87302 1.68202 1.47127
1.93651 1.68202 1.48570
2.00000 1.68202 1.48570

-2.00000 1.61854 1.75890
-1.93651 1.61854 1.85477
-1.87302 1.61854 1.85477
-1.80952 1.61854 1.92833
-1.74603 1.61854 1.92833
-1.68254 1.61854 1.97538
-1.61905 1.61854 1.97538
-1.55556 1.61854 1.99438
-1.49206 1.61854 1.99438
-1.42857 1.61854 1.98653
-1.36508 1.61854 1.98653
-1.30159 1.61854 1.95550
-1.23810 1.61854 1.95550
-1.17460 1.61854 1.90699
-1.11111 1.61854 1.85540
-1.04762 1.61854 1.79763
-0.98413 1.61854 1.73566
-0.92063 1.61854 1.67169
-0.85714 1.61854 1.60804
-0.79365 1.61854 1.54703
-0.73016 1.61854 1.49085
-0.66667 1.61854 1.44146
-0.60317 1.61854 1.40053
-0.53968 1.61854 1.36928
-0.47619 1.61854 1.34848
-0.41270 1.61854 1.33837
-0.34921 1.61854 1.33868
-0.28571 1.61854 1.34861
-0.22222 1.61854 1.36692
-0.15873 1.61854 1.39196
-0.09524 1.61854 1.42178
-0.03175 1.61854 1.45423
0.03175 1.61854 1.48712
0.09524 1.61854 1.51829
0.15873 1.61854 1.54579
0.22222 1.61854 1.56793
0.28571 1.61854 1.58345
0.34921 1.61854 1.59153
0.41270 1.61854 1.59189
0.47619 1.61854 1.58477
0.53968 1.61854 1.57094
0.60317 1.61854 1.55165
0.66667 1.61854 1.52855
0.73016 1.61854 1.50362
0.79365 1.61854 1.47903
0.85714 1.61854 1.45702
0.92063 1.61854 1.43977
0.98413 1.61854 1.42928
1.04762 1.61854 1.42722
1.11111 1.61854 1.43484
1.17460 1.61854 1.42179
1.23810 1.61854 1.44662
1.30159 1.61854 1.44662
1.36508 1.61854 1.44593
1.42857 1.61854 1.44593
1.49206 1.61854 1.45035
1.55556 1.61854 1.45035
1.61905 1.61854 1.45912
1.68254 1.61854 1.45912
1.74603 1.61854 1.47127
1.80952 1.61854 1.47127
1.87302 1.61854 1.48570
1.93651 1.61854 1.48570
2.00000 1.61854 1.48570

-2.00000 1.55507 1.75890
-1.93651 1.55507 1.75890
-1.87302 1.55507 1.85477
-1.80952 1.55507 1.85477
-1.74603 1.55507 1.92833
-1.68254 1.55507 1.92833
-1.61905 1.55507 1.97538
-1.55556 1.55507 1.97538
-1.49206 1.55507 1.99438
-1.42857 1.55507 1.99438
-1.36508 1.55507 1.98653
-1.30159 1.55507 1.98653
-1.23810 1.55507 1.95550
-1.17460 1.55507 1.91373
-1.11111 1.55507 1.86301
-1.04762 1.55507 1.80502
-0.98413 1.55507 1.74180
-0.92063 1.55507 1.67561
-0.85714 1.55507 1.60889
-0.79365 1.55507 1.54408
-0.73016 1.55507 1.48355
-0.66667 1.55507 1.42945
-0.60317 1.55507 1.38363
-0.53968 1.55507 1.34751
-0.47619 1.55507 1.32206
-0.41270 1.55507 1.30768
-0.34921 1.55507 1.30427
-0.28571 1.55507 1.31116
-0.22222 1.55507 1.32719
-0.15873 1.55507 1.35078
-0.09524 1.55507 1.38000
-0.03175 1.55507 1.41269
0.03175 1.55507 1.44661
0.09524 1.55507 1.47950
0.15873 1.55507 1.50930
0.22222 1.55507 1.53418
0.28571 1.55507 1.55272
0.34921 1.55507 1.56393
0.41270 1.55507 1.56735
0.47619 1.55507 1.56305
0.53968 1.55507 1.55165
0.60317 1.55507 1.53426
0.66667 1.55507 1.51242
0.73016 1.55507 1.48804
0.79365 1.55507 1.46323
0.85714 1.55507 1.44023
0.92063 1.55507 1.42126
0.98413 1.55507 1.40835
1.04762 1.55507 1.40330
1.11111 1.55507 1.40747
1.17460 1.55507 1.42179
1.23810 1.55507 1.44662
1.30159 1.55507 1.44593
1.36508 1.55507 1.44593
1.42857 1.55507 1.45035
1.49206 1.55507 1.45035
1.55556 1.55507 1.45912
1.61905 1.55507 1.45912
1.68254 1.55507 1.47127
1.74603 1.55507 1.47127
1.80952 1.55507 1.48570
1.87302 1.55507 1.48570
1.93651 1.55507 1.48570
2.00000 1.55507 1.48570

-2.00000 1.49160 1.75890
-1.93651 1.49160 1.75890
-1.87302 1.49160 1.75890
-1.80952 1.49160 1.85477
-1.74603 1.49160 1.85477
-1.68254 1.49160 1.92833
-1.61905 1.49160 1.92833
-1.55556 1.49160 1.97538
-1.49206 1.49160 1.97538
-1.42857 1.49160 1.99438
-1.36508 1.49160 1.99438
-1.30159 1.49160 1.98653
-1.23810 1.49160 1.95861
-1.17460 1.49160 1.91949
-1.11111 1.49160 1.87038
-1.04762 1.49160 1.81292
-0.98413 1.49160 1.74916
-0.92063 1.49160 1.68140
-0.85714 1.49160 1.61217
-0.79365 1.49160 1.54403
-0.73016 1.49160 1.47949
-0.66667 1.49160 1.42088
-0.60317 1.49160 1.37023
-0.53968 1.49160 1.32917
-0.47619 1.49160 1.29885
-0.41270 1.49160 1.27987
-0.34921 1.49160 1.27229
-0.28571 1.49160 1.27559
-0.22222 1.49160 1.28875
-0.15873 1.49160 1.31026
-0.09524 1.49160 1.33824
-0.03175 1.49160 1.37055
0.03175 1.49160 1.40492
0.09524 1.49160 1.43903
0.15873 1.49160 1.47072
0.22222 1.49160 1.49804
0.28571 1.49160 1.51942
0.34921 1.49160 1.53370
0.41270 1.49160 1.54026
0.47619 1.49160 1.53900
0.53968 1.49160 1.53036
0.60317 1.49160 1.51530
0.66667 1.49160 1.49524
0.73016 1.49160 1.47197
0.79365 1.49160 1.44754
0.85714 1.49160 1.42415
0.92063 1.49160 1.40402
0.98413 1.49160 1.38924
1.04762 1.49160 1.38164
1.11111 1.49160 1.38273
1.17460 1.49160 1.39355
1.23810 1.49160 1.41463
1.30159 1.49160 1.44593
1.36508 1.49160 1.45035
1.42857 1.49160 1.45035
1.49206 1.49160 1.45912
1.55556 1.49160 1.45912
1.61905 1.49160 1.47127
1.68254 1.49160 1.47127
1.74603 1.49160 1.48570
1.80952 1.49160 1.48570
1.87302 1.49160 1.48570
1.93651 1.49160 1.48570
2.00000 1.49160 1.48570

-2.00000 1.42813 1.75890
-1.93651 1.42813 1.75890
-1.87302 1.42813 1.75890
-1.80952 1.42813 1.75890
-1.74603 1.42813 1.85477
-1.68254 1.42813 1.85477
-1.61905 1.42813 1.92833
-1.55556 1.42813 1.92833
-1.49206 1.42813 1.97538
-1.42857 1.42813 1.97538
-1.36508 1.42813 1.99438
-1.30159 1.42813 1.98335
-1.23810 1.42813 1.95965
-1.17460 1.42813 1.92387
-1.11111 1.42813 1.87709
-1.04762 1.42813 1.82092
-0.98413 1.42813 1.75736
-0.92063 1.42813 1.68874
-0.85714 1.42813 1.61763
-0.79365 1.42813 1.54669
-0.73016 1.42813 1.47857
-0.66667 1.42813 1.41576
-0.60317 1.42813 1.36045
-0.53968 1.42813 1.31446
-0.47619 1.42813 1.27915
-0.41270 1.42813 1.25532
-0.34921 1.42813 1.24320
-0.28571 1.42813 1.24244
-0.22222 1.42813 1.25217
-0.15873 1.42813 1.27098
-0.09524 1.42813 1.29708
-0.03175 1.42813 1.32838
0.03175 1.42813 1.36258
0.09524 1.42813 1.39735
0.15873 1.42813 1.43045
0.22222 1.42813 1.45982
0.28571 1.42813 1.48377
0.34921 1.42813 1.50099
0.41270 1.42813 1.51067
0.47619 1.42813 1.51256
0.53968 1.42813 1.50691
0.60317 1.42813 1.49454
0.66667 1.42813 1.47670
0.73016 1.42813 1.45507
0.79365 1.42813 1.43160
0.85714 1.42813 1.40843
0.92063 1.42813 1.38774
0.98413 1.42813 1.37164
1.04762 1.42813 1.36202
1.11111 1.42813 1.36046
1.17460 1.42813 1.36811
1.23810 1.42813 1.38564
1.30159 1.42813 1.41320
1.36508 1.42813 1.45035
1.42857 1.42813 1.45912
1.49206 1.42813 1.45912
1.55556 1.42813 1.47127
1.61905 1.42813 1.47127
1.68254 1.42813 1.48570
1.74603 1.42813 1.48570
1.80952 1.42813 1.48570
1.87302 1.42813 1.48570
1.93651 1.42813 1.48570
2.00000 1.42813 1.48570

-2.00000 1.36466 1.75890
-1.93651 1.36466 1.75890
-1.87302 1.36466 1.75890
-1.80952 1.36466 1.75890
-1.74603 1.36466 1.75890
-1.68254 1.36466 1.85477
-1.61905 1.36466 1.85477
-1.55556 1.36466 1.92833
-1.49206 1.36466 1.92833
-1.42857 1.36466 1.97538
-1.36508 1.36466 1.98289
-1.30159 1.36466 1.97726
-1.23810 1.36466 1.95832
-1.17460 1.36466 1.92650
-1.11111 1.36466 1.88277
-1.04762 1.36466 1.82862
-0.98413 1.36466 1.76600
-0.92063 1.36466 1.69725
-0.85714 1.36466 1.62495
-0.79365 1.36466 1.55183
-0.73016 1.36466 1.48065
-0.66667 1.36466 1.41402
-0.60317 1.36466 1.35431
-0.53968 1.36466 1.30353
-0.47619 1.36466 1.26321
-0.41270 1.36466 1.23437
-0.34921 1.36466 1.21742
-0.28571 1.36466 1.21221
-0.22222 1.36466 1.21800
-0.15873 1.36466 1.23354
-0.09524 1.36466 1.25714
-0.03175 1.36466 1.28677
0.03175 1.36466 1.32016
0.09524 1.36466 1.35499
0.15873 1.36466 1.38895
0.22222 1.36466 1.41993
0.28571 1.36466 1.44609
0.34921 1.36466 1.46600
0.41270 1.36466 1.47870
0.47619 1.36466 1.48375
0.53968 1.36466 1.48126
0.60317 1.36466 1.47184
0.66667 1.36466 1.45660
0.73016 1.36466 1.43708
0.79365 1.36466 1.41511
0.85714 1.36466 1.39274
0.92063 1.36466 1.37210
0.98413 1.36466 1.35527
1.04762 1.36466 1.34418
1.11111 1.36466 1.34046
1.17460 1.36466 1.34534
1.23810 1.36466 1.35964
1.30159 1.36466 1.38362
1.36508 1.36466 1.41703
1.42857 1.36466 1.45912
1.49206 1.36466 1.47127
1.55556 1.36466 1.47127
1.61905 1.36466 1.48570
1.68254 1.36466 1.48570
1.74603 1.36466 1.48570
1.80952 1.36466 1.48570
1.87302 1.36466 1.48570
1.93651 1.36466 1.48570
2.00000 1.36466 1.48474

-2.00000 1.30118 1.75890
-1.93651 1.30118 1.75890
-1.87302 1.30118 1.75890
-1.80952 1.30118 1.75890
-1.74603 1.30118 1.75890
-1.68254 1.30118 1.75890
-1.61905 1.30118 1.85477
-1.55556 1.30118 1.85477
-1.49206 1.30118 1.92833
-1.42857 1.30118 1.95445
-1.36508 1.30118 1.96801
-1.30159 1.30118 1.96810
-1.23810 1.30118 1.95439
-1.17460 1.30118 1.92711
-1.11111 1.30118 1.88707
-1.04762 1.30118 1.83566
-0.98413 1.30118 1.77474
-0.92063 1.30118 1.70661
-0.85714 1.30118 1.63383
-0.79365 1.30118 1.55921
-0.73016 1.30118 1.48554
-0.66667 1.30118 1.41559
-0.60317 1.30118 1.35184
-0.53968 1.30118 1.29649
-0.47619 1.30118 1.25126
-0.41270 1.30118 1.21734
-0.34921 1.30118 1.19538
-0.28571 1.30118 1.18538
-0.22222 1.30118 1.18681
-0.15873 1.30118 1.19855
-0.09524 1.30118 1.21905
-0.03175 1.30118 1.24637
0.03175 1.30118 1.27832
0.09524 1.30118 1.31256
0.15873 1.30118 1.34680
0.22222 1.30118 1.37884
0.28571 1.30118 1.40678
0.34921 1.30118 1.42906
0.41270 1.30118 1.44457
0.47619 1.30118 1.45271
0.53968 1.30118 1.45342
0.60317 1.30118 1.44713
0.66667 1.30118 1.43480
0.73016 1.30118 1.41779
0.79365 1.30118 1.39781
0.85714 1.30118 1.37679
0.92063 1.30118 1.35679
0.98413 1.30118 1.33985
1.04762 1.30118 1.32787
1.11111 1.30118 1.32252
1.17460 1.30118 1.32512
1.23810 1.30118 1.33655
1.30159 1.30118 1.35722
1.36508 1.30118 1.38705
1.42857 1.30118 1.42542
1.49206 1.30118 1.47127
1.55556 1.30118 1.48570
1.61905 1.30118 1.48570
1.68254 1.30118 1.48570
1.74603 1.30118 1.48570
1.80952 1.30118 1.48570
1.87302 1.30118 1.48474
1.93651 1.30118 1.48474
2.00000 1.30118 1.48474

-2.00000 1.23771 1.59833
-1.93651 1.23771 1.59833
-1.87302 1.23771 1.75890
-1.80952 1.23771 1.75890
-1.74603 1.23771 1.75890
-1.68254 1.23771 1.75890
-1.61905 1.23771 1.75890
-1.55556 1.23771 1.85477
-1.49206 1.23771 1.89791
-1.42857 1.23771 1.93011
-1.36508 1.23771 1.94980
-1.30159 1.23771 1.95586
-1.23810 1.23771 1.94774
-1.17460 1.23771 1.92549
-1.11111 1.23771 1.88975
-1.04762 1.23771 1.84175
-0.98413 1.23771 1.78327
-0.92063 1.23771 1.71650
-0.85714 1.23771 1.64400
-0.79365 1.23771 1.56857
-0.73016 1.23771 1.49308
-0.66667 1.23771 1.42035
-0.60317 1.23771 1.35303
-0.53968 1.23771 1.29343
-0.47619 1.23771 1.24347
-0.41270 1.23771 1.20453
-0.34921 1.23771 1.17745
-0.28571 1.23771 1.16244
-0.22222 1.23771 1.15914
-0.15873 1.23771 1.16663
-0.09524 1.23771 1.18349
-0.03175 1.23771 1.20789
0.03175 1.23771 1.23774
0.09524 1.23771 1.27075
0.15873 1.23771 1.30463
0.22222 1.23771 1.33717
0.28571 1.23771 1.36638
0.34921 1.23771 1.39061
0.41270 1.23771 1.40863
0.47619 1.23771 1.41969
0.53968 1.23771 1.42355
0.60317 1.23771 1.42049
0.66667 1.23771 1.41128
0.73016 1.23771 1.39711
0.79365 1.23771 1.37955
0.85714 1.23771 1.36039
0.92063 1.23771 1.34159
0.98413 1.23771 1.32512
1.04762 1.23771 1.31286
1.11111 1.23771 1.30647
1.17460 1.23771 1.30729
1.23810 1.23771 1.31631
1.30159 1.23771 1.33403
1.36508 1.23771 1.36050
1.42857 1.23771 1.39527
1.49206 1.23771 1.43744
1.55556 1.23771 1.48570
1.61905 1.23771 1.48570
1.68254 1.23771 1.48570
1.74603 1.23771 1.46817
1.80952 1.23771 1.48474
1.87302 1.23771 1.48474
1.93651 1.23771 1.48474
2.00000 1.23771 1.48474

-2.00000 1.17424 1.59833
-1.93651 1.17424 1.59833
-1.87302 1.17424 1.59833
-1.80952 1.17424 1.59833
-1.74603 1.17424 1.75890
-1.68254 1.17424 1.75890
-1.61905 1.17424 1.75890
-1.55556 1.17424 1.81590
-1.49206 1.17424 1.86455
-1.42857 1.17424 1.90266
-1.36508 1.17424 1.92846
-1.30159 1.17424 1.94061
-1.23810 1.17424 1.93837
-1.17460 1.17424 1.92156
-1.11111 1.17424 1.89064
-1.04762 1.17424 1.84669
-0.98413 1.17424 1.79133
-0.92063 1.17424 1.72666
-0.85714 1.17424 1.65521
-0.79365 1.17424 1.57972
-0.73016 1.17424 1.50309
-0.66667 1.17424 1.42822
-0.60317 1.17424 1.35785
-0.53968 1.17424 1.29443
-0.47619 1.17424 1.24002
-0.41270 1.17424 1.19621
-0.34921 1.17424 1.16402
-0.28571 1.17424 1.14386
-0.22222 1.17424 1.13557
-0.15873 1.17424 1.13841
-0.09524 1.17424 1.15113
-0.03175 1.17424 1.17206
0.03175 1.17424 1.19918
0.09524 1.17424 1.23031
0.15873 1.17424 1.26319
0.22222 1.17424 1.29559
0.28571 1.17424 1.32551
0.34921 1.17424 1.35121
0.41270 1.17424 1.37136
0.47619 1.17424 1.38507
0.53968 1.17424 1.39195
0.60317 1.17424 1.39210
0.66667 1.17424 1.38613
0.73016 1.17424 1.37505
0.79365 1.17424 1.36025
0.85714 1.17424 1.34341
0.92063 1.17424 1.32634
0.98413 1.17424 1.31093
1.04762 1.17424 1.29898
1.11111 1.17424 1.29213
1.17460 1.17424 1.29175
1.23810 1.17424 1.29886
1.30159 1.17424 1.31405
1.36508 1.17424 1.33749
1.42857 1.17424 1.36886
1.49206 1.17424 1.40743
1.55556 1.17424 1.45205
1.61905 1.17424 1.46817
1.68254 1.17424 1.46817
1.74603 1.17424 1.48474
1.80952 1.17424 1.48474
1.87302 1.17424 1.48474
1.93651 1.17424 1.48474
2.00000 1.17424 1.48474

-2.00000 1.11077 1.43222
-1.93651 1.11077 1.59833
-1.87302 1.11077 1.59833
-1.80952 1.11077 1.59833
-1.74603 1.11077 1.59833
-1.68254 1.11077 1.59833
-1.61905 1.11077 1.71362
-1.55556 1.11077 1.77503
-1.49206 1.11077 1.82878
-1.42857 1.11077 1.87255
-1.36508 1.11077 1.90433
-1.30159 1.11077 1.92261
-1.23810 1.11077 1.92640
-1.17460 1.11077 1.91535
-1.11111 1.11077 1.88971
-1.04762 1.11077 1.85035
-0.98413 1.11077 1.79876
-0.92063 1.11077 1.73692
-0.85714 1.11077 1.66725
-0.79365 1.11077 1.59245
-0.73016 1.11077 1.51543
-0.66667 1.11077 1.43910
-0.60317 1.11077 1.36628
-0.53968 1.11077 1.29954
-0.47619 1.11077 1.24108
-0.41270 1.11077 1.19265
-0.34921 1.11077 1.15545
-0.28571 1.11077 1.13011
-0.22222 1.11077 1.11666
-0.15873 1.11077 1.11455
-0.09524 1.11077 1.12271
-0.03175 1.11077 1.13963
0.03175 1.11077 1.16345
0.09524 1.11077 1.19206
0.15873 1.11077 1.22327
0.22222 1.11077 1.25490
0.28571 1.11077 1.28492
0.34921 1.11077 1.31155
0.41270 1.11077 1.33336
0.47619 1.11077 1.34937
0.53968 1.11077 1.35902
0.60317 1.11077 1.36228
0.66667 1.11077 1.35957
0.73016 1.11077 1.35173
0.79365 1.11077 1.33998
0.85714 1.11077 1.32584
0.92063 1.11077 1.31097
0.98413 1.11077 1.29715
1.04762 1.11077 1.28609
1.11111 1.11077 1.27940
1.17460 1.11077 1.27840
1.23810 1.11077 1.28415
1.30159 1.11077 1.29730
1.36508 1.11077 1.31810
1.42857 1.11077 1.34636
1.49206 1.11077 1.38150
1.55556 1.11077 1.42254
1.61905 1.11077 1.46817
1.68254 1.11077 1.48474
1.74603 1.11077 1.48474
1.80952 1.11077 1.48474
1.87302 1.11077 1.48474
1.93651 1.11077 1.48474
2.00000 1.11077 1.47552

-2.00000 1.04729 1.43222
-1.93651 1.04729 1.43222
-1.87302 1.04729 1.43222
-1.80952 1.04729 1.59833
-1.74603 1.04729 1.59833
-1.68254 1.04729 1.59833
-1.61905 1.04729 1.66769
-1.55556 1.04729 1.73291
-1.49206 1.04729 1.79129
-1.42857 1.04729 1.84033
-1.36508 1.04729 1.87787
-1.30159 1.04729 1.90219
-1.23810 1.04729 1.91211
-1.17460 1.04729 1.90703
-1.11111 1.04729 1.88701
-1.04762 1.04729 1.85273
-0.98413 1.04729 1.80550
-0.92063 1.04729 1.74716
-0.85714 1.04729 1.67999
-0.79365 1.04729 1.60665
-0.73016 1.04729 1.52998
-0.66667 1.04729 1.45292
-0.60317 1.04729 1.37831
-0.53968 1.04729 1.30883
-0.47619 1.04729 1.24678
-0.41270 1.04729 1.19408
-0.34921 1.04729 1.15209
-0.28571 1.04729 1.12164
-0.22222 1.04729 1.10295
-0.15873 1.04729 1.09568
-0.09524 1.04729 1.09894
-0.03175 1.04729 1.11141
0.03175 1.04729 1.13138
0.09524 1.04729 1.15687
0.15873 1.04729 1.18577
0.22222 1.04729 1.21597
0.28571 1.04729 1.24544
0.34921 1.04729 1.27240
0.41270 1.04729 1.29535
0.47619 1.04729 1.31321
0.53968 1.04729 1.32532
0.60317 1.04729 1.33148
0.66667 1.04729 1.33195
0.73016 1.04729 1.32741
0.79365 1.04729 1.31890
0.85714 1.04729 1.30775
0.92063 1.04729 1.29550
0.98413 1.04729 1.28376
1.04762 1.04729 1.27416
1.11111 1.04729 1.26820
1.17460 1.04729 1.26719
1.23810 1.04729 1.27216
1.30159 1.04729 1.28380
1.36508 1.04729 1.30243
1.42857 1.04729 1.32796
1.49206 1.04729 1.35992
1.55556 1.04729 1.39751
1.61905 1.04729 1.43957
1.68254 1.04729 1.48474
1.74603 1.04729 1.48474
1.80952 1.04729 1.48474
1.87302 1.04729 1.47552
1.93651 1.04729 1.47552
2.00000 1.04729 1.47552

-2.00000 0.98382 1.43222
-1.93651 0.98382 1.43222
-1.87302 0.98382 1.43222
-1.80952 0.98382 1.43222
-1.74603 0.98382 1.43222
-1.68254 0.98382 1.55045
-1.61905 0.98382 1.62199
-1.55556 0.98382 1.69039
-1.49206 0.98382 1.75283
-1.42857 0.98382 1.80671
-1.36508 0.98382 1.84968
-1.30159 0.98382 1.87986
-1.23810 0.98382 1.89585
-1.17460 0.98382 1.89686
-1.11111 0.98382 1.88272
-1.04762 0.98382 1.85392
-0.98413 0.98382 1.81156
-0.92063 0.98382 1.75733
-0.85714 0.98382 1.69336
-0.79365 0.98382 1.62221
-0.73016 0.98382 1.54666
-0.66667 0.98382 1.46960
-0.60317 0.98382 1.39393
-0.53968 0.98382 1.32234
-0.47619 0.98382 1.25727
-0.41270 0.98382 1.20073
-0.34921 0.98382 1.15427
-0.28571 0.98382 1.11887
-0.22222 0.98382 1.09497
-0.15873 0.98382 1.08242
-0.09524 0.98382 1.08054
-0.03175 0.98382 1.08819
0.03175 0.98382 1.10382
0.09524 0.98382 1.12562
0.15873 0.98382 1.15160
0.22222 0.98382 1.17970
0.28571 0.98382 1.20798
0.34921 0.98382 1.23462
0.41270 0.98382 1.25813
0.47619 0.98382 1.27734
0.53968 0.98382 1.29149
0.60317 0.98382 1.30026
0.66667 0.98382 1.30374
0.73016 0.98382 1.30246
0.79365 0.98382 1.29728
0.85714 0.98382 1.28935
0.92063 0.98382 1.28004
0.98413 0.98382 1.27082
1.04762 0.98382 1.26318
1.11111 0.98382 1.25852
1.17460 0.98382 1.25809
1.23810 0.98382 1.26288
1.30159 0.98382 1.27359
1.36508 0.98382 1.29056
1.42857 0.98382 1.31380
1.49206 0.98382 1.34294
1.55556 0.98382 1.37730
1.61905 0.98382 1.41590
1.68254 0.98382 1.45753
1.74603 0.98382 1.47552
1.80952 0.98382 1.47552
1.87302 0.98382 1.47552
1.93651 0.98382 1.47552
2.00000 0.98382 1.47552

-2.00000 0.92035 1.28581
-1.93651 0.92035 1.28581
-1.87302 0.92035 1.43222
-1.80952 0.92035 1.43222
-1.74603 0.92035 1.43222
-1.68254 0.92035 1.50451
-1.61905 0.92035 1.57751
-1.55556 0.92035 1.64839
-1.49206 0.92035 1.71428
-1.42857 0.92035 1.77246
-1.36508 0.92035 1.82045
-1.30159 0.92035 1.85620
-1.23810 0.92035 1.87813
-1.17460 0.92035 1.88522
-1.11111 0.92035 1.87712
-1.04762 0.92035 1.85410
-0.98413 0.92035 1.81705
-0.92063 0.92035 1.76746
-0.85714 0.92035 1.70734
-0.79365 0.92035 1.63908
-0.73016 0.92035 1.56539
-0.66667 0.92035 1.48911
-0.60317 0.92035 1.41310
-0.53968 0.92035 1.34011
-0.47619 0.92035 1.27263
-0.41270 0.92035 1.21278
-0.34921 0.92035 1.16225
-0.28571 0.92035 1.12219
-0.22222 0.92035 1.09321
-0.15873 0.92035 1.07537
-0.09524 0.92035 1.06820
-0.03175 0.92035 1.07073
0.03175 0.92035 1.08163
0.09524 0.92035 1.09923
0.15873 0.92035 1.12169
0.22222 0.92035 1.14707
0.28571 0.92035 1.17348
0.34921 0.92035 1.19916
0.41270 0.92035 1.22260
0.47619 0.92035 1.24259
0.53968 0.92035 1.25830
0.60317 0.92035 1.26929
0.66667 0.92035 1.27552
0.73016 0.92035 1.27736
0.79365 0.92035 1.27550
0.85714 0.92035 1.27091
0.92063 0.92035 1.26480
0.98413 0.92035 1.25845
1.04762 0.92035 1.25323
1.11111 0.92035 1.25041
1.17460 0.92035 1.25114
1.23810 0.92035 1.25634
1.30159 0.92035 1.26670
1.36508 0.92035 1.28258
1.42857 0.92035 1.30403
1.49206 0.92035 1.33076
1.55556 0.92035 1.36221
1.61905 0.92035 1.39755
1.68254 0.92035 1.43572
1.74603 0.92035 1.47552
1.80952 0.92035 1.47552
1.87302 0.92035 1.47552
1.93651 0.92035 1.47622
2.00000 0.92035 1.47622

-2.00000 0.85688 1.28581
-1.93651 0.85688 1.28581
-1.87302 0.85688 1.28581
-1.80952 0.85688 1.28581
-1.74603 0.85688 1.38952
-1.68254 0.85688 1.46151
-1.61905 0.85688 1.53524
-1.55556 0.85688 1.60789
-1.49206 0.85688 1.67656
-1.42857 0.85688 1.73844
-1.36508 0.85688 1.79096
-1.30159 0.85688 1.83190
-1.23810 0.85688 1.85951
-1.17460 0.85688 1.87260
-1.11111 0.85688 1.87059
-1.04762 0.85688 1.85353
-0.98413 0.85688 1.82212
-0.92063 0.85688 1.77766
-0.85714 0.85688 1.72195
-0.79365 0.85688 1.65726
-0.73016 0.85688 1.58615
-0.66667 0.85688 1.51140
-0.60317 0.85688 1.43582
-0.53968 0.85688 1.36216
-0.47619 0.85688 1.29294
-0.41270 0.85688 1.23038
-0.34921 0.85688 1.17627
-0.28571 0.85688 1.13191
-0.22222 0.85688 1.09809
-0.15873 0.85688 1.07506
-0.09524 0.85688 1.06253
-0.03175 0.85688 1.05976
0.03175 0.85688 1.06560
0.09524 0.85688 1.07857
0.15873 0.85688 1.09698
0.22222 0.85688 1.11903
0.28571 0.85688 1.14293
0.34921 0.85688 1.16698
0.41270 0.85688 1.18970
0.47619 0.85688 1.20986
0.53968 0.85688 1.22657
0.60317 0.85688 1.23932
0.66667 0.85688 1.24795
0.73016 0.85688 1.25267
0.79365 0.85688 1.25402
0.85714 0.85688 1.25281
0.92063 0.85688 1.25005
0.98413 0.85688 1.24686
1.04762 0.85688 1.24445
1.11111 0.85688 1.24393
1.17460 0.85688 1.24636
1.23810 0.85688 1.25257
1.30159 0.85688 1.26318
1.36508 0.85688 1.27855
1.42857 0.85688 1.29875
1.49206 0.85688 1.32356
1.55556 0.85688 1.35249
1.61905 0.85688 1.38485
1.68254 0.85688 1.41972
1.74603 0.85688 1.45607
1.80952 0.85688 1.47622
1.87302 0.85688 1.47622
1.93651 0.85688 1.47622
2.00000 0.85688 1.47622

-2.00000 0.79340 1.18127
-1.93651 0.79340 1.28581
-1.87302 0.79340 1.28581
-1.80952 0.79340 1.28581
-1.74603 0.79340 1.35145
-1.68254 0.79340 1.42244
-1.61905 0.79340 1.49618
-1.55556 0.79340 1.56987
-1.49206 0.79340 1.64061
-1.42857 0.79340 1.70554
-1.36508 0.79340 1.76202
-1.30159 0.79340 1.80768
-1.23810 0.79340 1.84064
-1.17460 0.79340 1.85952
-1.11111 0.79340 1.86354
-1.04762 0.79340 1.85255
-0.98413 0.79340 1.82702
-0.92063 0.79340 1.78805
-0.85714 0.79340 1.73726
-0.79365 0.79340 1.67673
-0.73016 0.79340 1.60889
-0.66667 0.79340 1.53640
-0.60317 0.79340 1.46202
-0.53968 0.79340 1.38844
-0.47619 0.79340 1.31821
-0.41270 0.79340 1.25359
-0.34921 0.79340 1.19647
-0.28571 0.79340 1.14828
-0.22222 0.79340 1.10995
-0.15873 0.79340 1.08191
-0.09524 0.79340 1.06409
-0.03175 0.79340 1.05593
0.03175 0.79340 1.05648
0.09524 0.79340 1.06445
0.15873 0.79340 1.07835
0.22222 0.79340 1.09651
0.28571 0.79340 1.11728
0.34921 0.79340 1.13904
0.41270 0.79340 1.16037
0.47619 0.79340 1.18005
0.53968 0.79340 1.19717
0.60317 0.79340 1.21115
0.66667 0.79340 1.22174
0.73016 0.79340 1.22902
0.79365 0.79340 1.23339
0.85714 0.79340 1.23548
0.92063 0.79340 1.23613
0.98413 0.79340 1.23629
1.04762 0.79340 1.23699
1.11111 0.79340 1.23920
1.17460 0.79340 1.24381
1.23810 0.79340 1.25158
1.30159 0.79340 1.26304
1.36508 0.79340 1.27850
1.42857 0.79340 1.29803
1.49206 0.79340 1.32144
1.55556 0.79340 1.34833
1.61905 0.79340 1.37807
1.68254 0.79340 1.40989
1.74603 0.79340 1.44292
1.80952 0.79340 1.47622
1.87302 0.79340 1.47622
1.93651 0.79340 1.47622
2.00000 0.79340 1.48946

-2.00000 0.72993 1.18127
-1.93651 0.72993 1.18127
-1.87302 0.72993 1.18127
-1.80952 0.72993 1.25576
-1.74603 0.72993 1.31890
-1.68254 0.72993 1.38823
-1.61905 0.72993 1.46128
-1.55556 0.72993 1.53528
-1.49206 0.72993 1.60737
-1.42857 0.72993 1.67467
-1.36508 0.72993 1.73447
-1.30159 0.72993 1.78433
-1.23810 0.72993 1.82221
-1.17460 0.72993 1.84657
-1.11111 0.72993 1.85646
-1.04762 0.72993 1.85151
-0.98413 0.72993 1.83200
-0.92063 0.72993 1.79881
-0.85714 0.72993 1.75334
-0.79365 0.72993 1.69751
-0.73016 0.72993 1.63357
-0.66667 0.72993 1.56405
-0.60317 0.72993 1.49160
-0.53968 0.72993 1.41887
-0.47619 0.72993 1.34837
-0.41270 0.72993 1.28241
-0.34921 0.72993 1.22291
-0.28571 0.72993 1.17143
-0.22222 0.72993 1.12902
-0.15873 0.72993 1.09628
-0.09524 0.72993 1.07332
-0.03175 0.72993 1.05977
0.03175 0.72993 1.05489
0.09524 0.72993 1.05761
0.15873 0.72993 1.06660
0.22222 0.72993 1.08038
0.28571 0.72993 1.09744
0.34921 0.72993 1.11628
0.41270 0.72993 1.13554
0.47619 0.72993 1.15407
0.53968 0.72993 1.17096
0.60317 0.72993 1.18558
0.66667 0.72993 1.19762
0.73016 0.72993 1.20706
0.79365 0.72993 1.21415
0.85714 0.72993 1.21937
0.92063 0.72993 1.22340
0.98413 0.72993 1.22701
1.04762 0.72993 1.23104
1.11111 0.72993 1.23631
1.17460 0.72993 1.24356
1.23810 0.72993 1.25340
1.30159 0.72993 1.26627
1.36508 0.72993 1.28242
1.42857 0.72993 1.30188
1.49206 0.72993 1.32446
1.55556 0.72993 1.34980
1.61905 0.72993 1.37737
1.68254 0.72993 1.40649
1.74603 0.72993 1.43642
1.80952 0.72993 1.46638
1.87302 0.72993 1.48946
1.93651 0.72993 1.48946
2.00000 0.72993 1.48946

-2.00000 0.66646 1.18127
-1.93651 0.66646 1.18127
-1.87302 0.66646 1.18127
-1.80952 0.66646 1.23251
-1.74603 0.66646 1.29265
-1.68254 0.66646 1.35974
-1.61905 0.66646 1.43142
-1.55556 0.66646 1.50503
-1.49206 0.66646 1.57774
-1.42857 0.66646 1.64669
-1.36508 0.66646 1.70915
-1.30159 0.66646 1.76259
-1.23810 0.66646 1.80487
-1.17460 0.66646 1.83433
-1.11111 0.66646 1.84982
-1.04762 0.66646 1.85080
-0.98413 0.66646 1.83734
-0.92063 0.66646 1.81010
-0.85714 0.66646 1.77029
-0.79365 0.66646 1.71960
-0.73016 0.66646 1.66012
-0.66667 0.66646 1.59422
-0.60317 0.66646 1.52443
-0.53968 0.66646 1.45329
-0.47619 0.66646 1.38330
-0.41270 0.66646 1.31673
-0.34921 0.66646 1.25555
-0.28571 0.66646 1.20138
-0.22222 0.66646 1.15541
-0.15873 0.66646 1.11836
-0.09524 0.66646 1.09050
-0.03175 0.66646 1.07169
0.03175 0.66646 1.06136
0.09524 0.66646 1.05865
0.15873 0.66646 1.06242
0.22222 0.66646 1.07140
0.28571 0.66646 1.08422
0.34921 0.66646 1.09953
0.41270 0.66646 1.11609
0.47619 0.66646 1.13280
0.53968 0.66646 1.14879
0.60317 0.66646 1.16343
0.66667 0.66646 1.17635
0.73016 0.66646 1.18745
0.79365 0.66646 1.19688
0.85714 0.66646 1.20498
0.92063 0.66646 1.21225
0.98413 0.66646 1.21930
1.04762 0.66646 1.22680
1.11111 0.66646 1.23538
1.17460 0.66646 1.24563
1.23810 0.66646 1.25800
1.30159 0.66646 1.27282
1.36508 0.66646 1.29023
1.42857 0.66646 1.31021
1.49206 0.66646 1.33256
1.55556 0.66646 1.35692
1.61905 0.66646 1.38280
1.68254 0.66646 1.40963
1.74603 0.66646 1.43677
1.80952 0.66646 1.46359
1.87302 0.66646 1.48946
1.93651 0.66646 1.48946
2.00000 0.66646 1.48946

-2.00000 0.60299 1.16929
-1.93651 0.60299 1.16929
-1.87302 0.60299 1.16929
-1.80952 0.60299 1.21662
-1.74603 0.60299 1.27334
-1.68254 0.60299 1.33767
-1.61905 0.60299 1.40737
-1.55556 0.60299 1.47990
-1.49206 0.60299 1.55252
-1.42857 0.60299 1.62241
-1.36508 0.60299 1.68681
-1.30159 0.60299 1.74318
-1.23810 0.60299 1.78929
-1.17460 0.60299 1.82337
-1.11111 0.60299 1.84411
-1.04762 0.60299 1.85080
-0.98413 0.60299 1.84331
-0.92063 0.60299 1.82209
-0.85714 0.60299 1.78814
-0.79365 0.60299 1.74296
-0.73016 0.60299 1.68843
-0.66667 0.60299 1.62674
-0.60317 0.60299 1.56028
-0.53968 0.60299 1.49148
-0.47619 0.60299 1.42275
-0.41270 0.60299 1.35633
-0.34921 0.60299 1.29420
-0.28571 0.60299 1.23802
-0.22222 0.60299 1.18907
-0.15873 0.60299 1.14818
-0.09524 0.60299 1.11580
-0.03175 0.60299 1.09193
0.03175 0.60299 1.07623
0.09524 0.60299 1.06801
0.15873 0.60299 1.06636
0.22222 0.60299 1.07019
0.28571 0.60299 1.07832
0.34921 0.60299 1.08956
0.41270 0.60299 1.10279
0.47619 0.60299 1.11702
0.53968 0.60299 1.13144
0.60317 0.60299 1.14542
0.66667 0.60299 1.15861
0.73016 0.60299 1.17083
0.79365 0.60299 1.18213
0.85714 0.60299 1.19275
0.92063 0.60299 1.20303
0.98413 0.60299 1.21343
1.04762 0.60299 1.22443
1.11111 0.60299 1.23649
1.17460 0.60299 1.25002
1.23810 0.60299 1.26531
1.30159 0.60299 1.28256
1.36508 0.60299 1.30178
1.42857 0.60299 1.32287
1.49206 0.60299 1.34559
1.55556 0.60299 1.36954
1.61905 0.60299 1.39429
1.68254 0.60299 1.41930
1.74603 0.60299 1.44404
1.80952 0.60299 1.46799
1.87302 0.60299 1.49068
1.93651 0.60299 1.49068
2.00000 0.60299 1.49068

-2.00000 0.53951 1.14111
-1.93651 0.53951 1.14111
-1.87302 0.53951 1.16526
-1.80952 0.53951 1.20849
-1.74603 0.53951 1.26147
-1.68254 0.53951 1.32258
-1.61905 0.53951 1.38975
-1.55556 0.53951 1.46058
-1.49206 0.53951 1.53241
-1.42857 0.53951 1.60251
-1.36508 0.53951 1.66814
-1.30159 0.53951 1.72675
-1.23810 0.53951 1.77606
-1.17460 0.53951 1.81420
-1.11111 0.53951 1.83974
-1.04762 0.53951 1.85182
-0.98413 0.53951 1.85012
-0.92063 0.53951 1.83490
-0.85714 0.53951 1.80694
-0.79365 0.53951 1.76752
-0.73016 0.53951 1.71833
-0.66667 0.53951 1.66137
-0.60317 0.53951 1.59886
-0.53968 0.53951 1.53309
-0.47619 0.53951 1.46637
-0.41270 0.53951 1.40086
-0.34921 0.53951 1.33854
-0.28571 0.53951 1.28107
-0.22222 0.53951 1.22978
-0.15873 0.53951 1.18562
-0.09524 0.53951 1.14916
-0.03175 0.53951 1.12055
0.03175 0.53951 1.09965
0.09524 0.53951 1.08596
0.15873 0.53951 1.07877
0.22222 0.53951 1.07720
0.28571 0.53951 1.08026
0.34921 0.53951 1.08695
0.41270 0.53951 1.09628
0.47619 0.53951 1.10740
0.53968 0.53951 1.11957
0.60317 0.53951 1.13223
0.66667 0.53951 1.14502
0.73016 0.53951 1.15775
0.79365 0.53951 1.17040
0.85714 0.53951 1.18310
0.92063 0.53951 1.19608
0.98413 0.53951 1.20963
1.04762 0.53951 1.22406
1.11111 0.53951 1.23967
1.17460 0.53951 1.25667
1.23810 0.53951 1.27521
1.30159 0.53951 1.29529
1.36508 0.53951 1.31683
1.42857 0.53951 1.33959
1.49206 0.53951 1.36326
1.55556 0.53951 1.38742
1.61905 0.53951 1.41160
1.68254 0.53951 1.43532
1.74603 0.53951 1.45812
1.80952 0.53951 1.47957
1.87302 0.53951 1.49933
1.93651 0.53951 1.53011
2.00000 0.53951 1.53011

-2.00000 0.47604 1.14111
-1.93651 0.47604 1.14111
-1.87302 0.47604 1.16928
-1.80952 0.47604 1.20831
-1.74603 0.47604 1.25731
-1.68254 0.47604 1.31484
-1.61905 0.47604 1.37901
-1.55556 0.47604 1.44756
-1.49206 0.47604 1.51796
-1.42857 0.47604 1.58756
-1.36508 0.47604 1.65371
-1.30159 0.47604 1.71384
-1.23810 0.47604 1.76568
-1.17460 0.47604 1.80727
-1.11111 0.47604 1.83710
-1.04762 0.47604 1.85416
-0.98413 0.47604 1.85797
-0.92063 0.47604 1.84860
-0.85714 0.47604 1.82663
-0.79365 0.47604 1.79314
-0.73016 0.47604 1.74959
-0.66667 0.47604 1.69780
-0.60317 0.47604 1.63978
-0.53968 0.47604 1.57768
-0.47619 0.47604 1.51368
-0.41270 0.47604 1.44984
-0.34921 0.47604 1.38809
-0.28571 0.47604 1.33007
-0.22222 0.47604 1.27716
-0.15873 0.47604 1.23036
-0.09524 0.47604 1.19034
-0.03175 0.47604 1.15741
0.03175 0.47604 1.13159
0.09524 0.47604 1.11256
0.15873 0.47604 1.09983
0.22222 0.47604 1.09271
0.28571 0.47604 1.09042
0.34921 0.47604 1.09213
0.41270 0.47604 1.09705
0.47619 0.47604 1.10446
0.53968 0.47604 1.11373
0.60317 0.47604 1.12440
0.66667 0.47604 1.13612
0.73016 0.47604 1.14871
0.79365 0.47604 1.16212
0.85714 0.47604 1.17639
0.92063 0.47604 1.19165
0.98413 0.47604 1.20806
1.04762 0.47604 1.22577
1.11111 0.47604 1.24489
1.17460 0.47604 1.26548
1.23810 0.47604 1.28748
1.30159 0.47604 1.31075
1.36508 0.47604 1.33504
1.42857 0.47604 1.35999
1.49206 0.47604 1.38519
1.55556 0.47604 1.41014
1.61905 0.47604 1.43436
1.68254 0.47604 1.45736
1.74603 0.47604 1.47872
1.80952 0.47604 1.49810
1.87302 0.47604 1.51526
1.93651 0.47604 1.53011
2.00000 0.47604 1.53011

-2.00000 0.41257 1.15713
-1.93651 0.41257 1.15713
-1.87302 0.41257 1.18121
-1.80952 0.41257 1.21605
-1.74603 0.41257 1.26094
-1.68254 0.41257 1.31462
-1.61905 0.41257 1.37539
-1.55556 0.41257 1.44116
-1.49206 0.41257 1.50953
-1.42857 0.41257 1.57799
-1.36508 0.41257 1.64393
-1.30159 0.41257 1.70488
-1.23810 0.41257 1.75854
-1.17460 0.41257 1.80292
-1.11111 0.41257 1.83645
-1.04762 0.41257 1.85800
-0.98413 0.41257 1.86695
-0.92063 0.41257 1.86319
-0.85714 0.41257 1.84712
-0.79365 0.41257 1.81961
-0.73016 0.41257 1.78191
-0.66667 0.41257 1.73561
-0.60317 0.41257 1.68256
-0.53968 0.41257 1.62472
-0.47619 0.41257 1.56410
-0.41270 0.41257 1.50266
-0.34921 0.41257 1.44223
-0.28571 0.41257 1.38444
-0.22222 0.41257 1.33063
-0.15873 0.41257 1.28187
-0.09524 0.41257 1.23890
-0.03175 0.41257 1.20215
0.03175 0.41257 1.17178
0.09524 0.41257 1.14766
0.15873 0.41257 1.12948
0.22222 0.41257 1.11676
0.28571 0.41257 1.10892
0.34921 0.41257 1.10534
0.41270 0.41257 1.10540
0.47619 0.41257 1.10856
0.53968 0.41257 1.11432
0.60317 0.41257 1.12232
0.66667 0.41257 1.13229
0.73016 0.41257 1.14408
0.79365 0.41257 1.15761
0.85714 0.41257 1.17288
0.92063 0.41257 1.18994
0.98413 0.41257 1.20883
1.04762 0.41257 1.22955
1.11111 0.41257 1.25206
1.17460 0.41257 1.27623
1.23810 0.41257 1.30184
1.30159 0.41257 1.32856
1.36508 0.41257 1.35597
1.42857 0.41257 1.38358
1.49206 0.41257 1.41083
1.55556 0.41257 1.43716
1.61905 0.41257 1.46202
1.68254 0.41257 1.48489
1.74603 0.41257 1.50537
1.80952 0.41257 1.52317
1.87302 0.41257 1.53815
1.93651 0.41257 1.55031
2.00000 0.41257 1.55031

-2.00000 0.34910 1.18049
-1.93651 0.34910 1.18049
-1.87302 0.34910 1.20072
-1.80952 0.34910 1.23147
-1.74603 0.34910 1.27221
-1.68254 0.34910 1.32188
-1.61905 0.34910 1.37895
-1.55556 0.34910 1.44150
-1.49206 0.34910 1.50732
-1.42857 0.34910 1.57401
-1.36508 0.34910 1.63908
-1.30159 0.34910 1.70013
-1.23810 0.34910 1.75489
-1.17460 0.34910 1.80139
-1.11111 0.34910 1.83797
-1.04762 0.34910 1.86345
-0.98413 0.34910 1.87708
-0.92063 0.34910 1.87860
-0.85714 0.34910 1.86824
-0.79365 0.34910 1.84664
-0.73016 0.34910 1.81488
-0.66667 0.34910 1.77433
-0.60317 0.34910 1.72663
-0.53968 0.34910 1.67354
-0.47619 0.34910 1.61690
-0.41270 0.34910 1.55855
-0.34921 0.34910 1.50020
-0.28571 0.34910 1.44339
-0.22222 0.34910 1.38945
-0.15873 0.34910 1.33945
-0.09524 0.34910 1.29420
-0.03175 0.34910 1.25421
0.03175 0.34910 1.21975
0.09524 0.34910 1.19088
0.15873 0.34910 1.16745
0.22222 0.34910 1.14918
0.28571 0.34910 1.13570
0.34921 0.34910 1.12659
0.41270 0.34910 1.12144
0.47619 0.34910 1.11987
0.53968 0.34910 1.12156
0.60317 0.34910 1.12626
0.66667 0.34910 1.13381
0.73016 0.34910 1.14410
0.79365 0.34910 1.15708
0.85714 0.34910 1.17274
0.92063 0.34910 1.19104
0.98413 0.34910 1.21195
1.04762 0.34910 1.23534
1.11111 0.34910 1.26101
1.17460 0.34910 1.28867
1.23810 0.34910 1.31792
1.30159 0.34910 1.34826
1.36508 0.34910 1.37909
1.42857 0.34910 1.40975
1.49206 0.34910 1.43955
1.55556 0.34910 1.46780
1.61905 0.34910 1.49388
1.68254 0.34910 1.51722
1.74603 0.34910 1.53741
1.80952 0.34910 1.55418
1.87302 0.34910 1.56744
1.93651 0.34910 1.57730
2.00000 0.34910 1.57730

-2.00000 0.28563 1.21054
-1.93651 0.28563 1.21054
-1.87302 0.28563 1.22723
-1.80952 0.28563 1.25409
-1.74603 0.28563 1.29075
-1.68254 0.28563 1.33633
-1.61905 0.28563 1.38949
-1.55556 0.28563 1.44850
-1.49206 0.28563 1.51132
-1.42857 0.28563 1.57568
-1.36508 0.28563 1.63926
-1.30159 0.28563 1.69972
-1.23810 0.28563 1.75488
-1.17460 0.28563 1.80276
-1.11111 0.28563 1.84173
-1.04762 0.28563 1.87053
-0.98413 0.28563 1.88831
-0.92063 0.28563 1.89468
-0.85714 0.28563 1.88972
-0.79365 0.28563 1.87389
-0.73016 0.28563 1.84806
-0.66667 0.28563 1.81340
-0.60317 0.28563 1.77131
-0.53968 0.28563 1.72339
-0.47619 0.28563 1.67129
-0.41270 0.28563 1.61665
-0.34921 0.28563 1.56107
-0.28571 0.28563 1.50600
-0.22222 0.28563 1.45270
-0.15873 0.28563 1.40222
-0.09524 0.28563 1.35539
-0.03175 0.28563 1.31279
0.03175 0.28563 1.27481
0.09524 0.28563 1.24161
0.15873 0.28563 1.21323
0.22222 0.28563 1.18957
0.28571 0.28563 1.17047
0.34921 0.28563 1.15570
0.41270 0.28563 1.14506
0.47619 0.28563 1.13837
0.53968 0.28563 1.13548
0.60317 0.28563 1.13630
0.66667 0.28563 1.14077
0.73016 0.28563 1.14888
0.79365 0.28563 1.16063
0.85714 0.28563 1.17601
0.92063 0.28563 1.19495
0.98413 0.28563 1.21734
1.04762 0.28563 1.24296
1.11111 0.28563 1.27148
1.17460 0.28563 1.30244
1.23810 0.28563 1.33528
1.30159 0.28563 1.36931
1.36508 0.28563 1.40375
1.42857 0.28563 1.43779
1.49206 0.28563 1.47056
1.55556 0.28563 1.50125
1.61905 0.28563 1.52911
1.68254 0.28563 1.55352
1.74603 0.28563 1.57401
1.80952 0.28563 1.59032
1.87302 0.28563 1.60239
1.93651 0.28563 1.61041
2.00000 0.28563 1.61041

-2.00000 0.22215 1.24642
-1.93651 0.22215 1.24642
-1.87302 0.22215 1.25997
-1.80952 0.22215 1.28322
-1.74603 0.22215 1.31597
-1.68254 0.22215 1.35749
-1.61905 0.22215 1.40664
-1.55556 0.22215 1.46187
-1.49206 0.22215 1.52131
-1.42857 0.22215 1.58287
-1.36508 0.22215 1.64437
-1.30159 0.22215 1.70360
-1.23810 0.22215 1.75846
-1.17460 0.22215 1.80703
-1.11111 0.22215 1.84768
-1.04762 0.22215 1.87913
-0.98413 0.22215 1.90047
-0.92063 0.22215 1.91120
-0.85714 0.22215 1.91125
-0.79365 0.22215 1.90093
-0.73016 0.22215 1.88091
-0.66667 0.22215 1.85216
-0.60317 0.22215 1.81589
-0.53968 0.22215 1.77346
-0.47619 0.22215 1.72633
-0.41270 0.22215 1.67597
-0.34921 0.22215 1.62383
-0.28571 0.22215 1.57121
-0.22222 0.22215 1.51930
-0.15873 0.22215 1.46911
-0.09524 0.22215 1.42145
-0.03175 0.22215 1.37695
0.03175 0.22215 1.33605
0.09524 0.22215 1.29904
0.15873 0.22215 1.26611
0.22222 0.22215 1.23733
0.28571 0.22215 1.21271
0.34921 0.22215 1.19225
0.41270 0.22215 1.17596
0.47619 0.22215 1.16384
0.53968 0.22215 1.15594
0.60317 0.22215 1.15233
0.66667 0.22215 1.15312
0.73016 0.22215 1.15839
0.79365 0.22215 1.16822
0.85714 0.22215 1.18263
0.92063 0.22215 1.20156
0.98413 0.22215 1.22485
1.04762 0.22215 1.25219
1.11111 0.22215 1.28314
1.17460 0.22215 1.31712
1.23810 0.22215 1.35339
1.30159 0.22215 1.39109
1.36508 0.22215 1.42926
1.42857 0.22215 1.46690
1.49206 0.22215 1.50300
1.55556 0.22215 1.53657
1.61905 0.22215 1.56674
1.68254 0.22215 1.59279
1.74603 0.22215 1.61418
1.80952 0.22215 1.63063
1.87302 0.22215 1.64208
1.93651 0.22215 1.64876
2.00000 0.22215 1.64876

-2.00000 0.15868 1.33077
-1.93651 0.15868 1.28711
-1.87302 0.15868 1.29798
-1.80952 0.15868 1.31800
-1.74603 0.15868 1.34708
-1.68254 0.15868 1.38468
-1.61905 0.15868 1.42981
-1.55556 0.15868 1.48111
-1.49206 0.15868 1.53689
-1.42857 0.15868 1.59526
-1.36508 0.15868 1.65418
-1.30159 0.15868 1.71158
-1.23810 0.15868 1.76548
-1.17460 0.15868 1.81403
-1.11111 0.15868 1.85566
-1.04762 0.15868 1.88907
-0.98413 0.15868 1.91332
-0.92063 0.15868 1.92784
-0.85714 0.15868 1.93244
-0.79365 0.15868 1.92728
-0.73016 0.15868 1.91285
-0.66667 0.15868 1.88995
-0.60317 0.15868 1.85956
-0.53968 0.15868 1.82284
-0.47619 0.15868 1.78104
-0.41270 0.15868 1.73546
-0.34921 0.15868 1.68733
-0.28571 0.15868 1.63785
-0.22222 0.15868 1.58808
-0.15873 0.15868 1.53894
-0.09524 0.15868 1.49121
-0.03175 0.15868 1.44553
0.03175 0.15868 1.40239
0.09524 0.15868 1.36217
0.15873 0.15868 1.32517
0.22222 0.15868 1.29162
0.28571 0.15868 1.26171
0.34921 0.15868 1.23564
0.41270 0.15868 1.21362
0.47619 0.15868 1.19585
0.53968 0.15868 1.18260
0.60317 0.15868 1.17412
0.66667 0.15868 1.17066
0.73016 0.15868 1.17246
0.79365 0.15868 1.17970
0.85714 0.15868 1.19245
0.92063 0.15868 1.21068
0.98413 0.15868 1.23422
1.04762 0.15868 1.26271
1.11111 0.15868 1.29562
1.17460 0.15868 1.33223
1.23810 0.15868 1.37168
1.30159 0.15868 1.41292
1.36508 0.15868 1.45484
1.42857 0.15868 1.49624
1.49206 0.15868 1.53592
1.55556 0.15868 1.57275
1.61905 0.15868 1.60570
1.68254 0.15868 1.63393
1.74603 0.15868 1.65681
1.80952 0.15868 1.67400
1.87302 0.15868 1.68542
1.93651 0.15868 1.69132
2.00000 0.15868 1.69132

-2.00000 0.09521 1.33077
-1.93651 0.09521 1.33144
-1.87302 0.09521 1.34015
-1.80952 0.09521 1.35737
-1.74603 0.09521 1.38313
-1.68254 0.09521 1.41702
-1.61905 0.09521 1.45823
-1.55556 0.09521 1.50555
-1.49206 0.09521 1.55751
-1.42857 0.09521 1.61237
-1.36508 0.09521 1.66827
-1.30159 0.09521 1.72331
-1.23810 0.09521 1.77564
-1.17460 0.09521 1.82351
-1.11111 0.09521 1.86541
-1.04762 0.09521 1.90008
-0.98413 0.09521 1.92657
-0.92063 0.09521 1.94425
-0.85714 0.09521 1.95285
-0.79365 0.09521 1.95241
-0.73016 0.09521 1.94327
-0.66667 0.09521 1.92603
-0.60317 0.09521 1.90149
-0.53968 0.09521 1.87060
-0.47619 0.09521 1.83441
-0.41270 0.09521 1.79399
-0.34921 0.09521 1.75041
-0.28571 0.09521 1.70468
-0.22222 0.09521 1.65773
-0.15873 0.09521 1.61039
-0.09524 0.09521 1.56336
-0.03175 0.09521 1.51727
0.03175 0.09521 1.47261
0.09524 0.09521 1.42983
0.15873 0.09521 1.38933
0.22222 0.09521 1.35146
0.28571 0.09521 1.31658
0.34921 0.09521 1.28508
0.41270 0.09521 1.25736
0.47619 0.09521 1.23384
0.53968 0.09521 1.21497
0.60317 0.09521 1.20123
0.66667 0.09521 1.19304
0.73016 0.09521 1.19079
0.79365 0.09521 1.19478
0.85714 0.09521 1.20519
0.92063 0.09521 1.22203
0.98413 0.09521 1.24515
1.04762 0.09521 1.27416
1.11111 0.09521 1.30846
1.17460 0.09521 1.34726
1.23810 0.09521 1.38953
1.30159 0.09521 1.43410
1.36508 0.09521 1.47968
1.42857 0.09521 1.52488
1.49206 0.09521 1.56833
1.55556 0.09521 1.60871
1.61905 0.09521 1.64485
1.68254 0.09521 1.67575
1.74603 0.09521 1.70068
1.80952 0.09521 1.71920
1.87302 0.09521 1.73120
1.93651 0.09521 1.73690
2.00000 0.09521 1.78380

-2.00000 0.03174 1.33077
-1.93651 0.03174 1.37812
-1.87302 0.03174 1.38523
-1.80952 0.03174 1.40015
-1.74603 0.03174 1.42300
-1.68254 0.03174 1.45350
-1.61905 0.03174 1.49096
-1.55556 0.03174 1.53438
-1.49206 0.03174 1.58242
-1.42857 0.03174 1.63356
-1.36508 0.03174 1.68611
-1.30159 0.03174 1.73834
-1.23810 0.03174 1.78854
-1.17460 0.03174 1.83510
-1.11111 0.03174 1.87659
-1.04762 0.03174 1.91182
-0.98413 0.03174 1.93984
-0.92063 0.03174 1.96003
-0.85714 0.03174 1.97203
-0.79365 0.03174 1.97580
-0.73016 0.03174 1.97154
-0.66667 0.03174 1.95969
-0.60317 0.03174 1.94087
-0.53968 0.03174 1.91582
-0.47619 0.03174 1.88538
-0.41270 0.03174 1.85043
-0.34921 0.03174 1.81183
-0.28571 0.03174 1.77040
-0.22222 0.03174 1.72693
-0.15873 0.03174 1.68209
-0.09524 0.03174 1.63653
-0.03175 0.03174 1.59078
0.03175 0.03174 1.54536
0.09524 0.03174 1.50073
0.15873 0.03174 1.45735
0.22222 0.03174 1.41569
0.28571 0.03174 1.37627
0.34921 0.03174 1.33962
0.41270 0.03174 1.30633
0.47619 0.03174 1.27704
0.53968 0.03174 1.25242
0.60317 0.03174 1.23312
0.66667 0.03174 1.21978
0.73016 0.03174 1.21295
0.79365 0.03174 1.21310
0.85714 0.03174 1.22050
0.92063 0.03174 1.23526
0.98413 0.03174 1.25726
1.04762 0.03174 1.28612
1.11111 0.03174 1.32122
1.17460 0.03174 1.36166
1.23810 0.03174 1.40633
1.30159 0.03174 1.45392
1.36508 0.03174 1.50296
1.42857 0.03174 1.55191
1.49206 0.03174 1.59921
1.55556 0.03174 1.64337
1.61905 0.03174 1.68302
1.68254 0.03174 1.71702
1.74603 0.03174 1.74451
1.80952 0.03174 1.76493
1.87302 0.03174 1.77810
1.93651 0.03174 1.78420
2.00000 0.03174 1.78380

-2.00000 -0.03174 1.42620
-1.93651 -0.03174 1.42580
-1.87302 -0.03174 1.43190
-1.80952 -0.03174 1.44507
-1.74603 -0.03174 1.46549
-1.68254 -0.03174 1.49298
-1.61905 -0.03174 1.52698
-1.55556 -0.03174 1.56663
-1.49206 -0.03174 1.61079
-1.42857 -0.03174 1.65809
-1.36508 -0.03174 1.70704
-1.30159 -0.03174 1.75608
-1.23810 -0.03174 1.80367
-1.17460 -0.03174 1.84834
-1.11111 -0.03174 1.88878
-1.04762 -0.03174 1.92388
-0.98413 -0.03174 1.95274
-0.92063 -0.03174 1.97474
-0.85714 -0.03174 1.98950
-0.79365 -0.03174 1.99690
-0.73016 -0.03174 1.99705
-0.66667 -0.03174 1.99022
-0.60317 -0.03174 1.97688
-0.53968 -0.03174 1.95758
-0.47619 -0.03174 1.93296
-0.41270 -0.03174 1.90367
-0.34921 -0.03174 1.87038
-0.28571 -0.03174 1.83373
-0.22222 -0.03174 1.79431
-0.15873 -0.03174 1.75265
-0.09524 -0.03174 1.70927
-0.03175 -0.03174 1.66464
0.03175 -0.03174 1.61922
0.09524 -0.03174 1.57347
0.15873 -0.03174 1.52791
0.22222 -0.03174 1.48307
0.28571 -0.03174 1.43960
0.34921 -0.03174 1.39817
0.41270 -0.03174 1.35957
0.47619 -0.03174 1.32462
0.53968 -0.03174 1.29418
0.60317 -0.03174 1.26913
0.66667 -0.03174 1.25031
0.73016 -0.03174 1.23846
0.79365 -0.03174 1.23420
0.85714 -0.03174 1.23797
0.92063 -0.03174 1.24997
0.98413 -0.03174 1.27016
1.04762 -0.03174 1.29818
1.11111 -0.03174 1.33341
1.17460 -0.03174 1.37490
1.23810 -0.03174 1.42146
1.30159 -0.03174 1.47166
1.36508 -0.03174 1.52389
1.42857 -0.03174 1.57644
1.49206 -0.03174 1.62758
1.55556 -0.03174 1.67562
1.61905 -0.03174 1.71904
1.68254 -0.03174 1.75650
1.74603 -0.03174 1.78700
1.80952 -0.03174 1.80985
1.87302 -0.03174 1.82477
1.93651 -0.03174 1.83188
2.00000 -0.03174 1.83171

-2.00000 -0.09521 1.47314
-1.93651 -0.09521 1.47310
-1.87302 -0.09521 1.47880
-1.80952 -0.09521 1.49080
-1.74603 -0.09521 1.50932
-1.68254 -0.09521 1.53425
-1.61905 -0.09521 1.56515
-1.55556 -0.09521 1.60129
-1.49206 -0.09521 1.64167
-1.42857 -0.09521 1.68512
-1.36508 -0.09521 1.73032
-1.30159 -0.09521 1.77590
-1.23810 -0.09521 1.82047
-1.17460 -0.09521 1.86274
-1.11111 -0.09521 1.90154
-1.04762 -0.09521 1.93584
-0.98413 -0.09521 1.96485
-0.92063 -0.09521 1.98797
-0.85714 -0.09521 2.00481
-0.79365 -0.09521 2.01522
-0.73016 -0.09521 2.01921
-0.66667 -0.09521 2.01696
-0.60317 -0.09521 2.00877
-0.53968 -0.09521 1.99503
-0.47619 -0.09521 1.97616
-0.41270 -0.09521 1.95264
-0.34921 -0.09521 1.92492
-0.28571 -0.09521 1.89342
-0.22222 -0.09521 1.85854
-0.15873 -0.09521 1.82067
-0.09524 -0.09521 1.78017
-0.03175 -0.09521 1.73739
0.03175 -0.09521 1.69273
0.09524 -0.09521 1.64664
0.15873 -0.09521 1.59961
0.22222 -0.09521 1.55227
0.28571 -0.09521 1.50532
0.34921 -0.09521 1.45959
0.41270 -0.09521 1.41601
0.47619 -0.09521 1.37559
0.53968 -0.09521 1.33940
0.60317 -0.09521 1.30851
0.66667 -0.09521 1.28397
0.73016 -0.09521 1.26673
0.79365 -0.09521 1.25759
0.85714 -0.09521 1.25715
0.92063 -0.09521 1.26575
0.98413 -0.09521 1.28343
1.04762 -0.09521 1.30992
1.11111 -0.09521 1.34459
1.17460 -0.09521 1.38649
1.23810 -0.09521 1.43436
1.30159 -0.09521 1.48669
1.36508 -0.09521 1.54173
1.42857 -0.09521 1.59763
1.49206 -0.09521 1.65249
1.55556 -0.09521 1.70445
1.61905 -0.09521 1.75177
1.68254 -0.09521 1.79298
1.74603 -0.09521 1.82687
1.80952 -0.09521 1.85263
1.87302 -0.09521 1.86985
1.93651 -0.09521 1.87856
2.00000 -0.09521 1.87923

-2.00000 -0.15868 1.47314
-1.93651 -0.15868 1.51868
-1.87302 -0.15868 1.52458
-1.80952 -0.15868 1.53600
-1.74603 -0.15868 1.55319
-1.68254 -0.15868 1.57607
-1.61905 -0.15868 1.60430
-1.55556 -0.15868 1.63725
-1.49206 -0.15868 1.67408
-1.42857 -0.15868 1.71376
-1.36508 -0.15868 1.75516
-1.30159 -0.15868 1.79708
-1.23810 -0.15868 1.83832
-1.17460 -0.15868 1.87777
-1.11111 -0.15868 1.91438
-1.04762 -0.15868 1.94729
-0.98413 -0.15868 1.97578
-0.92063 -0.15868 1.99932
-0.85714 -0.15868 2.01755
-0.79365 -0.15868 2.03030
-0.73016 -0.15868 2.03754
-0.66667 -0.15868 2.03934
-0.60317 -0.15868 2.03588
-0.53968 -0.15868 2.02740
-0.47619 -0.15868 2.01415
-0.41270 -0.15868 1.99638
-0.34921 -0.15868 1.97436
-0.28571 -0.15868 1.94829
-0.22222 -0.15868 1.91838
-0.15873 -0.15868 1.88483
-0.09524 -0.15868 1.84783
-0.03175 -0.15868 1.80761
0.03175 -0.15868 1.76447
0.09524 -0.15868 1.71879
0.15873 -0.15868 1.67106
0.22222 -0.15868 1.62192
0.28571 -0.15868 1.57215
0.34921 -0.15868 1.52267
0.41270 -0.15868 1.47454
0.47619 -0.15868 1.42896
0.53968 -0.15868 1.38716
0.60317 -0.15868 1.35044
0.66667 -0.15868 1.32005
0.73016 -0.15868 1.29715
0.79365 -0.15868 1.28272
0.85714 -0.15868 1.27756
0.92063 -0.15868 1.28216
0.98413 -0.15868 1.29668
1.04762 -0.15868 1.32093
1.11111 -0.15868 1.35434
1.17460 -0.15868 1.39597
1.23810 -0.15868 1.44452
1.30159 -0.15868 1.49842
1.36508 -0.15868 1.55582
1.42857 -0.15868 1.61474
1.49206 -0.15868 1.67311
1.55556 -0.15868 1.72889
1.61905 -0.15868 1.78019
1.68254 -0.15868 1.82532
1.74603 -0.15868 1.86292
1.80952 -0.15868 1.89200
1.87302 -0.15868 1.91202
1.93651 -0.15868 1.92289
2.00000 -0.15868 1.87923

-2.00000 -0.22215 1.56124
-1.93651 -0.22215 1.56124
-1.87302 -0.22215 1.56792
-1.80952 -0.22215 1.57937
-1.74603 -0.22215 1.59582
-1.68254 -0.22215 1.61721
-1.61905 -0.22215 1.64326
-1.55556 -0.22215 1.67343
-1.49206 -0.22215 1.70700
-1.42857 -0.22215 1.74310
-1.36508 -0.22215 1.78074
-1.30159 -0.22215 1.81891
-1.23810 -0.22215 1.85661
-1.17460 -0.22215 1.89288
-1.11111 -0.22215 1.92686
-1.04762 -0.22215 1.95781
-0.98413 -0.22215 1.98515
-0.92063 -0.22215 2.00844
-0.85714 -0.22215 2.02737
-0.79365 -0.22215 2.04178
-0.73016 -0.22215 2.05161
-0.66667 -0.22215 2.05688
-0.60317 -0.22215 2.05767
-0.53968 -0.22215 2.05406
-0.47619 -0.22215 2.04616
-0.41270 -0.22215 2.03404
-0.34921 -0.22215 2.01775
-0.28571 -0.22215 1.99729
-0.22222 -0.22215 1.97267
-0.15873 -0.22215 1.94389
-0.09524 -0.22215 1.91096
-0.03175 -0.22215 1.87395
0.03175 -0.22215 1.83305
0.09524 -0.22215 1.78855
0.15873 -0.22215 1.74089
0.22222 -0.22215 1.69070
0.28571 -0.22215 1.63879
0.34921 -0.22215 1.58617
0.41270 -0.22215 1.53403
0.47619 -0.22215 1.48367
0.53968 -0.22215 1.43654
0.60317 -0.22215 1.39411
0.66667 -0.22215 1.35784
0.73016 -0.22215 1.32909
0.79365 -0.22215 1.30907
0.85714 -0.22215 1.29875
0.92063 -0.22215 1.29880
0.98413 -0.22215 1.30953
1.04762 -0.22215 1.33087
1.11111 -0.22215 1.36232
1.17460 -0.22215 1.40297
1.23810 -0.22215 1.45154
1.30159 -0.22215 1.50640
1.36508 -0.22215 1.56563
1.42857 -0.22215 1.62713
1.49206 -0.22215 1.68869
1.55556 -0.22215 1.74813
1.61905 -0.22215 1.80336
1.68254 -0.22215 1.85251
1.74603 -0.22215 1.89403
1.80952 -0.22215 1.92678
1.87302 -0.22215 1.95003
1.93651 -0.22215 1.96358
2.00000 -0.22215 1.96358

-2.00000 -0.28563 1.59959
-1.93651 -0.28563 1.59959
-1.87302 -0.28563 1.60761
-1.80952 -0.28563 1.61968
-1.74603 -0.28563 1.63599
-1.68254 -0.28563 1.65648
-1.61905 -0.28563 1.68089
-1.55556 -0.28563 1.70875
-1.49206 -0.28563 1.73944
-1.42857 -0.28563 1.77221
-1.36508 -0.28563 1.80625
-1.30159 -0.28563 1.84069
-1.23810 -0.28563 1.87472
-1.17460 -0.28563 1.90756
-1.11111 -0.28563 1.93852
-1.04762 -0.28563 1.96704
-0.98413 -0.28563 1.99266
-0.92063 -0.28563 2.01505
-0.85714 -0.28563 2.03399
-0.79365 -0.28563 2.04937
-0.73016 -0.28563 2.06112
-0.66667 -0.28563 2.06923
-0.60317 -0.28563 2.07370
-0.53968 -0.28563 2.07452
-0.47619 -0.28563 2.07163
-0.41270 -0.28563 2.06494
-0.34921 -0.28563 2.05430
-0.28571 -0.28563 2.03953
-0.22222 -0.28563 2.02043
-0.15873 -0.28563 1.99677
-0.09524 -0.28563 1.96839
-0.03175 -0.28563 1.93519
0.03175 -0.28563 1.89721
0.09524 -0.28563 1.85461
0.15873 -0.28563 1.80778
0.22222 -0.28563 1.75730
0.28571 -0.28563 1.70400
0.34921 -0.28563 1.64893
0.41270 -0.28563 1.59335
0.47619 -0.28563 1.53871
0.53968 -0.28563 1.48661
0.60317 -0.28563 1.43869
0.66667 -0.28563 1.39660
0.73016 -0.28563 1.36194
0.79365 -0.28563 1.33611
0.85714 -0.28563 1.32028
0.92063 -0.28563 1.31532
0.98413 -0.28563 1.32169
1.04762 -0.28563 1.33947
1.11111 -0.28563 1.36827
1.17460 -0.28563 1.40724
1.23810 -0.28563 1.45512
1.30159 -0.28563 1.51028
1.36508 -0.28563 1.57074
1.42857 -0.28563 1.63432
1.49206 -0.28563 1.69868
1.55556 -0.28563 1.76150
1.61905 -0.28563 1.82051
1.68254 -0.28563 1.87367
1.74603 -0.28563 1.91925
1.80952 -0.28563 1.95591
1.87302 -0.28563 1.98277
1.93651 -0.28563 1.99946
2.00000 -0.28563 1.99946

-2.00000 -0.34910 1.63270
-1.93651 -0.34910 1.63270
-1.87302 -0.34910 1.64256
-1.80952 -0.34910 1.65582
-1.74603 -0.34910 1.67259
-1.68254 -0.34910 1.69278
-1.61905 -0.34910 1.71612
-1.55556 -0.34910 1.74220
-1.49206 -0.34910 1.77045
-1.42857 -0.34910 1.80025
-1.36508 -0.34910 1.83091
-1.30159 -0.34910 1.86174
-1.23810 -0.34910 1.89208
-1.17460 -0.34910 1.92133
-1.11111 -0.34910 1.94899
-1.04762 -0.34910 1.97466
-0.98413 -0.34910 1.99805
-0.92063 -0.34910 2.01896
-0.85714 -0.34910 2.03726
-0.79365 -0.34910 2.05292
-0.73016 -0.34910 2.06590
-0.66667 -0.34910 2.07619
-0.60317 -0.34910 2.08374
-0.53968 -0.34910 2.08844
-0.47619 -0.34910 2.09013
-0.41270 -0.34910 2.08856
-0.34921 -0.34910 2.08341
-0.28571 -0.34910 2.07430
-0.22222 -0.34910 2.06082
-0.15873 -0.34910 2.04255
-0.09524 -0.34910 2.01912
-0.03175 -0.34910 1.99025
0.03175 -0.34910 1.95579
0.09524 -0.34910 1.91580
0.15873 -0.34910 1.87055
0.22222 -0.34910 1.82055
0.28571 -0.34910 1.76661
0.34921 -0.34910 1.70980
0.41270 -0.34910 1.65145
0.47619 -0.34910 1.59310
0.53968 -0.34910 1.53646
0.60317 -0.34910 1.48337
0.66667 -0.34910 1.43567
0.73016 -0.34910 1.39512
0.79365 -0.34910 1.36336
0.85714 -0.34910 1.34176
0.92063 -0.34910 1.33140
0.98413 -0.34910 1.33292
1.04762 -0.34910 1.34655
1.11111 -0.34910 1.37203
1.17460 -0.34910 1.40861
1.23810 -0.34910 1.45511
1.30159 -0.34910 1.50987
1.36508 -0.34910 1.57092
1.42857 -0.34910 1.63599
1.49206 -0.34910 1.70268
1.55556 -0.34910 1.76850
1.61905 -0.34910 1.83105
1.68254 -0.34910 1.88812
1.74603 -0.34910 1.93779
1.80952 -0.34910 1.97853
1.87302 -0.34910 2.00928
1.93651 -0.34910 2.02951
2.00000 -0.34910 2.02951

-2.00000 -0.41257 1.65969
-1.93651 -0.41257 1.65969
-1.87302 -0.41257 1.67185
-1.80952 -0.41257 1.68683
-1.74603 -0.41257 1.70463
-1.68254 -0.41257 1.72511
-1.61905 -0.41257 1.74798
-1.55556 -0.41257 1.77284
-1.49206 -0.41257 1.79917
-1.42857 -0.41257 1.82642
-1.36508 -0.41257 1.85403
-1.30159 -0.41257 1.88144
-1.23810 -0.41257 1.90816
-1.17460 -0.41257 1.93377
-1.11111 -0.41257 1.95794
-1.04762 -0.41257 1.98045
-0.98413 -0.41257 2.00117
-0.92063 -0.41257 2.02006
-0.85714 -0.41257 2.03712
-0.79365 -0.41257 2.05239
-0.73016 -0.41257 2.06592
-0.66667 -0.41257 2.07771
-0.60317 -0.41257 2.08768
-0.53968 -0.41257 2.09568
-0.47619 -0.41257 2.10144
-0.41270 -0.41257 2.10460
-0.34921 -0.41257 2.10466
-0.28571 -0.41257 2.10108
-0.22222 -0.41257 2.09324
-0.15873 -0.41257 2.08052
-0.09524 -0.41257 2.06234
-0.03175 -0.41257 2.03822
0.03175 -0.41257 2.00785
0.09524 -0.41257 1.97110
0.15873 -0.41257 1.92813
0.22222 -0.41257 1.87937
0.28571 -0.41257 1.82556
0.34921 -0.41257 1.76777
0.41270 -0.41257 1.70734
0.47619 -0.41257 1.64590
0.53968 -0.41257 1.58528
0.60317 -0.41257 1.52744
0.66667 -0.41257 1.47439
0.73016 -0.41257 1.42809
0.79365 -0.41257 1.39039
0.85714 -0.41257 1.36288
0.92063 -0.41257 1.34681
0.98413 -0.41257 1.34305
1.04762 -0.41257 1.35200
1.11111 -0.41257 1.37355
1.17460 -0.41257 1.40708
1.23810 -0.41257 1.45146
1.30159 -0.41257 1.50512
1.36508 -0.41257 1.56607
1.42857 -0.41257 1.63201
1.49206 -0.41257 1.70047
1.55556 -0.41257 1.76884
1.61905 -0.41257 1.83461
1.68254 -0.41257 1.89538
1.74603 -0.41257 1.94906
1.80952 -0.41257 1.99395
1.87302 -0.41257 2.02879
1.93651 -0.41257 2.05287
2.00000 -0.41257 2.05287

-2.00000 -0.47604 1.67989
-1.93651 -0.47604 1.67989
-1.87302 -0.47604 1.69474
-1.80952 -0.47604 1.71190
-1.74603 -0.47604 1.73128
-1.68254 -0.47604 1.75264
-1.61905 -0.47604 1.77564
-1.55556 -0.47604 1.79986
-1.49206 -0.47604 1.82481
-1.42857 -0.47604 1.85001
-1.36508 -0.47604 1.87496
-1.30159 -0.47604 1.89925
-1.23810 -0.47604 1.92252
-1.17460 -0.47604 1.94452
-1.11111 -0.47604 1.96511
-1.04762 -0.47604 1.98423
-0.98413 -0.47604 2.00194
-0.92063 -0.47604 2.01835
-0.85714 -0.47604 2.03361
-0.79365 -0.47604 2.04788
-0.73016 -0.47604 2.06129
-0.66667 -0.47604 2.07388
-0.60317 -0.47604 2.08560
-0.53968 -0.47604 2.09627
-0.47619 -0.47604 2.10554
-0.41270 -0.47604 2.11295
-0.34921 -0.47604 2.11787
-0.28571 -0.47604 2.11958
-0.22222 -0.47604 2.11729
-0.15873 -0.47604 2.11017
-0.09524 -0.47604 2.09744
-0.03175 -0.47604 2.07841
0.03175 -0.47604 2.05259
0.09524 -0.47604 2.01966
0.15873 -0.47604 1.97964
0.22222 -0.47604 1.93284
0.28571 -0.47604 1.87993
0.34921 -0.47604 1.82191
0.41270 -0.47604 1.76016
0.47619 -0.47604 1.69632
0.53968 -0.47604 1.63232
0.60317 -0.47604 1.57022
0.66667 -0.47604 1.51220
0.73016 -0.47604 1.46041
0.79365 -0.47604 1.41686
0.85714 -0.47604 1.38337
0.92063 -0.47604 1.36140
0.98413 -0.47604 1.35203
1.04762 -0.47604 1.35584
1.11111 -0.47604 1.37290
1.17460 -0.47604 1.40273
1.23810 -0.47604 1.44432
1.30159 -0.47604 1.49616
1.36508 -0.47604 1.55629
1.42857 -0.47604 1.62244
1.49206 -0.47604 1.69204
1.55556 -0.47604 1.76244
1.61905 -0.47604 1.83099
1.68254 -0.47604 1.89516
1.74603 -0.47604 1.95269
1.80952 -0.47604 2.00169
1.87302 -0.47604 2.04072
1.93651 -0.47604 2.06889
2.00000 -0.47604 2.06889

-2.00000 -0.53951 1.69284
-1.93651 -0.53951 1.69284
-1.87302 -0.53951 1.71067
-1.80952 -0.53951 1.73043
-1.74603 -0.53951 1.75188
-1.68254 -0.53951 1.77468
-1.61905 -0.53951 1.79840
-1.55556 -0.53951 1.82258
-1.49206 -0.53951 1.84674
-1.42857 -0.53951 1.87041
-1.36508 -0.53951 1.89317
-1.30159 -0.53951 1.91471
-1.23810 -0.53951 1.93479
-1.17460 -0.53951 1.95333
-1.11111 -0.53951 1.97033
-1.04762 -0.53951 1.98594
-0.98413 -0.53951 2.00037
-0.92063 -0.53951 2.01392
-0.85714 -0.53951 2.02690
-0.79365 -0.53951 2.03960
-0.73016 -0.53951 2.05225
-0.66667 -0.53951 2.06498
-0.60317 -0.53951 2.07777
-0.53968 -0.53951 2.09043
-0.47619 -0.53951 2.10260
-0.41270 -0.53951 2.11372
-0.34921 -0.53951 2.12305
-0.28571 -0.53951 2.12974
-0.22222 -0.53951 2.13280
-0.15873 -0.53951 2.13123
-0.09524 -0.53951 2.12404
-0.03175 -0.53951 2.11035
0.03175 -0.53951 2.08945
0.09524 -0.53951 2.06084
0.15873 -0.53951 2.02438
0.22222 -0.53951 1.98022
0.28571 -0.53951 1.92893
0.34921 -0.53951 1.87146
0.41270 -0.53951 1.80914
0.47619 -0.53951 1.74363
0.53968 -0.53951 1.67691
0.60317 -0.53951 1.61114
0.66667 -0.53951 1.54863
0.73016 -0.53951 1.49167
0.79365 -0.53951 1.44248
0.85714 -0.53951 1.40306
0.92063 -0.53951 1.37510
0.98413 -0.53951 1.35988
1.04762 -0.53951 1.35818
1.11111 -0.53951 1.37026
1.17460 -0.53951 1.39580
1.23810 -0.53951 1.43394
1.30159 -0.53951 1.48325
1.36508 -0.53951 1.54186
1.42857 -0.53951 1.60749
1.49206 -0.53951 1.67759
1.55556 -0.53951 1.74942
1.61905 -0.53951 1.82025
1.68254 -0.53951 1.88742
1.74603 -0.53951 1.94853
1.80952 -0.53951 2.00151
1.87302 -0.53951 2.04474
1.93651 -0.53951 2.06889
2.00000 -0.53951 2.06889

-2.00000 -0.60299 1.69284
-1.93651 -0.60299 1.69284
-1.87302 -0.60299 1.71932
-1.80952 -0.60299 1.74201
-1.74603 -0.60299 1.76596
-1.68254 -0.60299 1.79070
-1.61905 -0.60299 1.81571
-1.55556 -0.60299 1.84046
-1.49206 -0.60299 1.86441
-1.42857 -0.60299 1.88713
-1.36508 -0.60299 1.90822
-1.30159 -0.60299 1.92744
-1.23810 -0.60299 1.94469
-1.17460 -0.60299 1.95998
-1.11111 -0.60299 1.97351
-1.04762 -0.60299 1.98557
-0.98413 -0.60299 1.99657
-0.92063 -0.60299 2.00697
-0.85714 -0.60299 2.01725
-0.79365 -0.60299 2.02787
-0.73016 -0.60299 2.03917
-0.66667 -0.60299 2.05139
-0.60317 -0.60299 2.06458
-0.53968 -0.60299 2.07856
-0.47619 -0.60299 2.09298
-0.41270 -0.60299 2.10721
-0.34921 -0.60299 2.12044
-0.28571 -0.60299 2.13168
-0.22222 -0.60299 2.13981
-0.15873 -0.60299 2.14364
-0.09524 -0.60299 2.14199
-0.03175 -0.60299 2.13377
0.03175 -0.60299 2.11807
0.09524 -0.60299 2.09420
0.15873 -0.60299 2.06182
0.22222 -0.60299 2.02093
0.28571 -0.60299 1.97198
0.34921 -0.60299 1.91580
0.41270 -0.60299 1.85367
0.47619 -0.60299 1.78725
0.53968 -0.60299 1.71852
0.60317 -0.60299 1.64972
0.66667 -0.60299 1.58326
0.73016 -0.60299 1.52157
0.79365 -0.60299 1.46704
0.85714 -0.60299 1.42186
0.92063 -0.60299 1.38791
0.98413 -0.60299 1.36669
1.04762 -0.60299 1.35920
1.11111 -0.60299 1.36589
1.17460 -0.60299 1.38663
1.23810 -0.60299 1.42071
1.30159 -0.60299 1.46682
1.36508 -0.60299 1.52319
1.42857 -0.60299 1.58759
1.49206 -0.60299 1.65748
1.55556 -0.60299 1.73010
1.61905 -0.60299 1.80263
1.68254 -0.60299 1.87233
1.74603 -0.60299 1.93666
1.80952 -0.60299 1.99338
1.87302 -0.60299 2.04071
1.93651 -0.60299 2.04071
2.00000 -0.60299 2.04071

-2.00000 -0.66646 1.72054
-1.93651 -0.66646 1.72054
-1.87302 -0.66646 1.72054
-1.80952 -0.66646 1.74641
-1.74603 -0.66646 1.77323
-1.68254 -0.66646 1.80037
-1.61905 -0.66646 1.82720
-1.55556 -0.66646 1.85308
-1.49206 -0.66646 1.87744
-1.42857 -0.66646 1.89979
-1.36508 -0.66646 1.91977
-1.30159 -0.66646 1.93718
-1.23810 -0.66646 1.95200
-1.17460 -0.66646 1.96437
-1.11111 -0.66646 1.97462
-1.04762 -0.66646 1.98320
-0.98413 -0.66646 1.99070
-0.92063 -0.66646 1.99775
-0.85714 -0.66646 2.00502
-0.79365 -0.66646 2.01312
-0.73016 -0.66646 2.02255
-0.66667 -0.66646 2.03365
-0.60317 -0.66646 2.04657
-0.53968 -0.66646 2.06121
-0.47619 -0.66646 2.07720
-0.41270 -0.66646 2.09391
-0.34921 -0.66646 2.11047
-0.28571 -0.66646 2.12578
-0.22222 -0.66646 2.13860
-0.15873 -0.66646 2.14758
-0.09524 -0.66646 2.15135
-0.03175 -0.66646 2.14864
0.03175 -0.66646 2.13831
0.09524 -0.66646 2.11950
0.15873 -0.66646 2.09164
0.22222 -0.66646 2.05459
0.28571 -0.66646 2.00862
0.34921 -0.66646 1.95445
0.41270 -0.66646 1.89327
0.47619 -0.66646 1.82670
0.53968 -0.66646 1.75671
0.60317 -0.66646 1.68557
0.66667 -0.66646 1.61578
0.73016 -0.66646 1.54988
0.79365 -0.66646 1.49040
0.85714 -0.66646 1.43971
0.92063 -0.66646 1.39990
0.98413 -0.66646 1.37266
1.04762 -0.66646 1.35920
1.11111 -0.66646 1.36018
1.17460 -0.66646 1.37567
1.23810 -0.66646 1.40513
1.30159 -0.66646 1.44741
1.36508 -0.66646 1.50085
1.42857 -0.66646 1.56331
1.49206 -0.66646 1.63226
1.55556 -0.66646 1.70497
1.61905 -0.66646 1.77858
1.68254 -0.66646 1.85026
1.74603 -0.66646 1.91735
1.80952 -0.66646 1.97749
1.87302 -0.66646 2.02873
1.93651 -0.66646 2.02873
2.00000 -0.66646 2.02873

-2.00000 -0.72993 1.72054
-1.93651 -0.72993 1.72054
-1.87302 -0.72993 1.72054
-1.80952 -0.72993 1.74362
-1.74603 -0.72993 1.77358
-1.68254 -0.72993 1.80351
-1.61905 -0.72993 1.83263
-1.55556 -0.72993 1.86020
-1.49206 -0.72993 1.88554
-1.42857 -0.72993 1.90812
-1.36508 -0.72993 1.92758
-1.30159 -0.72993 1.94373
-1.23810 -0.72993 1.95660
-1.17460 -0.72993 1.96644
-1.11111 -0.72993 1.97369
-1.04762 -0.72993 1.97896
-0.98413 -0.72993 1.98299
-0.92063 -0.72993 1.98660
-0.85714 -0.72993 1.99063
-0.79365 -0.72993 1.99585
-0.73016 -0.72993 2.00294
-0.66667 -0.72993 2.01238
-0.60317 -0.72993 2.02442
-0.53968 -0.72993 2.03904
-0.47619 -0.72993 2.05593
-0.41270 -0.72993 2.07446
-0.34921 -0.72993 2.09372
-0.28571 -0.72993 2.11256
-0.22222 -0.72993 2.12962
-0.15873 -0.72993 2.14340
-0.09524 -0.72993 2.15239
-0.03175 -0.72993 2.15511
0.03175 -0.72993 2.15023
0.09524 -0.72993 2.13668
0.15873 -0.72993 2.11372
0.22222 -0.72993 2.08098
0.28571 -0.72993 2.03857
0.34921 -0.72993 1.98709
0.41270 -0.72993 1.92759
0.47619 -0.72993 1.86163
0.53968 -0.72993 1.79113
0.60317 -0.72993 1.71840
0.66667 -0.72993 1.64595
0.73016 -0.72993 1.57643
0.79365 -0.72993 1.51249
0.85714 -0.72993 1.45666
0.92063 -0.72993 1.41119
0.98413 -0.72993 1.37800
1.04762 -0.72993 1.35849
1.11111 -0.72993 1.35354
1.17460 -0.72993 1.36343
1.23810 -0.72993 1.38779
1.30159 -0.72993 1.42567
1.36508 -0.72993 1.47553
1.42857 -0.72993 1.53533
1.49206 -0.72993 1.60263
1.55556 -0.72993 1.67472
1.61905 -0.72993 1.74872
1.68254 -0.72993 1.82177
1.74603 -0.72993 1.89110
1.80952 -0.72993 1.95424
1.87302 -0.72993 2.00909
1.93651 -0.72993 2.00909
2.00000 -0.72993 2.00909

-2.00000 -0.79340 1.72054
-1.93651 -0.79340 1.73378
-1.87302 -0.79340 1.73378
-1.80952 -0.79340 1.73378
-1.74603 -0.79340 1.76708
-1.68254 -0.79340 1.80011
-1.61905 -0.79340 1.83193
-1.55556 -0.79340 1.86167
-1.49206 -0.79340 1.88856
-1.42857 -0.79340 1.91197
-1.36508 -0.79340 1.93150
-1.30159 -0.79340 1.94696
-1.23810 -0.79340 1.95842
-1.17460 -0.79340 1.96619
-1.11111 -0.79340 1.97080
-1.04762 -0.79340 1.97301
-0.98413 -0.79340 1.97371
-0.92063 -0.79340 1.97387
-0.85714 -0.79340 1.97452
-0.79365 -0.79340 1.97661
-0.73016 -0.79340 1.98098
-0.66667 -0.79340 1.98826
-0.60317 -0.79340 1.99885
-0.53968 -0.79340 2.01283
-0.47619 -0.79340 2.02995
-0.41270 -0.79340 2.04963
-0.34921 -0.79340 2.07096
-0.28571 -0.79340 2.09272
-0.22222 -0.79340 2.11349
-0.15873 -0.79340 2.13165
-0.09524 -0.79340 2.14555
-0.03175 -0.79340 2.15352
0.03175 -0.79340 2.15407
0.09524 -0.79340 2.14591
0.15873 -0.79340 2.12809
0.22222 -0.79340 2.10005
0.28571 -0.79340 2.06172
0.34921 -0.79340 2.01353
0.41270 -0.79340 1.95641
0.47619 -0.79340 1.89179
0.53968 -0.79340 1.82156
0.60317 -0.79340 1.74798
0.66667 -0.79340 1.67360
0.73016 -0.79340 1.60111
0.79365 -0.79340 1.53327
0.85714 -0.79340 1.47274
0.92063 -0.79340 1.42195
0.98413 -0.79340 1.38298
1.04762 -0.79340 1.35745
1.11111 -0.79340 1.34646
1.17460 -0.79340 1.35048
1.23810 -0.79340 1.36936
1.30159 -0.79340 1.40232
1.36508 -0.79340 1.44798
1.42857 -0.79340 1.50446
1.49206 -0.79340 1.56939
1.55556 -0.79340 1.64013
1.61905 -0.79340 1.71382
1.68254 -0.79340 1.78756
1.74603 -0.79340 1.85855
1.80952 -0.79340 1.92419
1.87302 -0.79340 2.00909
1.93651 -0.79340 2.00909
2.00000 -0.79340 2.00909

-2.00000 -0.85688 1.73378
-1.93651 -0.85688 1.73378
-1.87302 -0.85688 1.73378
-1.80952 -0.85688 1.73378
-1.74603 -0.85688 1.75393
-1.68254 -0.85688 1.79028
-1.61905 -0.85688 1.82515
-1.55556 -0.85688 1.85751
-1.49206 -0.85688 1.88644
-1.42857 -0.85688 1.91125
-1.36508 -0.85688 1.93145
-1.30159 -0.85688 1.94682
-1.23810 -0.85688 1.95743
-1.17460 -0.85688 1.96364
-1.11111 -0.85688 1.96607
-1.04762 -0.85688 1.96555
-0.98413 -0.85688 1.96314
-0.92063 -0.85688 1.95995
-0.85714 -0.85688 1.95719
-0.79365 -0.85688 1.95598
-0.73016 -0.85688 1.95733
-0.66667 -0.85688 1.96205
-0.60317 -0.85688 1.97068
-0.53968 -0.85688 1.98343
-0.47619 -0.85688 2.00014
-0.41270 -0.85688 2.02030
-0.34921 -0.85688 2.04302
-0.28571 -0.85688 2.06707
-0.22222 -0.85688 2.09097
-0.15873 -0.85688 2.11302
-0.09524 -0.85688 2.13143
-0.03175 -0.85688 2.14440
0.03175 -0.85688 2.15024
0.09524 -0.85688 2.14747
0.15873 -0.85688 2.13494
0.22222 -0.85688 2.11191
0.28571 -0.85688 2.07809
0.34921 -0.85688 2.03373
0.41270 -0.85688 1.97962
0.47619 -0.85688 1.91706
0.53968 -0.85688 1.84784
0.60317 -0.85688 1.77418
0.66667 -0.85688 1.69860
0.73016 -0.85688 1.62385
0.79365 -0.85688 1.55274
0.85714 -0.85688 1.48805
0.92063 -0.85688 1.43234
0.98413 -0.85688 1.38788
1.04762 -0.85688 1.35647
1.11111 -0.85688 1.33941
1.17460 -0.85688 1.33740
1.23810 -0.85688 1.35049
1.30159 -0.85688 1.37810
1.36508 -0.85688 1.41904
1.42857 -0.85688 1.47156
1.49206 -0.85688 1.53344
1.55556 -0.85688 1.60211
1.61905 -0.85688 1.67476
1.68254 -0.85688 1.74849
1.74603 -0.85688 1.82048
1.80952 -0.85688 1.92419
1.87302 -0.85688 1.92419
1.93651 -0.85688 2.00909
2.00000 -0.85688 2.00909

-2.00000 -0.92035 1.73378
-1.93651 -0.92035 1.73378
-1.87302 -0.92035 1.73448
-1.80952 -0.92035 1.73448
-1.74603 -0.92035 1.73448
-1.68254 -0.92035 1.77428
-1.61905 -0.92035 1.81245
-1.55556 -0.92035 1.84779
-1.49206 -0.92035 1.87924
-1.42857 -0.92035 1.90597
-1.36508 -0.92035 1.92742
-1.30159 -0.92035 1.94330
-1.23810 -0.92035 1.95366
-1.17460 -0.92035 1.95886
-1.11111 -0.92035 1.95959
-1.04762 -0.92035 1.95677
-0.98413 -0.92035 1.95155
-0.92063 -0.92035 1.94520
-0.85714 -0.92035 1.93909
-0.79365 -0.92035 1.93450
-0.73016 -0.92035 1.93264
-0.66667 -0.92035 1.93448
-0.60317 -0.92035 1.94071
-0.53968 -0.92035 1.95170
-0.47619 -0.92035 1.96741
-0.41270 -0.92035 1.98740
-0.34921 -0.92035 2.01084
-0.28571 -0.92035 2.03652
-0.22222 -0.92035 2.06293
-0.15873 -0.92035 2.08831
-0.09524 -0.92035 2.11077
-0.03175 -0.92035 2.12837
0.03175 -0.92035 2.13927
0.09524 -0.92035 2.14180
0.15873 -0.92035 2.13463
0.22222 -0.92035 2.11679
0.28571 -0.92035 2.08781
0.34921 -0.92035 2.04775
0.41270 -0.92035 1.99722
0.47619 -0.92035 1.93737
0.53968 -0.92035 1.86989
0.60317 -0.92035 1.79690
0.66667 -0.92035 1.72089
0.73016 -0.92035 1.64461
0.79365 -0.92035 1.57092
0.85714 -0.92035 1.50266
0.92063 -0.92035 1.44254
0.98413 -0.92035 1.39295
1.04762 -0.92035 1.35590
1.11111 -0.92035 1.33288
1.17460 -0.92035 1.32478
1.23810 -0.92035 1.33187
1.30159 -0.92035 1.35380
1.36508 -0.92035 1.38955
1.42857 -0.92035 1.43754
1.49206 -0.92035 1.49572
1.55556 -0.92035 1.56161
1.61905 -0.92035 1.63249
1.68254 -0.92035 1.70549
1.74603 -0.92035 1.77778
1.80952 -0.92035 1.77778
1.87302 -0.92035 1.77778
1.93651 -0.92035 1.92419
2.00000 -0.92035 2.00909

-2.00000 -0.98382 1.73448
-1.93651 -0.98382 1.73448
-1.87302 -0.98382 1.73448
-1.80952 -0.98382 1.73448
-1.74603 -0.98382 1.73448
-1.68254 -0.98382 1.75247
-1.61905 -0.98382 1.79410
-1.55556 -0.98382 1.83270
-1.49206 -0.98382 1.86706
-1.42857 -0.98382 1.89620
-1.36508 -0.98382 1.91944
-1.30159 -0.98382 1.93641
-1.23810 -0.98382 1.94712
-1.17460 -0.98382 1.95191
-1.11111 -0.98382 1.95148
-1.04762 -0.98382 1.94682
-0.98413 -0.98382 1.93918
-0.92063 -0.98382 1.92996
-0.85714 -0.98382 1.92065
-0.79365 -0.98382 1.91272
-0.73016 -0.98382 1.90754
-0.66667 -0.98382 1.90626
-0.60317 -0.98382 1.90974
-0.53968 -0.98382 1.91851
-0.47619 -0.98382 1.93266
-0.41270 -0.98382 1.95187
-0.34921 -0.98382 1.97538
-0.28571 -0.98382 2.00202
-0.22222 -0.98382 2.03030
-0.15873 -0.98382 2.05840
-0.09524 -0.98382 2.08438
-0.03175 -0.98382 2.10618
0.03175 -0.98382 2.12181
0.09524 -0.98382 2.12946
0.15873 -0.98382 2.12758
0.22222 -0.98382 2.11503
0.28571 -0.98382 2.09113
0.34921 -0.98382 2.05573
0.41270 -0.98382 2.00927
0.47619 -0.98382 1.95273
0.53968 -0.98382 1.88766
0.60317 -0.98382 1.81607
0.66667 -0.98382 1.74040
0.73016 -0.98382 1.66334
0.79365 -0.98382 1.58779
0.85714 -0.98382 1.51664
0.92063 -0.98382 1.45267
0.98413 -0.98382 1.39844
1.04762 -0.98382 1.35608
1.11111 -0.98382 1.32728
1.17460 -0.98382 1.31314
1.23810 -0.98382 1.31415
1.30159 -0.98382 1.33014
1.36508 -0.98382 1.36032
1.42857 -0.98382 1.40329
1.49206 -0.98382 1.45717
1.55556 -0.98382 1.51961
1.61905 -0.98382 1.58801
1.68254 -0.98382 1.65955
1.74603 -0.98382 1.77778
1.80952 -0.98382 1.77778
1.87302 -0.98382 1.77778
1.93651 -0.98382 1.77778
2.00000 -0.98382 1.77778

-2.00000 -1.04729 1.73448
-1.93651 -1.04729 1.73448
-1.87302 -1.04729 1.73448
-1.80952 -1.04729 1.72526
-1.74603 -1.04729 1.72526
-1.68254 -1.04729 1.72526
-1.61905 -1.04729 1.77043
-1.55556 -1.04729 1.81249
-1.49206 -1.04729 1.85008
-1.42857 -1.04729 1.88204
-1.36508 -1.04729 1.90757
-1.30159 -1.04729 1.92620
-1.23810 -1.04729 1.93784
-1.17460 -1.04729 1.94281
-1.11111 -1.04729 1.94180
-1.04762 -1.04729 1.93584
-0.98413 -1.04729 1.92624
-0.92063 -1.04729 1.91450
-0.85714 -1.04729 1.90225
-0.79365 -1.04729 1.89110
-0.73016 -1.04729 1.88259
-0.66667 -1.04729 1.87805
-0.60317 -1.04729 1.87852
-0.53968 -1.04729 1.88468
-0.47619 -1.04729 1.89679
-0.41270 -1.04729 1.91465
-0.34921 -1.04729 1.93760
-0.28571 -1.04729 1.96456
-0.22222 -1.04729 1.99403
-0.15873 -1.04729 2.02423
-0.09524 -1.04729 2.05313
-0.03175 -1.04729 2.07862
0.03175 -1.04729 2.09859
0.09524 -1.04729 2.11106
0.15873 -1.04729 2.11432
0.22222 -1.04729 2.10705
0.28571 -1.04729 2.08836
0.34921 -1.04729 2.05791
0.41270 -1.04729 2.01592
0.47619 -1.04729 1.96322
0.53968 -1.04729 1.90117
0.60317 -1.04729 1.83169
0.66667 -1.04729 1.75708
0.73016 -1.04729 1.68002
0.79365 -1.04729 1.60335
0.85714 -1.04729 1.53001
0.92063 -1.04729 1.46284
0.98413 -1.04729 1.40450
1.04762 -1.04729 1.35727
1.11111 -1.04729 1.32299
1.17460 -1.04729 1.30297
1.23810 -1.04729 1.29789
1.30159 -1.04729 1.30781
1.36508 -1.04729 1.33213
1.42857 -1.04729 1.36967
1.49206 -1.04729 1.41871
1.55556 -1.04729 1.47709
1.61905 -1.04729 1.54231
1.68254 -1.04729 1.61167
1.74603 -1.04729 1.61167
1.80952 -1.04729 1.61167
1.87302 -1.04729 1.77778
1.93651 -1.04729 1.77778
2.00000 -1.04729 1.77778

-2.00000 -1.11077 1.73448
-1.93651 -1.11077 1.72526
-1.87302 -1.11077 1.72526
-1.80952 -1.11077 1.72526
-1.74603 -1.11077 1.72526
-1.68254 -1.11077 1.72526
-1.61905 -1.11077 1.74183
-1.55556 -1.11077 1.78746
-1.49206 -1.11077 1.82850
-1.42857 -1.11077 1.86364
-1.36508 -1.11077 1.89190
-1.30159 -1.11077 1.91270
-1.23810 -1.11077 1.92585
-1.17460 -1.11077 1.93160
-1.11111 -1.11077 1.93060
-1.04762 -1.11077 1.92391
-0.98413 -1.11077 1.91285
-0.92063 -1.11077 1.89903
-0.85714 -1.11077 1.88416
-0.79365 -1.11077 1.87002
-0.73016 -1.11077 1.85827
-0.66667 -1.11077 1.85043
-0.60317 -1.11077 1.84772
-0.53968 -1.11077 1.85098
-0.47619 -1.11077 1.86063
-0.41270 -1.11077 1.87664
-0.34921 -1.11077 1.89845
-0.28571 -1.11077 1.92508
-0.22222 -1.11077 1.95510
-0.15873 -1.11077 1.98673
-0.09524 -1.11077 2.01794
-0.03175 -1.11077 2.04655
0.03175 -1.11077 2.07037
0.09524 -1.11077 2.08729
0.15873 -1.11077 2.09545
0.22222 -1.11077 2.09334
0.28571 -1.11077 2.07989
0.34921 -1.11077 2.05455
0.41270 -1.11077 2.01735
0.47619 -1.11077 1.96892
0.53968 -1.11077 1.91046
0.60317 -1.11077 1.84372
0.66667 -1.11077 1.77090
0.73016 -1.11077 1.69457
0.79365 -1.11077 1.61755
0.85714 -1.11077 1.54275
0.92063 -1.11077 1.47308
0.98413 -1.11077 1.41124
1.04762 -1.11077 1.35965
1.11111 -1.11077 1.32029
1.17460 -1.11077 1.29465
1.23810 -1.11077 1.28360
1.30159 -1.11077 1.28739
1.36508 -1.11077 1.30567
1.42857 -1.11077 1.33745
1.49206 -1.11077 1.38122
1.55556 -1.11077 1.43497
1.61905 -1.11077 1.49638
1.68254 -1.11077 1.61167
1.74603 -1.11077 1.61167
1.80952 -1.11077 1.61167
1.87302 -1.11077 1.61167
1.93651 -1.11077 1.61167
2.00000 -1.11077 1.77778

-2.00000 -1.17424 1.72526
-1.93651 -1.17424 1.72526
-1.87302 -1.17424 1.72526
-1.80952 -1.17424 1.72526
-1.74603 -1.17424 1.70874
-1.68254 -1.17424 1.70874
-1.61905 -1.17424 1.70874
-1.55556 -1.17424 1.75795
-1.49206 -1.17424 1.80257
-1.42857 -1.17424 1.84114
-1.36508 -1.17424 1.87251
-1.30159 -1.17424 1.89595
-1.23810 -1.17424 1.91114
-1.17460 -1.17424 1.91825
-1.11111 -1.17424 1.91787
-1.04762 -1.17424 1.91102
-0.98413 -1.17424 1.89907
-0.92063 -1.17424 1.88366
-0.85714 -1.17424 1.86659
-0.79365 -1.17424 1.84975
-0.73016 -1.17424 1.83495
-0.66667 -1.17424 1.82387
-0.60317 -1.17424 1.81790
-0.53968 -1.17424 1.81805
-0.47619 -1.17424 1.82493
-0.41270 -1.17424 1.83864
-0.34921 -1.17424 1.85879
-0.28571 -1.17424 1.88449
-0.22222 -1.17424 1.91441
-0.15873 -1.17424 1.94681
-0.09524 -1.17424 1.97969
-0.03175 -1.17424 2.01082
0.03175 -1.17424 2.03794
0.09524 -1.17424 2.05887
0.15873 -1.17424 2.07159
0.22222 -1.17424 2.07443
0.28571 -1.17424 2.06614
0.34921 -1.17424 2.04598
0.41270 -1.17424 2.01379
0.47619 -1.17424 1.96998
0.53968 -1.17424 1.91557
0.60317 -1.17424 1.85215
0.66667 -1.17424 1.78178
0.73016 -1.17424 1.70691
0.79365 -1.17424 1.63028
0.85714 -1.17424 1.55479
0.92063 -1.17424 1.48334
0.98413 -1.17424 1.41867
1.04762 -1.17424 1.36331
1.11111 -1.17424 1.31936
1.17460 -1.17424 1.28844
1.23810 -1.17424 1.27163
1.30159 -1.17424 1.26939
1.36508 -1.17424 1.28154
1.42857 -1.17424 1.30734
1.49206 -1.17424 1.34545
1.55556 -1.17424 1.39410
1.61905 -1.17424 1.45110
1.68254 -1.17424 1.45110
1.74603 -1.17424 1.45110
1.80952 -1.17424 1.61167
1.87302 -1.17424 1.61167
1.93651 -1.17424 1.61167
2.00000 -1.17424 1.61167

-2.00000 -1.23771 1.72526
-1.93651 -1.23771 1.72526
-1.87302 -1.23771 1.70874
-1.80952 -1.23771 1.70874
-1.74603 -1.23771 1.70874
-1.68254 -1.23771 1.70874
-1.61905 -1.23771 1.70874
-1.55556 -1.23771 1.72430
-1.49206 -1.23771 1.77256
-1.42857 -1.23771 1.81473
-1.36508 -1.23771 1.84950
-1.30159 -1.23771 1.87597
-1.23810 -1.23771 1.89369
-1.17460 -1.23771 1.90271
-1.11111 -1.23771 1.90353
-1.04762 -1.23771 1.89714
-0.98413 -1.23771 1.88488
-0.92063 -1.23771 1.86841
-0.85714 -1.23771 1.84961
-0.79365 -1.23771 1.83045
-0.73016 -1.23771 1.81289
-0.66667 -1.23771 1.79872
-0.60317 -1.23771 1.78951
-0.53968 -1.23771 1.78645
-0.47619 -1.23771 1.79031
-0.41270 -1.23771 1.80137
-0.34921 -1.23771 1.81939
-0.28571 -1.23771 1.84362
-0.22222 -1.23771 1.87283
-0.15873 -1.23771 1.90537
-0.09524 -1.23771 1.93925
-0.03175 -1.23771 1.97226
0.03175 -1.23771 2.00211
0.09524 -1.23771 2.02651
0.15873 -1.23771 2.04337
0.22222 -1.23771 2.05086
0.28571 -1.23771 2.04756
0.34921 -1.23771 2.03255
0.41270 -1.23771 2.00547
0.47619 -1.23771 1.96653
0.53968 -1.23771 1.91657
0.60317 -1.23771 1.85697
0.66667 -1.23771 1.78965
0.73016 -1.23771 1.71692
0.79365 -1.23771 1.64143
0.85714 -1.23771 1.56600
0.92063 -1.23771 1.49350
0.98413 -1.23771 1.42673
1.04762 -1.23771 1.36825
1.11111 -1.23771 1.32025
1.17460 -1.23771 1.28451
1.23810 -1.23771 1.26226
1.30159 -1.23771 1.25414
1.36508 -1.23771 1.26020
1.42857 -1.23771 1.27989
1.49206 -1.23771 1.31209
1.55556 -1.23771 1.35523
1.61905 -1.23771 1.45110
1.68254 -1.23771 1.45110
1.74603 -1.23771 1.45110
1.80952 -1.23771 1.45110
1.87302 -1.23771 1.45110
1.93651 -1.23771 1.61167
2.00000 -1.23771 1.61167

-2.00000 -1.30118 1.70874
-1.93651 -1.30118 1.70874
-1.87302 -1.30118 1.70874
-1.80952 -1.30118 1.70874
-1.74603 -1.30118 1.70874
-1.68254 -1.30118 1.70874
-1.61905 -1.30118 1.72430
-1.55556 -1.30118 1.72430
-1.49206 -1.30118 1.73873
-1.42857 -1.30118 1.78458
-1.36508 -1.30118 1.82295
-1.30159 -1.30118 1.85278
-1.23810 -1.30118 1.87345
-1.17460 -1.30118 1.88488
-1.11111 -1.30118 1.88748
-1.04762 -1.30118 1.88213
-0.98413 -1.30118 1.87015
-0.92063 -1.30118 1.85321
-0.85714 -1.30118 1.83321
-0.79365 -1.30118 1.81219
-0.73016 -1.30118 1.79221
-0.66667 -1.30118 1.77520
-0.60317 -1.30118 1.76287
-0.53968 -1.30118 1.75658
-0.47619 -1.30118 1.75729
-0.41270 -1.30118 1.76543
-0.34921 -1.30118 1.78094
-0.28571 -1.30118 1.80322
-0.22222 -1.30118 1.83116
-0.15873 -1.30118 1.86320
-0.09524 -1.30118 1.89744
-0.03175 -1.30118 1.93168
0.03175 -1.30118 1.96363
0.09524 -1.30118 1.99095
0.15873 -1.30118 2.01145
0.22222 -1.30118 2.02319
0.28571 -1.30118 2.02462
0.34921 -1.30118 2.01462
0.41270 -1.30118 1.99266
0.47619 -1.30118 1.95874
0.53968 -1.30118 1.91351
0.60317 -1.30118 1.85816
0.66667 -1.30118 1.79441
0.73016 -1.30118 1.72446
0.79365 -1.30118 1.65079
0.85714 -1.30118 1.57617
0.92063 -1.30118 1.50339
0.98413 -1.30118 1.43526
1.04762 -1.30118 1.37434
1.11111 -1.30118 1.32293
1.17460 -1.30118 1.28289
1.23810 -1.30118 1.25561
1.30159 -1.30118 1.24190
1.36508 -1.30118 1.24199
1.42857 -1.30118 1.25555
1.49206 -1.30118 1.28167
1.55556 -1.30118 1.35523
1.61905 -1.30118 1.35523
1.68254 -1.30118 1.45110
1.74603 -1.30118 1.45110
1.80952 -1.30118 1.45110
1.87302 -1.30118 1.45110
1.93651 -1.30118 1.45110
2.00000 -1.30118 1.45110

-2.00000 -1.36466 1.70874
-1.93651 -1.36466 1.70874
-1.87302 -1.36466 1.70874
-1.80952 -1.36466 1.70874
-1.74603 -1.36466 1.70874
-1.68254 -1.36466 1.72430
-1.61905 -1.36466 1.72430
-1.55556 -1.36466 1.73873
-1.49206 -1.36466 1.73873
-1.42857 -1.36466 1.75088
-1.36508 -1.36466 1.79297
-1.30159 -1.36466 1.82638
-1.23810 -1.36466 1.85036
-1.17460 -1.36466 1.86466
-1.11111 -1.36466 1.86954
-1.04762 -1.36466 1.86582
-0.98413 -1.36466 1.85473
-0.92063 -1.36466 1.83790
-0.85714 -1.36466 1.81726
-0.79365 -1.36466 1.79489
-0.73016 -1.36466 1.77292
-0.66667 -1.36466 1.75340
-0.60317 -1.36466 1.73816
-0.53968 -1.36466 1.72874
-0.47619 -1.36466 1.72625
-0.41270 -1.36466 1.73130
-0.34921 -1.36466 1.74400
-0.28571 -1.36466 1.76391
-0.22222 -1.36466 1.79007
-0.15873 -1.36466 1.82105
-0.09524 -1.36466 1.85501
-0.03175 -1.36466 1.88984
0.03175 -1.36466 1.92323
0.09524 -1.36466 1.95286
0.15873 -1.36466 1.97646
0.22222 -1.36466 1.99200
0.28571 -1.36466 1.99779
0.34921 -1.36466 1.99258
0.41270 -1.36466 1.97563
0.47619 -1.36466 1.94679
0.53968 -1.36466 1.90647
0.60317 -1.36466 1.85569
0.66667 -1.36466 1.79598
0.73016 -1.36466 1.72935
0.79365 -1.36466 1.65817
0.85714 -1.36466 1.58505
0.92063 -1.36466 1.51275
0.98413 -1.36466 1.44400
1.04762 -1.36466 1.38138
1.11111 -1.36466 1.32723
1.17460 -1.36466 1.28350
1.23810 -1.36466 1.25168
1.30159 -1.36466 1.23274
1.36508 -1.36466 1.22711
1.42857 -1.36466 1.23462
1.49206 -1.36466 1.28167
1.55556 -1.36466 1.28167
1.61905 -1.36466 1.35523
1.68254 -1.36466 1.35523
1.74603 -1.36466 1.45110
1.80952 -1.36466 1.45110
1.87302 -1.36466 1.45110
1.93651 -1.36466 1.45110
2.00000 -1.36466 1.45110

-2.00000 -1.42813 1.70874
-1.93651 -1.42813 1.70874
-1.87302 -1.42813 1.70874
-1.80952 -1.42813 1.70874
-1.74603 -1.42813 1.72430
-1.68254 -1.42813 1.72430
-1.61905 -1.42813 1.73873
-1.55556 -1.42813 1.73873
-1.49206 -1.42813 1.75088
-1.42857 -1.42813 1.75088
-1.36508 -1.42813 1.75965
-1.30159 -1.42813 1.79680
-1.23810 -1.42813 1.82436
-1.17460 -1.42813 1.84189
-1.11111 -1.42813 1.84954
-1.04762 -1.42813 1.84798
-0.98413 -1.42813 1.83836
-0.92063 -1.42813 1.82226
-0.85714 -1.42813 1.80157
-0.79365 -1.42813 1.77840
-0.73016 -1.42813 1.75493
-0.66667 -1.42813 1.73330
-0.60317 -1.42813 1.71546
-0.53968 -1.42813 1.70309
-0.47619 -1.42813 1.69744
-0.41270 -1.42813 1.69933
-0.34921 -1.42813 1.70901
-0.28571 -1.42813 1.72623
-0.22222 -1.42813 1.75018
-0.15873 -1.42813 1.77955
-0.09524 -1.42813 1.81265
-0.03175 -1.42813 1.84742
0.03175 -1.42813 1.88162
0.09524 -1.42813 1.91292
0.15873 -1.42813 1.93902
0.22222 -1.42813 1.95783
0.28571 -1.42813 1.96756
0.34921 -1.42813 1.96680
0.41270 -1.42813 1.95468
0.47619 -1.42813 1.93085
0.53968 -1.42813 1.89554
0.60317 -1.42813 1.84955
0.66667 -1.42813 1.79424
0.73016 -1.42813 1.73143
0.79365 -1.42813 1.66331
0.85714 -1.42813 1.59237
0.92063 -1.42813 1.52126
0.98413 -1.42813 1.45264
1.04762 -1.42813 1.38908
1.11111 -1.42813 1.33291
1.17460 -1.42813 1.28613
1.23810 -1.42813 1.25035
1.30159 -1.42813 1.22665
1.36508 -1.42813 1.21562
1.42857 -1.42813 1.23462
1.49206 -1.42813 1.23462
1.55556 -1.42813 1.28167
1.61905 -1.42813 1.28167
1.68254 -1.42813 1.35523
1.74603 -1.42813 1.35523
1.80952 -1.42813 1.45110
1.87302 -1.42813 1.45110
1.93651 -1.42813 1.45110
2.00000 -1.42813 1.45110

-2.00000 -1.49160 1.70874
-1.93651 -1.49160 1.70874
-1.87302 -1.49160 1.70874
-1.80952 -1.49160 1.72430
-1.74603 -1.49160 1.72430
-1.68254 -1.49160 1.73873
-1.61905 -1.49160 1.73873
-1.55556 -1.49160 1.75088
-1.49206 -1.49160 1.75088
-1.42857 -1.49160 1.75965
-1.36508 -1.49160 1.75965
-1.30159 -1.49160 1.76407
-1.23810 -1.49160 1.79537
-1.17460 -1.49160 1.81645
-1.11111 -1.49160 1.82727
-1.04762 -1.49160 1.82836
-0.98413 -1.49160 1.82076
-0.92063 -1.49160 1.80598
-0.85714 -1.49160 1.78585
-0.79365 -1.49160 1.76246
-0.73016 -1.49160 1.73803
-0.66667 -1.49160 1.71476
-0.60317 -1.49160 1.69470
-0.53968 -1.49160 1.67964
-0.47619 -1.49160 1.67100
-0.41270 -1.49160 1.66974
-0.34921 -1.49160 1.67630
-0.28571 -1.49160 1.69058
-0.22222 -1.49160 1.71196
-0.15873 -1.49160 1.73928
-0.09524 -1.49160 1.77097
-0.03175 -1.49160 1.80508
0.03175 -1.49160 1.83945
0.09524 -1.49160 1.87176
0.15873 -1.49160 1.89974
0.22222 -1.49160 1.92125
0.28571 -1.49160 1.93441
0.34921 -1.49160 1.93771
0.41270 -1.49160 1.93013
0.47619 -1.49160 1.91115
0.53968 -1.49160 1.88083
0.60317 -1.49160 1.83977
0.66667 -1.49160 1.78912
0.73016 -1.49160 1.73051
0.79365 -1.49160 1.66597
0.85714 -1.49160 1.59783
0.92063 -1.49160 1.52860
0.98413 -1.49160 1.46084
1.04762 -1.49160 1.39708
1.11111 -1.49160 1.33962
1.17460 -1.49160 1.29051
1.23810 -1.49160 1.25139
1.30159 -1.49160 1.22347
1.36508 -1.49160 1.21562
1.42857 -1.49160 1.21562
1.49206 -1.49160 1.23462
1.55556 -1.49160 1.23462
1.61905 -1.49160 1.28167
1.68254 -1.49160 1.28167
1.74603 -1.49160 1.35523
1.80952 -1.49160 1.35523
1.87302 -1.49160 1.45110
1.93651 -1.49160 1.45110
2.00000 -1.49160 1.45110

-2.00000 -1.55507 1.70874
-1.93651 -1.55507 1.70874
-1.87302 -1.55507 1.72430
-1.80952 -1.55507 1.72430
-1.74603 -1.55507 1.73873
-1.68254 -1.55507 1.73873
-1.61905 -1.55507 1.75088
-1.55556 -1.55507 1.75088
-1.49206 -1.55507 1.75965
-1.42857 -1.55507 1.75965
-1.36508 -1.55507 1.76407
-1.30159 -1.55507 1.76407
-1.23810 -1.55507 1.76338
-1.17460 -1.55507 1.78821
-1.11111 -1.55507 1.80253
-1.04762 -1.55507 1.80670
-0.98413 -1.55507 1.80165
-0.92063 -1.55507 1.78874
-0.85714 -1.55507 1.76977
-0.79365 -1.55507 1.74677
-0.73016 -1.55507 1.72196
-0.66667 -1.55507 1.69758
-0.60317 -1.55507 1.67574
-0.53968 -1.55507 1.65835
-0.47619 -1.55507 1.64695
-0.41270 -1.55507 1.64265
-0.34921 -1.55507 1.64607
-0.28571 -1.55507 1.65728
-0.22222 -1.55507 1.67582
-0.15873 -1.55507 1.70070
-0.09524 -1.55507 1.73050
-0.03175 -1.55507 1.76339
0.03175 -1.55507 1.79731
0.09524 -1.55507 1.83000
0.15873 -1.55507 1.85922
0.22222 -1.55507 1.88281
0.28571 -1.55507 1.89884
0.34921 -1.55507 1.90573
0.41270 -1.55507 1.90232
0.47619 -1.55507 1.88794
0.53968 -1.55507 1.86249
0.60317 -1.55507 1.82637
0.66667 -1.55507 1.78055
0.73016 -1.55507 1.72645
0.79365 -1.55507 1.66592
0.85714 -1.55507 1.60111
0.92063 -1.55507 1.53439
0.98413 -1.55507 1.46820
1.04762 -1.55507 1.40498
1.11111 -1.55507 1.34699
1.17460 -1.55507 1.29627
1.23810 -1.55507 1.25450
1.30159 -1.55507 1.22347
1.36508 -1.55507 1.22347
1.42857 -1.55507 1.21562
1.49206 -1.55507 1.21562
1.55556 -1.55507 1.23462
1.61905 -1.55507 1.23462
1.68254 -1.55507 1.28167
1.74603 -1.55507 1.28167
1.80952 -1.55507 1.35523
1.87302 -1.55507 1.35523
1.93651 -1.55507 1.45110
2.00000 -1.55507 1.45110

-2.00000 -1.61854 1.70874
-1.93651 -1.61854 1.72430
-1.87302 -1.61854 1.72430
-1.80952 -1.61854 1.73873
-1.74603 -1.61854 1.73873
-1.68254 -1.61854 1.75088
-1.61905 -1.61854 1.75088
-1.55556 -1.61854 1.75965
-1.49206 -1.61854 1.75965
-1.42857 -1.61854 1.76407
-1.36508 -1.61854 1.76407
-1.30159 -1.61854 1.76338
-1.23810 -1.61854 1.76338
-1.17460 -1.61854 1.78821
-1.11111 -1.61854 1.77516
-1.04762 -1.61854 1.78278
-0.98413 -1.61854 1.78072
-0.92063 -1.61854 1.77023
-0.85714 -1.61854 1.75298
-0.79365 -1.61854 1.73097
-0.73016 -1.61854 1.70638
-0.66667 -1.61854 1.68145
-0.60317 -1.61854 1.65835
-0.53968 -1.61854 1.63906
-0.47619 -1.61854 1.62523
-0.41270 -1.61854 1.61811
-0.34921 -1.61854 1.61847
-0.28571 -1.61854 1.62655
-0.22222 -1.61854 1.64207
-0.15873 -1.61854 1.66421
-0.09524 -1.61854 1.69171
-0.03175 -1.61854 1.72288
0.03175 -1.61854 1.75577
0.09524 -1.61854 1.78822
0.15873 -1.61854 1.81804
0.22222 -1.61854 1.84308
0.28571 -1.61854 1.86139
0.34921 -1.61854 1.87132
0.41270 -1.61854 1.87163
0.47619 -1.61854 1.86152
0.53968 -1.61854 1.84072
0.60317 -1.61854 1.80947
0.66667 -1.61854 1.76854
0.73016 -1.61854 1.71915
0.79365 -1.61854 1.66297
0.85714 -1.61854 1.60196
0.92063 -1.61854 1.53831
0.98413 -1.61854 1.47434
1.04762 -1.61854 1.41237
1.11111 -1.61854 1.35460
1.17460 -1.61854 1.29627
1.23810 -1.61854 1.25450
1.30159 -1.61854 1.25450
1.36508 -1.61854 1.22347
1.42857 -1.61854 1.22347
1.49206 -1.61854 1.21562
1.55556 -1.61854 1.21562
1.61905 -1.61854 1.23462
1.68254 -1.61854 1.23462
1.74603 -1.61854 1.28167
1.80952 -1.61854 1.28167
1.87302 -1.61854 1.35523
1.93651 -1.61854 1.35523
2.00000 -1.61854 1.45110

-2.00000 -1.68202 1.72430
-1.93651 -1.68202 1.72430
-1.87302 -1.68202 1.73873
-1.80952 -1.68202 1.73873
-1.74603 -1.68202 1.75088
-1.68254 -1.68202 1.75088
-1.61905 -1.68202 1.75965
-1.55556 -1.68202 1.75965
-1.49206 -1.68202 1.76407
-1.42857 -1.68202 1.76407
-1.36508 -1.68202 1.76338
-1.30159 -1.68202 1.76338
-1.23810 -1.68202 1.76338
-1.17460 -1.68202 1.77516
-1.11111 -1.68202 1.77516
-1.04762 -1.68202 1.75640
-0.98413 -1.68202 1.75772
-0.92063 -1.68202 1.75012
-0.85714 -1.68202 1.73515
-0.79365 -1.68202 1.71472
-0.73016 -1.68202 1.69096
-0.66667 -1.68202 1.66607
-0.60317 -1.68202 1.64226
-0.53968 -1.68202 1.62155
-0.47619 -1.68202 1.60569
-0.41270 -1.68202 1.59604
-0.34921 -1.68202 1.59352
-0.28571 -1.68202 1.59853
-0.22222 -1.68202 1.61095
-0.15873 -1.68202 1.63015
-0.09524 -1.68202 1.65501
-0.03175 -1.68202 1.68403
0.03175 -1.68202 1.71537
0.09524 -1.68202 1.74699
0.15873 -1.68202 1.77678
0.22222 -1.68202 1.80262
0.28571 -1.68202 1.82258
0.34921 -1.68202 1.83499
0.41270 -1.68202 1.83850
0.47619 -1.68202 1.83224
0.53968 -1.68202 1.81579
0.60317 -1.68202 1.78923
0.66667 -1.68202 1.75315
0.73016 -1.68202 1.70858
0.79365 -1.68202 1.65698
0.85714 -1.68202 1.60014
0.92063 -1.68202 1.54006
0.98413 -1.68202 1.47891
1.04762 -1.68202 1.41886
1.11111 -1.68202 1.35460
1.17460 -1.68202 1.35460
1.23810 -1.68202 1.25450
1.30159 -1.68202 1.25450
1.36508 -1.68202 1.25450
1.42857 -1.68202 1.22347
1.49206 -1.68202 1.22347
1.55556 -1.68202 1.21562
1.61905 -1.68202 1.21562
1.68254 -1.68202 1.23462
1.74603 -1.68202 1.23462
1.80952 -1.68202 1.28167
1.87302 -1.68202 1.28167
1.93651 -1.68202 1.35523
2.00000 -1.68202 1.35523

-2.00000 -1.74549 1.72430
-1.93651 -1.74549 1.73873
-1.87302 -1.74549 1.73873
-1.80952 -1.74549 1.75088
-1.74603 -1.74549 1.75088
-1.68254 -1.74549 1.75965
-1.61905 -1.74549 1.75965
-1.55556 -1.74549 1.76407
-1.49206 -1.74549 1.76407
-1.42857 -1.74549 1.76338
-1.36508 -1.74549 1.76338
-1.30159 -1.74549 1.76338
-1.23810 -1.74549 1.77516
-1.17460 -1.74549 1.77516
-1.11111 -1.74549 1.75640
-1.04762 -1.74549 1.75640
-0.98413 -1.74549 1.73246
-0.92063 -1.74549 1.72816
-0.85714 -1.74549 1.71597
-0.79365 -1.74549 1.69769
-0.73016 -1.74549 1.67534
-0.66667 -1.74549 1.65111
-0.60317 -1.74549 1.62717
-0.53968 -1.74549 1.60559
-0.47619 -1.74549 1.58817
-0.41270 -1.74549 1.57637
-0.34921 -1.74549 1.57124
-0.28571 -1.74549 1.57332
-0.22222 -1.74549 1.58266
-0.15873 -1.74549 1.59879
-0.09524 -1.74549 1.62078
-0.03175 -1.74549 1.64728
0.03175 -1.74549 1.67661
0.09524 -1.74549 1.70687
0.15873 -1.74549 1.73602
0.22222 -1.74549 1.76204
0.28571 -1.74549 1.78302
0.34921 -1.74549 1.79728
0.41270 -1.74549 1.80344
0.47619 -1.74549 1.80054
0.53968 -1.74549 1.78805
0.60317 -1.74549 1.76591
0.66667 -1.74549 1.73453
0.73016 -1.74549 1.69478
0.79365 -1.74549 1.64791
0.85714 -1.74549 1.59551
0.92063 -1.74549 1.53941
0.98413 -1.74549 1.48159
1.04762 -1.74549 1.41886
1.11111 -1.74549 1.41886
1.17460 -1.74549 1.35460
1.23810 -1.74549 1.35460
1.30159 -1.74549 1.25450
1.36508 -1.74549 1.25450
1.42857 -1.74549 1.25450
1.49206 -1.74549 1.22347
1.55556 -1.74549 1.22347
1.61905 -1.74549 1.21562
1.68254 -1.74549 1.21562
1.74603 -1.74549 1.23462
1.80952 -1.74549 1.23462
1.87302 -1.74549 1.28167
1.93651 -1.74549 1.28167
2.00000 -1.74549 1.35523

-2.00000 -1.80896 1.73873
-1.93651 -1.80896 1.73873
-1.87302 -1.80896 1.75088
-1.80952 -1.80896 1.75088
-1.74603 -1.80896 1.75965
-1.68254 -1.80896 1.75965
-1.61905 -1.80896 1.76407
-1.55556 -1.80896 1.76407
-1.49206 -1.80896 1.76338
-1.42857 -1.80896 1.76338
-1.36508 -1.80896 1.76338
-1.30159 -1.80896 1.76338
-1.23810 -1.80896 1.77516
-1.17460 -1.80896 1.75640
-1.11111 -1.80896 1.75640
-1.04762 -1.80896 1.73246
-0.98413 -1.80896 1.73246
-0.92063 -1.80896 1.72816
-0.85714 -1.80896 1.71597
-0.79365 -1.80896 1.67957
-0.73016 -1.80896 1.65922
-0.66667 -1.80896 1.63624
-0.60317 -1.80896 1.61279
-0.53968 -1.80896 1.59091
-0.47619 -1.80896 1.57245
-0.41270 -1.80896 1.55896
-0.34921 -1.80896 1.55156
-0.28571 -1.80896 1.55095
-0.22222 -1.80896 1.55732
-0.15873 -1.80896 1.57037
-0.09524 -1.80896 1.58934
-0.03175 -1.80896 1.61306
0.03175 -1.80896 1.64000
0.09524 -1.80896 1.66840
0.15873 -1.80896 1.69636
0.22222 -1.80896 1.72195
0.28571 -1.80896 1.74331
0.34921 -1.80896 1.75879
0.41270 -1.80896 1.76700
0.47619 -1.80896 1.76692
0.53968 -1.80896 1.75793
0.60317 -1.80896 1.73985
0.66667 -1.80896 1.71295
0.73016 -1.80896 1.67791
0.79365 -1.80896 1.63581
0.85714 -1.80896 1.59551
0.92063 -1.80896 1.53941
0.98413 -1.80896 1.48159
1.04762 -1.80896 1.48159
1.11111 -1.80896 1.41886
1.17460 -1.80896 1.41886
1.23810 -1.80896 1.35460
1.30159 -1.80896 1.25450
1.36508 -1.80896 1.25450
1.42857 -1.80896 1.25450
1.49206 -1.80896 1.25450
1.55556 -1.80896 1.22347
1.61905 -1.80896 1.22347
1.68254 -1.80896 1.21562
1.74603 -1.80896 1.21562
1.80952 -1.80896 1.23462
1.87302 -1.80896 1.23462
1.93651 -1.80896 1.28167
2.00000 -1.80896 1.28167

-2.00000 -1.87243 1.73873
-1.93651 -1.87243 1.75088
-1.87302 -1.87243 1.75088
-1.80952 -1.87243 1.75965
-1.74603 -1.87243 1.75965
-1.68254 -1.87243 1.76407
-1.61905 -1.87243 1.76407
-1.55556 -1.87243 1.76338
-1.49206 -1.87243 1.76338
-1.42857 -1.87243 1.76338
-1.36508 -1.87243 1.76338
-1.30159 -1.87243 1.77516
-1.23810 -1.87243 1.75640
-1.17460 -1.87243 1.75640
-1.11111 -1.87243 1.73246
-1.04762 -1.87243 1.73246
-0.98413 -1.87243 1.73246
-0.92063 -1.87243 1.72816
-0.85714 -1.87243 1.67957
-0.79365 -1.87243 1.67957
-0.73016 -1.87243 1.65922
-0.66667 -1.87243 1.62122
-0.60317 -1.87243 1.59885
-0.53968 -1.87243 1.57727
-0.47619 -1.87243 1.55835
-0.41270 -1.87243 1.54366
-0.34921 -1.87243 1.53443
-0.28571 -1.87243 1.53145
-0.22222 -1.87243 1.53506
-0.15873 -1.87243 1.54511
-0.09524 -1.87243 1.56101
-0.03175 -1.87243 1.58176
0.03175 -1.87243 1.60601
0.09524 -1.87243 1.63215
0.15873 -1.87243 1.65842
0.22222 -1.87243 1.68300
0.28571 -1.87243 1.70413
0.34921 -1.87243 1.72020
0.41270 -1.87243 1.72983
0.47619 -1.87243 1.73199
0.53968 -1.87243 1.72598
0.60317 -1.87243 1.71153
0.66667 -1.87243 1.68877
0.73016 -1.87243 1.67791
0.79365 -1.87243 1.63581
0.85714 -1.87243 1.63581
0.92063 -1.87243 1.53941
0.98413 -1.87243 1.48159
1.04762 -1.87243 1.48159
1.11111 -1.87243 1.48159
1.17460 -1.87243 1.41886
1.23810 -1.87243 1.41886
1.30159 -1.87243 1.35460
1.36508 -1.87243 1.25450
1.42857 -1.87243 1.25450
1.49206 -1.87243 1.25450
1.55556 -1.87243 1.25450
1.61905 -1.87243 1.22347
1.68254 -1.87243 1.22347
1.74603 -1.87243 1.21562
1.80952 -1.87243 1.21562
1.87302 -1.87243 1.23462
1.93651 -1.87243 1.23462
2.00000 -1.87243 1.28167

-2.00000 -1.93591 1.75088
-1.93651 -1.93591 1.75088
-1.87302 -1.93591 1.75965
-1.80952 -1.93591 1.75965
-1.74603 -1.93591 1.76407
-1.68254 -1.93591 1.76407
-1.61905 -1.93591 1.76338
-1.55556 -1.93591 1.76338
-1.49206 -1.93591 1.76338
-1.42857 -1.93591 1.76338
-1.36508 -1.93591 1.76338
-1.30159 -1.93591 1.75640
-1.23810 -1.93591 1.75640
-1.17460 -1.93591 1.73246
-1.11111 -1.93591 1.73246
-1.04762 -1.93591 1.73246
-0.98413 -1.93591 1.73246
-0.92063 -1.93591 1.67957
-0.85714 -1.93591 1.67957
-0.79365 -1.93591 1.67957
-0.73016 -1.93591 1.62122
-0.66667 -1.93591 1.62122
-0.60317 -1.93591 1.59885
-0.53968 -1.93591 1.57727
-0.47619 -1.93591 1.54568
-0.41270 -1.93591 1.53035
-0.34921 -1.93591 1.51978
-0.28571 -1.93591 1.51483
-0.22222 -1.93591 1.51597
-0.15873 -1.93591 1.52320
-0.09524 -1.93591 1.53607
-0.03175 -1.93591 1.55377
0.03175 -1.93591 1.57512
0.09524 -1.93591 1.59866
0.15873 -1.93591 1.62281
0.22222 -1.93591 1.64587
0.28571 -1.93591 1.66618
0.34921 -1.93591 1.68222
0.41270 -1.93591 1.69264
0.47619 -1.93591 1.69641
0.53968 -1.93591 1.72598
0.60317 -1.93591 1.71153
0.66667 -1.93591 1.68877
0.73016 -1.93591 1.68877
0.79365 -1.93591 1.63581
0.85714 -1.93591 1.63581
0.92063 -1.93591 1.63581
0.98413 -1.93591 1.48159
1.04762 -1.93591 1.48159
1.11111 -1.93591 1.48159
1.17460 -1.93591 1.48159
1.23810 -1.93591 1.41886
1.30159 -1.93591 1.41886
1.36508 -1.93591 1.25450
1.42857 -1.93591 1.25450
1.49206 -1.93591 1.25450
1.55556 -1.93591 1.25450
1.61905 -1.93591 1.25450
1.68254 -1.93591 1.22347
1.74603 -1.93591 1.22347
1.80952 -1.93591 1.21562
1.87302 -1.93591 1.21562
1.93651 -1.93591 1.23462
2.00000 -1.93591 1.23462

-2.00000 -1.99938 1.75088
-1.93651 -1.99938 1.75965
-1.87302 -1.99938 1.75965
-1.80952 -1.99938 1.76407
-1.74603 -1.99938 1.76407
-1.68254 -1.99938 1.76338
-1.61905 -1.99938 1.76338
-1.55556 -1.99938 1.76338
-1.49206 -1.99938 1.76338
-1.42857 -1.99938 1.76338
-1.36508 -1.99938 1.75640
-1.30159 -1.99938 1.75640
-1.23810 -1.99938 1.73246
-1.17460 -1.99938 1.73246
-1.11111 -1.99938 1.73246
-1.04762 -1.99938 1.73246
-0.98413 -1.99938 1.73246
-0.92063 -1.99938 1.67957
-0.85714 -1.99938 1.67957
-0.79365 -1.99938 1.62122
-0.73016 -1.99938 1.62122
-0.66667 -1.99938 1.62122
-0.60317 -1.99938 1.59885
-0.53968 -1.99938 1.54568
-0.47619 -1.99938 1.54568
-0.41270 -1.99938 1.53035
-0.34921 -1.99938 1.51978
-0.28571 -1.99938 1.51483
-0.22222 -1.99938 1.51597
-0.15873 -1.99938 1.50481
-0.09524 -1.99938 1.53607
-0.03175 -1.99938 1.52948
0.03175 -1.99938 1.54780
0.09524 -1.99938 1.59866
0.15873 -1.99938 1.59017
0.22222 -1.99938 1.64587
0.28571 -1.99938 1.66618
0.34921 -1.99938 1.68222
0.41270 -1.99938 1.69264
0.47619 -1.99938 1.69641
0.53968 -1.99938 1.69641
0.60317 -1.99938 1.71153
0.66667 -1.99938 1.68877
0.73016 -1.99938 1.68877
0.79365 -1.99938 1.68877
0.85714 -1.99938 1.63581
0.92063 -1.99938 1.63581
0.98413 -1.99938 1.48159
1.04762 -1.99938 1.48159
1.11111 -1.99938 1.48159
1.17460 -1.99938 1.48159
1.23810 -1.99938 1.48159
1.30159 -1.99938 1.41886
1.36508 -1.99938 1.41886
1.42857 -1.99938 1.25450
1.49206 -1.99938 1.25450
1.55556 -1.99938 1.25450
1.61905 -1.99938 1.25450
1.68254 -1.99938 1.25450
1.74603 -1.99938 1.22347
1.80952 -1.99938 1.22347
1.87302 -1.99938 1.21562
1.93651 -1.99938 1.21562
2.00000 -1.99938 1.23462


==> figures/tikz/data/sigma_grid.dat <==
x y sigma
-2.000000 -2.000000 0.971777
-2.000000 -1.932203 0.985280
-2.000000 -1.864407 1.004524
-2.000000 -1.796610 1.029130
-2.000000 -1.728814 1.058701
-2.000000 -1.661017 1.092809
-2.000000 -1.593220 1.130995
-2.000000 -1.525424 1.172745
-2.000000 -1.457627 1.217486
-2.000000 -1.389831 1.264567
-2.000000 -1.322034 1.313251
-2.000000 -1.254237 1.362709
-2.000000 -1.186441 1.412023
-2.000000 -1.118644 1.460195
-2.000000 -1.050847 1.506165
-2.000000 -0.983051 1.548836
-2.000000 -0.915254 1.587110
-2.000000 -0.847458 1.619927
-2.000000 -0.779661 1.646309
-2.000000 -0.711864 1.665403
-2.000000 -0.644068 1.676529
-2.000000 -0.576271 1.679220
-2.000000 -0.508475 1.673252
-2.000000 -0.440678 1.658673
-2.000000 -0.372881 1.635815
-2.000000 -0.305085 1.605293
-2.000000 -0.237288 1.567996
-2.000000 -0.169492 1.525060
-2.000000 -0.101695 1.477833
-2.000000 -0.033898 1.427824
-2.000000 0.033898 1.376654
-2.000000 0.101695 1.325989
-2.000000 0.169492 1.277482
-2.000000 0.237288 1.232709
-2.000000 0.305085 1.193115
-2.000000 0.372881 1.159962
-2.000000 0.440678 1.134288
-2.000000 0.508475 1.116879
-2.000000 0.576271 1.108253
-2.000000 0.644068 1.108656
-2.000000 0.711864 1.118068
-2.000000 0.779661 1.136224
-2.000000 0.847458 1.162641
-2.000000 0.915254 1.196652
-2.000000 0.983051 1.237449
-2.000000 1.050847 1.284118
-2.000000 1.118644 1.335682
-2.000000 1.186441 1.391135
-2.000000 1.254237 1.449476
-2.000000 1.322034 1.509729
-2.000000 1.389831 1.570962
-2.000000 1.457627 1.632295
-2.000000 1.525424 1.692901
-2.000000 1.593220 1.752008
-2.000000 1.661017 1.808882
-2.000000 1.728814 1.862824
-2.000000 1.796610 1.913160
-2.000000 1.864407 1.959227
-2.000000 1.932203 2.000372
-2.000000 2.000000 2.035953

-1.932203 -2.000000 0.957943
-1.932203 -1.932203 0.978213
-1.932203 -1.864407 1.004198
-1.932203 -1.796610 1.035384
-1.932203 -1.728814 1.071241
-1.932203 -1.661017 1.111221
-1.932203 -1.593220 1.154750
-1.932203 -1.525424 1.201220
-1.932203 -1.457627 1.249974
-1.932203 -1.389831 1.300300
-1.932203 -1.322034 1.351417
-1.932203 -1.254237 1.402473
-1.932203 -1.186441 1.452549
-1.932203 -1.118644 1.500666
-1.932203 -1.050847 1.545804
-1.932203 -0.983051 1.586927
-1.932203 -0.915254 1.623011
-1.932203 -0.847458 1.653090
-1.932203 -0.779661 1.676290
-1.932203 -0.711864 1.691875
-1.932203 -0.644068 1.699288
-1.932203 -0.576271 1.698186
-1.932203 -0.508475 1.688477
-1.932203 -0.440678 1.670330
-1.932203 -0.372881 1.644198
-1.932203 -0.305085 1.610806
-1.932203 -0.237288 1.571140
-1.932203 -0.169492 1.526421
-1.932203 -0.101695 1.478061
-1.932203 -0.033898 1.427621
-1.932203 0.033898 1.376749
-1.932203 0.101695 1.327118
-1.932203 0.169492 1.280369
-1.932203 0.237288 1.238047
-1.932203 0.305085 1.201541
-1.932203 0.372881 1.172043
-1.932203 0.440678 1.150502
-1.932203 0.508475 1.137603
-1.932203 0.576271 1.133750
-1.932203 0.644068 1.139065
-1.932203 0.711864 1.153400
-1.932203 0.779661 1.176358
-1.932203 0.847458 1.207325
-1.932203 0.915254 1.245510
-1.932203 0.983051 1.289983
-1.932203 1.050847 1.339722
-1.932203 1.118644 1.393656
-1.932203 1.186441 1.450701
-1.932203 1.254237 1.509791
-1.932203 1.322034 1.569910
-1.932203 1.389831 1.630104
-1.932203 1.457627 1.689492
-1.932203 1.525424 1.747270
-1.932203 1.593220 1.802706
-1.932203 1.661017 1.855128
-1.932203 1.728814 1.903920
-1.932203 1.796610 1.948501
-1.932203 1.864407 1.988322
-1.932203 1.932203 2.022851
-1.932203 2.000000 2.051579

-1.864407 -2.000000 0.961006
-1.864407 -1.932203 0.988004
-1.864407 -1.864407 1.020500
-1.864407 -1.796610 1.057853
-1.864407 -1.728814 1.099413
-1.864407 -1.661017 1.144527
-1.864407 -1.593220 1.192528
-1.864407 -1.525424 1.242734
-1.864407 -1.457627 1.294433
-1.864407 -1.389831 1.346876
-1.864407 -1.322034 1.399267
-1.864407 -1.254237 1.450763
-1.864407 -1.186441 1.500470
-1.864407 -1.118644 1.547458
-1.864407 -1.050847 1.590771
-1.864407 -0.983051 1.629457
-1.864407 -0.915254 1.662591
-1.864407 -0.847458 1.689314
-1.864407 -0.779661 1.708872
-1.864407 -0.711864 1.720655
-1.864407 -0.644068 1.724232
-1.864407 -0.576271 1.719389
-1.864407 -0.508475 1.706155
-1.864407 -0.440678 1.684818
-1.864407 -0.372881 1.655933
-1.864407 -0.305085 1.620321
-1.864407 -0.237288 1.579045
-1.864407 -0.169492 1.533386
-1.864407 -0.101695 1.484798
-1.864407 -0.033898 1.434863
-1.864407 0.033898 1.385227
-1.864407 0.101695 1.337547
-1.864407 0.169492 1.293421
-1.864407 0.237288 1.254334
-1.864407 0.305085 1.221599
-1.864407 0.372881 1.196313
-1.864407 0.440678 1.179320
-1.864407 0.508475 1.171186
-1.864407 0.576271 1.172190
-1.864407 0.644068 1.182324
-1.864407 0.711864 1.201308
-1.864407 0.779661 1.228617
-1.864407 0.847458 1.263513
-1.864407 0.915254 1.305090
-1.864407 0.983051 1.352314
-1.864407 1.050847 1.404075
-1.864407 1.118644 1.459227
-1.864407 1.186441 1.516633
-1.864407 1.254237 1.575194
-1.864407 1.322034 1.633879
-1.864407 1.389831 1.691742
-1.864407 1.457627 1.747932
-1.864407 1.525424 1.801694
-1.864407 1.593220 1.852365
-1.864407 1.661017 1.899362
-1.864407 1.728814 1.942170
-1.864407 1.796610 1.980323
-1.864407 1.864407 2.013399
-1.864407 1.932203 2.041001
-1.864407 2.000000 2.062756

-1.796610 -2.000000 0.980416
-1.796610 -1.932203 1.013832
-1.796610 -1.864407 1.052353
-1.796610 -1.796610 1.095220
-1.796610 -1.728814 1.141685
-1.796610 -1.661017 1.191007
-1.796610 -1.593220 1.242452
-1.796610 -1.525424 1.295291
-1.796610 -1.457627 1.348782
-1.796610 -1.389831 1.402172
-1.796610 -1.322034 1.454677
-1.796610 -1.254237 1.505490
-1.796610 -1.186441 1.553772
-1.796610 -1.118644 1.598665
-1.796610 -1.050847 1.639303
-1.796610 -0.983051 1.674835
-1.796610 -0.915254 1.704451
-1.796610 -0.847458 1.727413
-1.796610 -0.779661 1.743093
-1.796610 -0.711864 1.751010
-1.796610 -0.644068 1.750858
-1.796610 -0.576271 1.742546
-1.796610 -0.508475 1.726214
-1.796610 -0.440678 1.702252
-1.796610 -0.372881 1.671304
-1.796610 -0.305085 1.634260
-1.796610 -0.237288 1.592239
-1.796610 -0.169492 1.546555
-1.796610 -0.101695 1.498677
-1.796610 -0.033898 1.450177
-1.796610 0.033898 1.402676
-1.796610 0.101695 1.357783
-1.796610 0.169492 1.317029
-1.796610 0.237288 1.281815
-1.796610 0.305085 1.253356
-1.796610 0.372881 1.232638
-1.796610 0.440678 1.220384
-1.796610 0.508475 1.217034
-1.796610 0.576271 1.222735
-1.796610 0.644068 1.237350
-1.796610 0.711864 1.260470
-1.796610 0.779661 1.291451
-1.796610 0.847458 1.329443
-1.796610 0.915254 1.373442
-1.796610 0.983051 1.422332
-1.796610 1.050847 1.474935
-1.796610 1.118644 1.530061
-1.796610 1.186441 1.586545
-1.796610 1.254237 1.643282
-1.796610 1.322034 1.699259
-1.796610 1.389831 1.753567
-1.796610 1.457627 1.805411
-1.796610 1.525424 1.854114
-1.796610 1.593220 1.899105
-1.796610 1.661017 1.939909
-1.796610 1.728814 1.976131
-1.796610 1.796610 2.007437
-1.796610 1.864407 2.033538
-1.796610 1.932203 2.054176
-1.796610 2.000000 2.069115

-1.728814 -2.000000 1.014833
-1.728814 -1.932203 1.054109
-1.728814 -1.864407 1.097934
-1.728814 -1.796610 1.145458
-1.728814 -1.728814 1.195851
-1.728814 -1.661017 1.248312
-1.728814 -1.593220 1.302068
-1.728814 -1.525424 1.356367
-1.728814 -1.457627 1.410472
-1.728814 -1.389831 1.463649
-1.728814 -1.322034 1.515159
-1.728814 -1.254237 1.564256
-1.728814 -1.186441 1.610180
-1.728814 -1.118644 1.652167
-1.728814 -1.050847 1.689459
-1.728814 -0.983051 1.721322
-1.728814 -0.915254 1.747069
-1.728814 -0.847458 1.766091
-1.728814 -0.779661 1.777888
-1.728814 -0.711864 1.782102
-1.728814 -0.644068 1.778547
-1.728814 -0.576271 1.767241
-1.728814 -0.508475 1.748420
-1.728814 -0.440678 1.722558
-1.728814 -0.372881 1.690362
-1.728814 -0.305085 1.652771
-1.728814 -0.237288 1.610929
-1.728814 -0.169492 1.566155
-1.728814 -0.101695 1.519906
-1.728814 -0.033898 1.473718
-1.728814 0.033898 1.429157
-1.728814 0.101695 1.387759
-1.728814 0.169492 1.350966
-1.728814 0.237288 1.320076
-1.728814 0.305085 1.296190
-1.728814 0.372881 1.280170
-1.728814 0.440678 1.272610
-1.728814 0.508475 1.273820
-1.728814 0.576271 1.283817
-1.728814 0.644068 1.302338
-1.728814 0.711864 1.328861
-1.728814 0.779661 1.362631
-1.728814 0.847458 1.402708
-1.728814 0.915254 1.448011
-1.728814 0.983051 1.497365
-1.728814 1.050847 1.549554
-1.728814 1.118644 1.603369
-1.728814 1.186441 1.657647
-1.728814 1.254237 1.711310
-1.728814 1.322034 1.763388
-1.728814 1.389831 1.813037
-1.728814 1.457627 1.859546
-1.728814 1.525424 1.902336
-1.728814 1.593220 1.940949
-1.728814 1.661017 1.975036
-1.728814 1.728814 2.004332
-1.728814 1.796610 2.028641
-1.728814 1.864407 2.047813
-1.728814 1.932203 2.061725
-1.728814 2.000000 2.070275

-1.661017 -2.000000 1.062217
-1.661017 -1.932203 1.106568
-1.661017 -1.864407 1.154783
-1.661017 -1.796610 1.205940
-1.661017 -1.728814 1.259155
-1.661017 -1.661017 1.313594
-1.661017 -1.593220 1.368473
-1.661017 -1.525424 1.423049
-1.661017 -1.457627 1.476615
-1.661017 -1.389831 1.528487
-1.661017 -1.322034 1.577996
-1.661017 -1.254237 1.624479
-1.661017 -1.186441 1.667276
-1.661017 -1.118644 1.705736
-1.661017 -1.050847 1.739221
-1.661017 -0.983051 1.767121
-1.661017 -0.915254 1.788879
-1.661017 -0.847458 1.804013
-1.661017 -0.779661 1.812146
-1.661017 -0.711864 1.813035
-1.661017 -0.644068 1.806601
-1.661017 -0.576271 1.792951
-1.661017 -0.508475 1.772399
-1.661017 -0.440678 1.745477
-1.661017 -0.372881 1.712932
-1.661017 -0.305085 1.675722
-1.661017 -0.237288 1.634989
-1.661017 -0.169492 1.592032
-1.661017 -0.101695 1.548262
-1.661017 -0.033898 1.505157
-1.661017 0.033898 1.464202
-1.661017 0.101695 1.426839
-1.661017 0.169492 1.394404
-1.661017 0.237288 1.368075
-1.661017 0.305085 1.348828
-1.661017 0.372881 1.337395
-1.661017 0.440678 1.334241
-1.661017 0.508475 1.339547
-1.661017 0.576271 1.353209
-1.661017 0.644068 1.374850
-1.661017 0.711864 1.403846
-1.661017 0.779661 1.439357
-1.661017 0.847458 1.480373
-1.661017 0.915254 1.525760
-1.661017 0.983051 1.574314
-1.661017 1.050847 1.624809
-1.661017 1.118644 1.676046
-1.661017 1.186441 1.726895
-1.661017 1.254237 1.776330
-1.661017 1.322034 1.823454
-1.661017 1.389831 1.867511
-1.661017 1.457627 1.907896
-1.661017 1.525424 1.944148
-1.661017 1.593220 1.975936
-1.661017 1.661017 2.003045
-1.661017 1.728814 2.025349
-1.661017 1.796610 2.042789
-1.661017 1.864407 2.055351
-1.661017 1.932203 2.063041
-1.661017 2.000000 2.065875

-1.593220 -2.000000 1.119946
-1.593220 -1.932203 1.168404
-1.593220 -1.864407 1.219943
-1.593220 -1.796610 1.273593
-1.593220 -1.728814 1.328446
-1.593220 -1.661017 1.383666
-1.593220 -1.593220 1.438483
-1.593220 -1.525424 1.492195
-1.593220 -1.457627 1.544150
-1.593220 -1.389831 1.593741
-1.593220 -1.322034 1.640388
-1.593220 -1.254237 1.683535
-1.593220 -1.186441 1.722636
-1.593220 -1.118644 1.757163
-1.593220 -1.050847 1.786604
-1.593220 -0.983051 1.810480
-1.593220 -0.915254 1.828359
-1.593220 -0.847458 1.839880
-1.593220 -0.779661 1.844779
-1.593220 -0.711864 1.842912
-1.593220 -0.644068 1.834287
-1.593220 -0.576271 1.819082
-1.593220 -0.508475 1.797661
-1.593220 -0.440678 1.770590
-1.593220 -0.372881 1.738627
-1.593220 -0.305085 1.702721
-1.593220 -0.237288 1.663984
-1.593220 -0.169492 1.623666
-1.593220 -0.101695 1.583111
-1.593220 -0.033898 1.543710
-1.593220 0.033898 1.506851
-1.593220 0.101695 1.473863
-1.593220 0.169492 1.445960
-1.593220 0.237288 1.424195
-1.593220 0.305085 1.409413
-1.593220 0.372881 1.402217
-1.593220 0.440678 1.402945
-1.593220 0.508475 1.411660
-1.593220 0.576271 1.428148
-1.593220 0.644068 1.451939
-1.593220 0.711864 1.482326
-1.593220 0.779661 1.518408
-1.593220 0.847458 1.559130
-1.593220 0.915254 1.603336
-1.593220 0.983051 1.649819
-1.593220 1.050847 1.697373
-1.593220 1.118644 1.744838
-1.593220 1.186441 1.791147
-1.593220 1.254237 1.835351
-1.593220 1.322034 1.876648
-1.593220 1.389831 1.914394
-1.593220 1.457627 1.948105
-1.593220 1.525424 1.977449
-1.593220 1.593220 2.002233
-1.593220 1.661017 2.022380
-1.593220 1.728814 2.037902
-1.593220 1.796610 2.048872
-1.593220 1.864407 2.055402
-1.593220 1.932203 2.057613
-1.593220 2.000000 2.055621

-1.525424 -2.000000 1.184980
-1.525424 -1.932203 1.236440
-1.525424 -1.864407 1.290134
-1.525424 -1.796610 1.345076
-1.525424 -1.728814 1.400363
-1.525424 -1.661017 1.455182
-1.525424 -1.593220 1.508812
-1.525424 -1.525424 1.560611
-1.525424 -1.457627 1.610013
-1.525424 -1.389831 1.656505
-1.525424 -1.322034 1.699617
-1.525424 -1.254237 1.738910
-1.525424 -1.186441 1.773966
-1.525424 -1.118644 1.804383
-1.525424 -1.050847 1.829779
-1.525424 -0.983051 1.849799
-1.525424 -0.915254 1.864129
-1.525424 -0.847458 1.872516
-1.525424 -0.779661 1.874792
-1.525424 -0.711864 1.870895
-1.525424 -0.644068 1.860895
-1.525424 -0.576271 1.845016
-1.525424 -0.508475 1.823646
-1.525424 -0.440678 1.797355
-1.525424 -0.372881 1.766886
-1.525424 -0.305085 1.733149
-1.525424 -0.237288 1.697201
-1.525424 -0.169492 1.660218
-1.525424 -0.101695 1.623452
-1.525424 -0.033898 1.588192
-1.525424 0.033898 1.555709
-1.525424 0.101695 1.527210
-1.525424 0.169492 1.503780
-1.525424 0.237288 1.486342
-1.525424 0.305085 1.475612
-1.525424 0.372881 1.472070
-1.525424 0.440678 1.475940
-1.525424 0.508475 1.487180
-1.525424 0.576271 1.505487
-1.525424 0.644068 1.530315
-1.525424 0.711864 1.560903
-1.525424 0.779661 1.596314
-1.525424 0.847458 1.635478
-1.525424 0.915254 1.677245
-1.525424 0.983051 1.720435
-1.525424 1.050847 1.763891
-1.525424 1.118644 1.806521
-1.525424 1.186441 1.847341
-1.525424 1.254237 1.885506
-1.525424 1.322034 1.920327
-1.525424 1.389831 1.951287
-1.525424 1.457627 1.978034
-1.525424 1.525424 2.000375
-1.525424 1.593220 2.018254
-1.525424 1.661017 2.031730
-1.525424 1.728814 2.040947
-1.525424 1.796610 2.046099
-1.525424 1.864407 2.047407
-1.525424 1.932203 2.045088
-1.525424 2.000000 2.039336

-1.457627 -2.000000 1.254042
-1.457627 -1.932203 1.307309
-1.457627 -1.864407 1.361943
-1.457627 -1.796610 1.416969
-1.457627 -1.728814 1.471518
-1.457627 -1.661017 1.524829
-1.457627 -1.593220 1.576252
-1.457627 -1.525424 1.625234
-1.457627 -1.457627 1.671310
-1.457627 -1.389831 1.714079
-1.457627 -1.322034 1.753194
-1.457627 -1.254237 1.788344
-1.457627 -1.186441 1.819238
-1.457627 -1.118644 1.845603
-1.457627 -1.050847 1.867178
-1.457627 -0.983051 1.883725
-1.457627 -0.915254 1.895033
-1.457627 -0.847458 1.900941
-1.457627 -0.779661 1.901354
-1.457627 -0.711864 1.896267
-1.457627 -0.644068 1.885789
-1.457627 -0.576271 1.870160
-1.457627 -0.508475 1.849767
-1.457627 -0.440678 1.825154
-1.457627 -0.372881 1.797019
-1.457627 -0.305085 1.766211
-1.457627 -0.237288 1.733706
-1.457627 -0.169492 1.700584
-1.457627 -0.101695 1.667989
-1.457627 -0.033898 1.637092
-1.457627 0.033898 1.609038
-1.457627 0.101695 1.584905
-1.457627 0.169492 1.565648
-1.457627 0.237288 1.552065
-1.457627 0.305085 1.544749
-1.457627 0.372881 1.544072
-1.457627 0.440678 1.550157
-1.457627 0.508475 1.562877
-1.457627 0.576271 1.581864
-1.457627 0.644068 1.606524
-1.457627 0.711864 1.636067
-1.457627 0.779661 1.669549
-1.457627 0.847458 1.705916
-1.457627 0.915254 1.744051
-1.457627 0.983051 1.782833
-1.457627 1.050847 1.821175
-1.457627 1.118644 1.858080
-1.457627 1.186441 1.892671
-1.457627 1.254237 1.924221
-1.457627 1.322034 1.952170
-1.457627 1.389831 1.976136
-1.457627 1.457627 1.995906
-1.457627 1.525424 2.011424
-1.457627 1.593220 2.022769
-1.457627 1.661017 2.030129
-1.457627 1.728814 2.033762
-1.457627 1.796610 2.033969
-1.457627 1.864407 2.031059
-1.457627 1.932203 2.025322
-1.457627 2.000000 2.017003

-1.389831 -2.000000 1.323802
-1.389831 -1.932203 1.377653
-1.389831 -1.864407 1.432020
-1.389831 -1.796610 1.485972
-1.389831 -1.728814 1.538697
-1.389831 -1.661017 1.589513
-1.389831 -1.593220 1.637864
-1.389831 -1.525424 1.683304
-1.389831 -1.457627 1.725483
-1.389831 -1.389831 1.764126
-1.389831 -1.322034 1.799014
-1.389831 -1.254237 1.829964
-1.389831 -1.186441 1.856812
-1.389831 -1.118644 1.879405
-1.389831 -1.050847 1.897596
-1.389831 -0.983051 1.911243
-1.389831 -0.915254 1.920223
-1.389831 -0.847458 1.924441
-1.389831 -0.779661 1.923854
-1.389831 -0.711864 1.918488
-1.389831 -0.644068 1.908460
-1.389831 -0.576271 1.893999
-1.389831 -0.508475 1.875462
-1.389831 -0.440678 1.853340
-1.389831 -0.372881 1.828264
-1.389831 -0.305085 1.800994
-1.389831 -0.237288 1.772409
-1.389831 -0.169492 1.743474
-1.389831 -0.101695 1.715213
-1.389831 -0.033898 1.688669
-1.389831 0.033898 1.664860
-1.389831 0.101695 1.644732
-1.389831 0.169492 1.629118
-1.389831 0.237288 1.618697
-1.389831 0.305085 1.613959
-1.389831 0.372881 1.615178
-1.389831 0.440678 1.622402
-1.389831 0.508475 1.635444
-1.389831 0.576271 1.653895
-1.389831 0.644068 1.677140
-1.389831 0.711864 1.704393
-1.389831 0.779661 1.734730
-1.389831 0.847458 1.767140
-1.389831 0.915254 1.800572
-1.389831 0.983051 1.833982
-1.389831 1.050847 1.866385
-1.389831 1.118644 1.896894
-1.389831 1.186441 1.924755
-1.389831 1.254237 1.949372
-1.389831 1.322034 1.970324
-1.389831 1.389831 1.987365
-1.389831 1.457627 2.000420
-1.389831 1.525424 2.009566
-1.389831 1.593220 2.015005
-1.389831 1.661017 2.017037
-1.389831 1.728814 2.016020
-1.389831 1.796610 2.012339
-1.389831 1.864407 2.006365
-1.389831 1.932203 1.998434
-1.389831 2.000000 1.988815

-1.322034 -2.000000 1.391073
-1.322034 -1.932203 1.444307
-1.322034 -1.864407 1.497266
-1.322034 -1.796610 1.549084
-1.322034 -1.728814 1.599035
-1.322034 -1.661017 1.646536
-1.322034 -1.593220 1.691140
-1.322034 -1.525424 1.732523
-1.322034 -1.457627 1.770460
-1.322034 -1.389831 1.804806
-1.322034 -1.322034 1.835471
-1.322034 -1.254237 1.862396
-1.322034 -1.186441 1.885535
-1.322034 -1.118644 1.904843
-1.322034 -1.050847 1.920267
-1.322034 -0.983051 1.931745
-1.322034 -0.915254 1.939215
-1.322034 -0.847458 1.942627
-1.322034 -0.779661 1.941959
-1.322034 -0.711864 1.937239
-1.322034 -0.644068 1.928567
-1.322034 -0.576271 1.916134
-1.322034 -0.508475 1.900236
-1.322034 -0.440678 1.881291
-1.322034 -0.372881 1.859838
-1.322034 -0.305085 1.836532
-1.322034 -0.237288 1.812135
-1.322034 -0.169492 1.787490
-1.322034 -0.101695 1.763493
-1.322034 -0.033898 1.741056
-1.322034 0.033898 1.721071
-1.322034 0.101695 1.704361
-1.322034 0.169492 1.691649
-1.322034 0.237288 1.683508
-1.322034 0.305085 1.680342
-1.322034 0.372881 1.682355
-1.322034 0.440678 1.689542
-1.322034 0.508475 1.701683
-1.322034 0.576271 1.718356
-1.322034 0.644068 1.738958
-1.322034 0.711864 1.762730
-1.322034 0.779661 1.788801
-1.322034 0.847458 1.816231
-1.322034 0.915254 1.844054
-1.322034 0.983051 1.871332
-1.322034 1.050847 1.897196
-1.322034 1.118644 1.920885
-1.322034 1.186441 1.941779
-1.322034 1.254237 1.959420
-1.322034 1.322034 1.973526
-1.322034 1.389831 1.983986
-1.322034 1.457627 1.990853
-1.322034 1.525424 1.994326
-1.322034 1.593220 1.994714
-1.322034 1.661017 1.992410
-1.322034 1.728814 1.987849
-1.322034 1.796610 1.981470
-1.322034 1.864407 1.973684
-1.322034 1.932203 1.964841
-1.322034 2.000000 1.955205

-1.254237 -2.000000 1.452982
-1.254237 -1.932203 1.504479
-1.254237 -1.864407 1.555002
-1.254237 -1.796610 1.603776
-1.254237 -1.728814 1.650178
-1.254237 -1.661017 1.693741
-1.254237 -1.593220 1.734141
-1.254237 -1.525424 1.771181
-1.254237 -1.457627 1.804767
-1.254237 -1.389831 1.834881
-1.254237 -1.322034 1.861556
-1.254237 -1.254237 1.884847
-1.254237 -1.186441 1.904813
-1.254237 -1.118644 1.921497
-1.254237 -1.050847 1.934918
-1.254237 -0.983051 1.945071
-1.254237 -0.915254 1.951931
-1.254237 -0.847458 1.955460
-1.254237 -0.779661 1.955634
-1.254237 -0.711864 1.952454
-1.254237 -0.644068 1.945974
-1.254237 -0.576271 1.936319
-1.254237 -0.508475 1.923706
-1.254237 -0.440678 1.908455
-1.254237 -0.372881 1.890996
-1.254237 -0.305085 1.871865
-1.254237 -0.237288 1.851699
-1.254237 -0.169492 1.831212
-1.254237 -0.101695 1.811170
-1.254237 -0.033898 1.792363
-1.254237 0.033898 1.775561
-1.254237 0.101695 1.761480
-1.254237 0.169492 1.750744
-1.254237 0.237288 1.743848
-1.254237 0.305085 1.741129
-1.254237 0.372881 1.742747
-1.254237 0.440678 1.748671
-1.254237 0.508475 1.758678
-1.254237 0.576271 1.772365
-1.254237 0.644068 1.789164
-1.254237 0.711864 1.808377
-1.254237 0.779661 1.829210
-1.254237 0.847458 1.850815
-1.254237 0.915254 1.872337
-1.254237 0.983051 1.892958
-1.254237 1.050847 1.911937
-1.254237 1.118644 1.928651
-1.254237 1.186441 1.942618
-1.254237 1.254237 1.953517
-1.254237 1.322034 1.961199
-1.254237 1.389831 1.965679
-1.254237 1.457627 1.967129
-1.254237 1.525424 1.965846
-1.254237 1.593220 1.962228
-1.254237 1.661017 1.956736
-1.254237 1.728814 1.949854
-1.254237 1.796610 1.942052
-1.254237 1.864407 1.933746
-1.254237 1.932203 1.925274
-1.254237 2.000000 1.916865

-1.186441 -2.000000 1.507127
-1.186441 -1.932203 1.555893
-1.186441 -1.864407 1.603112
-1.186441 -1.796610 1.648116
-1.186441 -1.728814 1.690402
-1.186441 -1.661017 1.729629
-1.186441 -1.593220 1.765601
-1.186441 -1.525424 1.798251
-1.186441 -1.457627 1.827611
-1.186441 -1.389831 1.853785
-1.186441 -1.322034 1.876914
-1.186441 -1.254237 1.897154
-1.186441 -1.186441 1.914647
-1.186441 -1.118644 1.929502
-1.186441 -1.050847 1.941789
-1.186441 -0.983051 1.951529
-1.186441 -0.915254 1.958705
-1.186441 -0.847458 1.963269
-1.186441 -0.779661 1.965160
-1.186441 -0.711864 1.964328
-1.186441 -0.644068 1.960756
-1.186441 -0.576271 1.954482
-1.186441 -0.508475 1.945622
-1.186441 -0.440678 1.934381
-1.186441 -0.372881 1.921068
-1.186441 -0.305085 1.906095
-1.186441 -0.237288 1.889967
-1.186441 -0.169492 1.873271
-1.186441 -0.101695 1.856652
-1.186441 -0.033898 1.840782
-1.186441 0.033898 1.826327
-1.186441 0.101695 1.813914
-1.186441 0.169492 1.804090
-1.186441 0.237288 1.797292
-1.186441 0.305085 1.793822
-1.186441 0.372881 1.793822
-1.186441 0.440678 1.797265
-1.186441 0.508475 1.803955
-1.186441 0.576271 1.813532
-1.186441 0.644068 1.825496
-1.186441 0.711864 1.839233
-1.186441 0.779661 1.854047
-1.186441 0.847458 1.869205
-1.186441 0.915254 1.883976
-1.186441 0.983051 1.897674
-1.186441 1.050847 1.909696
-1.186441 1.118644 1.919557
-1.186441 1.186441 1.926910
-1.186441 1.254237 1.931567
-1.186441 1.322034 1.933501
-1.186441 1.389831 1.932838
-1.186441 1.457627 1.929845
-1.186441 1.525424 1.924900
-1.186441 1.593220 1.918464
-1.186441 1.661017 1.911038
-1.186441 1.728814 1.903127
-1.186441 1.796610 1.895201
-1.186441 1.864407 1.887653
-1.186441 1.932203 1.880779
-1.186441 2.000000 1.874746

-1.118644 -2.000000 1.551693
-1.118644 -1.932203 1.596905
-1.118644 -1.864407 1.640147
-1.118644 -1.796610 1.680872
-1.118644 -1.728814 1.718705
-1.118644 -1.661017 1.753433
-1.118644 -1.593220 1.784991
-1.118644 -1.525424 1.813437
-1.118644 -1.457627 1.838919
-1.118644 -1.389831 1.861648
-1.118644 -1.322034 1.881860
-1.118644 -1.254237 1.899788
-1.118644 -1.186441 1.915633
-1.118644 -1.118644 1.929547
-1.118644 -1.050847 1.941620
-1.118644 -0.983051 1.951875
-1.118644 -0.915254 1.960273
-1.118644 -0.847458 1.966726
-1.118644 -0.779661 1.971114
-1.118644 -0.711864 1.973310
-1.118644 -0.644068 1.973203
-1.118644 -0.576271 1.970726
-1.118644 -0.508475 1.965878
-1.118644 -0.440678 1.958742
-1.118644 -0.372881 1.949499
-1.118644 -0.305085 1.938430
-1.118644 -0.237288 1.925916
-1.118644 -0.169492 1.912424
-1.118644 -0.101695 1.898486
-1.118644 -0.033898 1.884675
-1.118644 0.033898 1.871572
-1.118644 0.101695 1.859736
-1.118644 0.169492 1.849663
-1.118644 0.237288 1.841762
-1.118644 0.305085 1.836326
-1.118644 0.372881 1.833507
-1.118644 0.440678 1.833314
-1.118644 0.508475 1.835603
-1.118644 0.576271 1.840087
-1.118644 0.644068 1.846358
-1.118644 0.711864 1.853904
-1.118644 0.779661 1.862149
-1.118644 0.847458 1.870488
-1.118644 0.915254 1.878324
-1.118644 0.983051 1.885108
-1.118644 1.050847 1.890377
-1.118644 1.118644 1.893778
-1.118644 1.186441 1.895095
-1.118644 1.254237 1.894256
-1.118644 1.322034 1.891341
-1.118644 1.389831 1.886565
-1.118644 1.457627 1.880270
-1.118644 1.525424 1.872888
-1.118644 1.593220 1.864911
-1.118644 1.661017 1.856855
-1.118644 1.728814 1.849216
-1.118644 1.796610 1.842432
-1.118644 1.864407 1.836849
-1.118644 1.932203 1.832691
-1.118644 2.000000 1.830040

-1.050847 -2.000000 1.585533
-1.050847 -1.932203 1.626574
-1.050847 -1.864407 1.665388
-1.050847 -1.796610 1.701558
-1.050847 -1.728814 1.734838
-1.050847 -1.661017 1.765145
-1.050847 -1.593220 1.792535
-1.050847 -1.525424 1.817179
-1.050847 -1.457627 1.839330
-1.050847 -1.389831 1.859285
-1.050847 -1.322034 1.877352
-1.050847 -1.254237 1.893819
-1.050847 -1.186441 1.908920
-1.050847 -1.118644 1.922822
-1.050847 -1.050847 1.935605
-1.050847 -0.983051 1.947267
-1.050847 -0.915254 1.957720
-1.050847 -0.847458 1.966810
-1.050847 -0.779661 1.974334
-1.050847 -0.711864 1.980067
-1.050847 -0.644068 1.983789
-1.050847 -0.576271 1.985313
-1.050847 -0.508475 1.984513
-1.050847 -0.440678 1.981345
-1.050847 -0.372881 1.975859
-1.050847 -0.305085 1.968215
-1.050847 -0.237288 1.958675
-1.050847 -0.169492 1.947598
-1.050847 -0.101695 1.935424
-1.050847 -0.033898 1.922646
-1.050847 0.033898 1.909785
-1.050847 0.101695 1.897354
-1.050847 0.169492 1.885831
-1.050847 0.237288 1.875623
-1.050847 0.305085 1.867041
-1.050847 0.372881 1.860283
-1.050847 0.440678 1.855414
-1.050847 0.508475 1.852372
-1.050847 0.576271 1.850967
-1.050847 0.644068 1.850899
-1.050847 0.711864 1.851779
-1.050847 0.779661 1.853163
-1.050847 0.847458 1.854579
-1.050847 0.915254 1.855571
-1.050847 0.983051 1.855727
-1.050847 1.050847 1.854715
-1.050847 1.118644 1.852307
-1.050847 1.186441 1.848401
-1.050847 1.254237 1.843025
-1.050847 1.322034 1.836343
-1.050847 1.389831 1.828637
-1.050847 1.457627 1.820294
-1.050847 1.525424 1.811771
-1.050847 1.593220 1.803567
-1.050847 1.661017 1.796178
-1.050847 1.728814 1.790063
-1.050847 1.796610 1.785603
-1.050847 1.864407 1.783067
-1.050847 1.932203 1.782588
-1.050847 2.000000 1.784142

-0.983051 -2.000000 1.608205
-0.983051 -1.932203 1.644686
-0.983051 -1.864407 1.678860
-0.983051 -1.796610 1.710439
-0.983051 -1.728814 1.739305
-0.983051 -1.661017 1.765493
-0.983051 -1.593220 1.789172
-0.983051 -1.525424 1.810609
-0.983051 -1.457627 1.830140
-0.983051 -1.389831 1.848127
-0.983051 -1.322034 1.864926
-0.983051 -1.254237 1.880848
-0.983051 -1.186441 1.896137
-0.983051 -1.118644 1.910943
-0.983051 -1.050847 1.925314
-0.983051 -0.983051 1.939188
-0.983051 -0.915254 1.952409
-0.983051 -0.847458 1.964733
-0.983051 -0.779661 1.975854
-0.983051 -0.711864 1.985435
-0.983051 -0.644068 1.993133
-0.983051 -0.576271 1.998635
-0.983051 -0.508475 2.001687
-0.983051 -0.440678 2.002116
-0.983051 -0.372881 1.999853
-0.983051 -0.305085 1.994943
-0.983051 -0.237288 1.987547
-0.983051 -0.169492 1.977934
-0.983051 -0.101695 1.966471
-0.983051 -0.033898 1.953598
-0.983051 0.033898 1.939800
-0.983051 0.101695 1.925578
-0.983051 0.169492 1.911416
-0.983051 0.237288 1.897749
-0.983051 0.305085 1.884938
-0.983051 0.372881 1.873247
-0.983051 0.440678 1.862830
-0.983051 0.508475 1.853724
-0.983051 0.576271 1.845856
-0.983051 0.644068 1.839050
-0.983051 0.711864 1.833052
-0.983051 0.779661 1.827552
-0.983051 0.847458 1.822220
-0.983051 0.915254 1.816733
-0.983051 0.983051 1.810809
-0.983051 1.050847 1.804238
-0.983051 1.118644 1.796900
-0.983051 1.186441 1.788786
-0.983051 1.254237 1.780004
-0.983051 1.322034 1.770774
-0.983051 1.389831 1.761418
-0.983051 1.457627 1.752339
-0.983051 1.525424 1.743992
-0.983051 1.593220 1.736848
-0.983051 1.661017 1.731360
-0.983051 1.728814 1.727921
-0.983051 1.796610 1.726828
-0.983051 1.864407 1.728255
-0.983051 1.932203 1.732222
-0.983051 2.000000 1.738583

-0.915254 -2.000000 1.619965
-0.915254 -1.932203 1.651736
-0.915254 -1.864407 1.681297
-0.915254 -1.796610 1.708485
-0.915254 -1.728814 1.733298
-0.915254 -1.661017 1.755879
-0.915254 -1.593220 1.776487
-0.915254 -1.525424 1.795468
-0.915254 -1.457627 1.813214
-0.915254 -1.389831 1.830129
-0.915254 -1.322034 1.846586
-0.915254 -1.254237 1.862897
-0.915254 -1.186441 1.879281
-0.915254 -1.118644 1.895848
-0.915254 -1.050847 1.912582
-0.915254 -0.983051 1.929346
-0.915254 -0.915254 1.945887
-0.915254 -0.847458 1.961856
-0.915254 -0.779661 1.976830
-0.915254 -0.711864 1.990348
-0.915254 -0.644068 2.001940
-0.915254 -0.576271 2.011165
-0.915254 -0.508475 2.017643
-0.915254 -0.440678 2.021083
-0.915254 -0.372881 2.021306
-0.915254 -0.305085 2.018260
-0.915254 -0.237288 2.012022
-0.915254 -0.169492 2.002797
-0.915254 -0.101695 1.990904
-0.915254 -0.033898 1.976757
-0.915254 0.033898 1.960834
-0.915254 0.101695 1.943652
-0.915254 0.169492 1.925730
-0.915254 0.237288 1.907561
-0.915254 0.305085 1.889580
-0.915254 0.372881 1.872143
-0.915254 0.440678 1.855511
-0.915254 0.508475 1.839842
-0.915254 0.576271 1.825189
-0.915254 0.644068 1.811513
-0.915254 0.711864 1.798697
-0.915254 0.779661 1.786569
-0.915254 0.847458 1.774932
-0.915254 0.915254 1.763589
-0.915254 0.983051 1.752377
-0.915254 1.050847 1.741186
-0.915254 1.118644 1.729986
-0.915254 1.186441 1.718839
-0.915254 1.254237 1.707902
-0.915254 1.322034 1.697426
-0.915254 1.389831 1.687742
-0.915254 1.457627 1.679242
-0.915254 1.525424 1.672346
-0.915254 1.593220 1.667473
-0.915254 1.661017 1.665003
-0.915254 1.728814 1.665240
-0.915254 1.796610 1.668379
-0.915254 1.864407 1.674477
-0.915254 1.932203 1.683431
-0.915254 2.000000 1.694965

-0.847458 -2.000000 1.621712
-0.847458 -1.932203 1.648864
-0.847458 -1.864407 1.674073
-0.847458 -1.796610 1.697288
-0.847458 -1.728814 1.718611
-0.847458 -1.661017 1.738269
-0.847458 -1.593220 1.756592
-0.847458 -1.525424 1.773978
-0.847458 -1.457627 1.790852
-0.847458 -1.389831 1.807629
-0.847458 -1.322034 1.824674
-0.847458 -1.254237 1.842267
-0.847458 -1.186441 1.860580
-0.847458 -1.118644 1.879654
-0.847458 -1.050847 1.899388
-0.847458 -0.983051 1.919548
-0.847458 -0.915254 1.939770
-0.847458 -0.847458 1.959584
-0.847458 -0.779661 1.978443
-0.847458 -0.711864 1.995758
-0.847458 -0.644068 2.010931
-0.847458 -0.576271 2.023399
-0.847458 -0.508475 2.032665
-0.847458 -0.440678 2.038335
-0.847458 -0.372881 2.040137
-0.847458 -0.305085 2.037941
-0.847458 -0.237288 2.031767
-0.847458 -0.169492 2.021780
-0.847458 -0.101695 2.008280
-0.847458 -0.033898 1.991682
-0.847458 0.033898 1.972490
-0.847458 0.101695 1.951262
-0.847458 0.169492 1.928582
-0.847458 0.237288 1.905025
-0.847458 0.305085 1.881122
-0.847458 0.372881 1.857343
-0.847458 0.440678 1.834072
-0.847458 0.508475 1.811597
-0.847458 0.576271 1.790108
-0.847458 0.644068 1.769705
-0.847458 0.711864 1.750405
-0.847458 0.779661 1.732169
-0.847458 0.847458 1.714923
-0.847458 0.915254 1.698582
-0.847458 0.983051 1.683078
-0.847458 1.050847 1.668386
-0.847458 1.118644 1.654537
-0.847458 1.186441 1.641636
-0.847458 1.254237 1.629862
-0.847458 1.322034 1.619468
-0.847458 1.389831 1.610765
-0.847458 1.457627 1.604102
-0.847458 1.525424 1.599838
-0.847458 1.593220 1.598315
-0.847458 1.661017 1.599817
-0.847458 1.728814 1.604541
-0.847458 1.796610 1.612560
-0.847458 1.864407 1.623806
-0.847458 1.932203 1.638044
-0.847458 2.000000 1.654865

-0.779661 -2.000000 1.614899
-0.779661 -1.932203 1.637754
-0.779661 -1.864407 1.659084
-0.779661 -1.796610 1.678938
-0.779661 -1.728814 1.697495
-0.779661 -1.661017 1.715048
-0.779661 -1.593220 1.731974
-0.779661 -1.525424 1.748692
-0.779661 -1.457627 1.765633
-0.779661 -1.389831 1.783195
-0.779661 -1.322034 1.801705
-0.779661 -1.254237 1.821389
-0.779661 -1.186441 1.842343
-0.779661 -1.118644 1.864518
-0.779661 -1.050847 1.887713
-0.779661 -0.983051 1.911576
-0.779661 -0.915254 1.935622
-0.779661 -0.847458 1.959255
-0.779661 -0.779661 1.981801
-0.779661 -0.711864 2.002543
-0.779661 -0.644068 2.020765
-0.779661 -0.576271 2.035790
-0.779661 -0.508475 2.047023
-0.779661 -0.440678 2.053980
-0.779661 -0.372881 2.056322
-0.779661 -0.305085 2.053867
-0.779661 -0.237288 2.046602
-0.779661 -0.169492 2.034682
-0.779661 -0.101695 2.018417
-0.779661 -0.033898 1.998253
-0.779661 0.033898 1.974745
-0.779661 0.101695 1.948521
-0.779661 0.169492 1.920255
-0.779661 0.237288 1.890623
-0.779661 0.305085 1.860275
-0.779661 0.372881 1.829805
-0.779661 0.440678 1.799732
-0.779661 0.508475 1.770481
-0.779661 0.576271 1.742380
-0.779661 0.644068 1.715662
-0.779661 0.711864 1.690475
-0.779661 0.779661 1.666897
-0.779661 0.847458 1.644961
-0.779661 0.915254 1.624674
-0.779661 0.983051 1.606042
-0.779661 1.050847 1.589095
-0.779661 1.118644 1.573900
-0.779661 1.186441 1.560576
-0.779661 1.254237 1.549294
-0.779661 1.322034 1.540279
-0.779661 1.389831 1.533792
-0.779661 1.457627 1.530114
-0.779661 1.525424 1.529521
-0.779661 1.593220 1.532252
-0.779661 1.661017 1.538478
-0.779661 1.728814 1.548273
-0.779661 1.796610 1.561583
-0.779661 1.864407 1.578205
-0.779661 1.932203 1.597773
-0.779661 2.000000 1.619748

-0.711864 -2.000000 1.601413
-0.711864 -1.932203 1.620498
-0.711864 -1.864407 1.638607
-0.711864 -1.796610 1.655863
-0.711864 -1.728814 1.672505
-0.711864 -1.661017 1.688862
-0.711864 -1.593220 1.705326
-0.711864 -1.525424 1.722315
-0.711864 -1.457627 1.740236
-0.711864 -1.389831 1.759442
-0.711864 -1.322034 1.780198
-0.711864 -1.254237 1.802648
-0.711864 -1.186441 1.826795
-0.711864 -1.118644 1.852482
-0.711864 -1.050847 1.879389
-0.711864 -0.983051 1.907043
-0.711864 -0.915254 1.934829
-0.711864 -0.847458 1.962027
-0.711864 -0.779661 1.987835
-0.711864 -0.711864 2.011422
-0.711864 -0.644068 2.031962
-0.711864 -0.576271 2.048683
-0.711864 -0.508475 2.060910
-0.711864 -0.440678 2.068096
-0.711864 -0.372881 2.069857
-0.711864 -0.305085 2.065988
-0.711864 -0.237288 2.056472
-0.711864 -0.169492 2.041483
-0.711864 -0.101695 2.021369
-0.711864 -0.033898 1.996635
-0.711864 0.033898 1.967912
-0.711864 0.101695 1.935925
-0.711864 0.169492 1.901454
-0.711864 0.237288 1.865296
-0.711864 0.305085 1.828232
-0.711864 0.372881 1.790990
-0.711864 0.440678 1.754226
-0.711864 0.508475 1.718502
-0.711864 0.576271 1.684280
-0.711864 0.644068 1.651916
-0.711864 0.711864 1.621674
-0.711864 0.779661 1.593733
-0.711864 0.847458 1.568210
-0.711864 0.915254 1.545180
-0.711864 0.983051 1.524697
-0.711864 1.050847 1.506817
-0.711864 1.118644 1.491614
-0.711864 1.186441 1.479190
-0.711864 1.254237 1.469681
-0.711864 1.322034 1.463254
-0.711864 1.389831 1.460095
-0.711864 1.457627 1.460394
-0.711864 1.525424 1.464321
-0.711864 1.593220 1.471998
-0.711864 1.661017 1.483469
-0.711864 1.728814 1.498678
-0.711864 1.796610 1.517437
-0.711864 1.864407 1.539412
-0.711864 1.932203 1.564108
-0.711864 2.000000 1.590869

-0.644068 -2.000000 1.583427
-0.644068 -1.932203 1.599444
-0.644068 -1.864407 1.615134
-0.644068 -1.796610 1.630670
-0.644068 -1.728814 1.646320
-0.644068 -1.661017 1.662424
-0.644068 -1.593220 1.679364
-0.644068 -1.525424 1.697526
-0.644068 -1.457627 1.717264
-0.644068 -1.389831 1.738862
-0.644068 -1.322034 1.762500
-0.644068 -1.254237 1.788224
-0.644068 -1.186441 1.815922
-0.644068 -1.118644 1.845319
-0.644068 -1.050847 1.875970
-0.644068 -0.983051 1.907273
-0.644068 -0.915254 1.938489
-0.644068 -0.847458 1.968774
-0.644068 -0.779661 1.997213
-0.644068 -0.711864 2.022870
-0.644068 -0.644068 2.044831
-0.644068 -0.576271 2.062250
-0.644068 -0.508475 2.074395
-0.644068 -0.440678 2.080682
-0.644068 -0.372881 2.080712
-0.644068 -0.305085 2.074283
-0.644068 -0.237288 2.061406
-0.644068 -0.169492 2.042299
-0.644068 -0.101695 2.017378
-0.644068 -0.033898 1.987231
-0.644068 0.033898 1.952589
-0.644068 0.101695 1.914290
-0.644068 0.169492 1.873239
-0.644068 0.237288 1.830363
-0.644068 0.305085 1.786581
-0.644068 0.372881 1.742758
-0.644068 0.440678 1.699686
-0.644068 0.508475 1.658056
-0.644068 0.576271 1.618452
-0.644068 0.644068 1.581339
-0.644068 0.711864 1.547076
-0.644068 0.779661 1.515922
-0.644068 0.847458 1.488051
-0.644068 0.915254 1.463580
-0.644068 0.983051 1.442581
-0.644068 1.050847 1.425109
-0.644068 1.118644 1.411212
-0.644068 1.186441 1.400948
-0.644068 1.254237 1.394390
-0.644068 1.322034 1.391621
-0.644068 1.389831 1.392733
-0.644068 1.457627 1.397802
-0.644068 1.525424 1.406879
-0.644068 1.593220 1.419955
-0.644068 1.661017 1.436944
-0.644068 1.728814 1.457655
-0.644068 1.796610 1.481770
-0.644068 1.864407 1.508830
-0.644068 1.932203 1.538224
-0.644068 2.000000 1.569193

-0.576271 -2.000000 1.563243
-0.576271 -1.932203 1.577027
-0.576271 -1.864407 1.591199
-0.576271 -1.796610 1.605953
-0.576271 -1.728814 1.621562
-0.576271 -1.661017 1.638345
-0.576271 -1.593220 1.656645
-0.576271 -1.525424 1.676790
-0.576271 -1.457627 1.699060
-0.576271 -1.389831 1.723648
-0.576271 -1.322034 1.750627
-0.576271 -1.254237 1.779930
-0.576271 -1.186441 1.811324
-0.576271 -1.118644 1.844405
-0.576271 -1.050847 1.878603
-0.576271 -0.983051 1.913189
-0.576271 -0.915254 1.947306
-0.576271 -0.847458 1.979999
-0.576271 -0.779661 2.010255
-0.576271 -0.711864 2.037055
-0.576271 -0.644068 2.059415
-0.576271 -0.576271 2.076442
-0.576271 -0.508475 2.087374
-0.576271 -0.440678 2.091619
-0.576271 -0.372881 2.088791
-0.576271 -0.305085 2.078721
-0.576271 -0.237288 2.061474
-0.576271 -0.169492 2.037343
-0.576271 -0.101695 2.006830
-0.576271 -0.033898 1.970631
-0.576271 0.033898 1.929594
-0.576271 0.101695 1.884684
-0.576271 0.169492 1.836938
-0.576271 0.237288 1.787425
-0.576271 0.305085 1.737196
-0.576271 0.372881 1.687252
-0.576271 0.440678 1.638512
-0.576271 0.508475 1.591783
-0.576271 0.576271 1.547753
-0.576271 0.644068 1.506978
-0.576271 0.711864 1.469886
-0.576271 0.779661 1.436789
-0.576271 0.847458 1.407894
-0.576271 0.915254 1.383326
-0.576271 0.983051 1.363149
-0.576271 1.050847 1.347384
-0.576271 1.118644 1.336027
-0.576271 1.186441 1.329066
-0.576271 1.254237 1.326484
-0.576271 1.322034 1.328264
-0.576271 1.389831 1.334378
-0.576271 1.457627 1.344782
-0.576271 1.525424 1.359393
-0.576271 1.593220 1.378071
-0.576271 1.661017 1.400596
-0.576271 1.728814 1.426647
-0.576271 1.796610 1.455784
-0.576271 1.864407 1.487437
-0.576271 1.932203 1.520897
-0.576271 2.000000 1.555318

-0.508475 -2.000000 1.543130
-0.508475 -1.932203 1.555604
-0.508475 -1.864407 1.569208
-0.508475 -1.796610 1.584132
-0.508475 -1.728814 1.600619
-0.508475 -1.661017 1.618947
-0.508475 -1.593220 1.639391
-0.508475 -1.525424 1.662200
-0.508475 -1.457627 1.687555
-0.508475 -1.389831 1.715541
-0.508475 -1.322034 1.746117
-0.508475 -1.254237 1.779087
-0.508475 -1.186441 1.814093
-0.508475 -1.118644 1.850606
-0.508475 -1.050847 1.887929
-0.508475 -0.983051 1.925221
-0.508475 -0.915254 1.961517
-0.508475 -0.847458 1.995768
-0.508475 -0.779661 2.026884
-0.508475 -0.711864 2.053785
-0.508475 -0.644068 2.075446
-0.508475 -0.576271 2.090951
-0.508475 -0.508475 2.099539
-0.508475 -0.440678 2.100639
-0.508475 -0.372881 2.093904
-0.508475 -0.305085 2.079230
-0.508475 -0.237288 2.056758
-0.508475 -0.169492 2.026878
-0.508475 -0.101695 1.990203
-0.508475 -0.033898 1.947549
-0.508475 0.033898 1.899894
-0.508475 0.101695 1.848339
-0.508475 0.169492 1.794060
-0.508475 0.237288 1.738258
-0.508475 0.305085 1.682119
-0.508475 0.372881 1.626766
-0.508475 0.440678 1.573228
-0.508475 0.508475 1.522415
-0.508475 0.576271 1.475093
-0.508475 0.644068 1.431885
-0.508475 0.711864 1.393262
-0.508475 0.779661 1.359560
-0.508475 0.847458 1.330989
-0.508475 0.915254 1.307655
-0.508475 0.983051 1.289580
-0.508475 1.050847 1.276727
-0.508475 1.118644 1.269013
-0.508475 1.186441 1.266332
-0.508475 1.254237 1.268560
-0.508475 1.322034 1.275557
-0.508475 1.389831 1.287172
-0.508475 1.457627 1.303225
-0.508475 1.525424 1.323501
-0.508475 1.593220 1.347727
-0.508475 1.661017 1.375556
-0.508475 1.728814 1.406549
-0.508475 1.796610 1.440158
-0.508475 1.864407 1.475718
-0.508475 1.932203 1.512444
-0.508475 2.000000 1.549432

-0.440678 -2.000000 1.525176
-0.440678 -1.932203 1.537298
-0.440678 -1.864407 1.551281
-0.440678 -1.796610 1.567283
-0.440678 -1.728814 1.585494
-0.440678 -1.661017 1.606119
-0.440678 -1.593220 1.629348
-0.440678 -1.525424 1.655328
-0.440678 -1.457627 1.684129
-0.440678 -1.389831 1.715715
-0.440678 -1.322034 1.749918
-0.440678 -1.254237 1.786417
-0.440678 -1.186441 1.824727
-0.440678 -1.118644 1.864198
-0.440678 -1.050847 1.904023
-0.440678 -0.983051 1.943257
-0.440678 -0.915254 1.980847
-0.440678 -0.847458 2.015674
-0.440678 -0.779661 2.046593
-0.440678 -0.711864 2.072490
-0.440678 -0.644068 2.092327
-0.440678 -0.576271 2.105196
-0.440678 -0.508475 2.110363
-0.440678 -0.440678 2.107308
-0.440678 -0.372881 2.095750
-0.440678 -0.305085 2.075671
-0.440678 -0.237288 2.047315
-0.440678 -0.169492 2.011185
-0.440678 -0.101695 1.968019
-0.440678 -0.033898 1.918766
-0.440678 0.033898 1.864541
-0.440678 0.101695 1.806581
-0.440678 0.169492 1.746195
-0.440678 0.237288 1.684715
-0.440678 0.305085 1.623445
-0.440678 0.372881 1.563615
-0.440678 0.440678 1.506347
-0.440678 0.508475 1.452626
-0.440678 0.576271 1.403277
-0.440678 0.644068 1.358956
-0.440678 0.711864 1.320151
-0.440678 0.779661 1.287193
-0.440678 0.847458 1.260262
-0.440678 0.915254 1.239418
-0.440678 0.983051 1.224616
-0.440678 1.050847 1.215733
-0.440678 1.118644 1.212588
-0.440678 1.186441 1.214960
-0.440678 1.254237 1.222601
-0.440678 1.322034 1.235245
-0.440678 1.389831 1.252603
-0.440678 1.457627 1.274364
-0.440678 1.525424 1.300180
-0.440678 1.593220 1.329655
-0.440678 1.661017 1.362327
-0.440678 1.728814 1.397653
-0.440678 1.796610 1.434997
-0.440678 1.864407 1.473625
-0.440678 1.932203 1.512697
-0.440678 2.000000 1.551278

-0.372881 -2.000000 1.511148
-0.372881 -1.932203 1.523859
-0.372881 -1.864407 1.539115
-0.372881 -1.796610 1.557014
-0.372881 -1.728814 1.577669
-0.372881 -1.661017 1.601192
-0.372881 -1.593220 1.627668
-0.372881 -1.525424 1.657128
-0.372881 -1.457627 1.689520
-0.372881 -1.389831 1.724681
-0.372881 -1.322034 1.762317
-0.372881 -1.254237 1.801982
-0.372881 -1.186441 1.843075
-0.372881 -1.118644 1.884835
-0.372881 -1.050847 1.926359
-0.372881 -0.983051 1.966619
-0.372881 -0.915254 2.004500
-0.372881 -0.847458 2.038833
-0.372881 -0.779661 2.068450
-0.372881 -0.711864 2.092229
-0.372881 -0.644068 2.109147
-0.372881 -0.576271 2.118334
-0.372881 -0.508475 2.119111
-0.372881 -0.440678 2.111033
-0.372881 -0.372881 2.093911
-0.372881 -0.305085 2.067834
-0.372881 -0.237288 2.033164
-0.372881 -0.169492 1.990532
-0.372881 -0.101695 1.940811
-0.372881 -0.033898 1.885085
-0.372881 0.033898 1.824606
-0.372881 0.101695 1.760744
-0.372881 0.169492 1.694934
-0.372881 0.237288 1.628620
-0.372881 0.305085 1.563210
-0.372881 0.372881 1.500019
-0.372881 0.440678 1.440239
-0.372881 0.508475 1.384903
-0.372881 0.576271 1.334863
-0.372881 0.644068 1.290783
-0.372881 0.711864 1.253139
-0.372881 0.779661 1.222222
-0.372881 0.847458 1.198161
-0.372881 0.915254 1.180939
-0.372881 0.983051 1.170421
-0.372881 1.050847 1.166377
-0.372881 1.118644 1.168510
-0.372881 1.186441 1.176473
-0.372881 1.254237 1.189885
-0.372881 1.322034 1.208346
-0.372881 1.389831 1.231433
-0.372881 1.457627 1.258707
-0.372881 1.525424 1.289699
-0.372881 1.593220 1.323899
-0.372881 1.661017 1.360749
-0.372881 1.728814 1.399624
-0.372881 1.796610 1.439825
-0.372881 1.864407 1.480571
-0.372881 1.932203 1.520998
-0.372881 2.000000 1.560166

-0.305085 -2.000000 1.502386
-0.305085 -1.932203 1.516562
-0.305085 -1.864407 1.533883
-0.305085 -1.796610 1.554363
-0.305085 -1.728814 1.578019
-0.305085 -1.661017 1.604853
-0.305085 -1.593220 1.634833
-0.305085 -1.525424 1.667863
-0.305085 -1.457627 1.703766
-0.305085 -1.389831 1.742253
-0.305085 -1.322034 1.782907
-0.305085 -1.254237 1.825169
-0.305085 -1.186441 1.868331
-0.305085 -1.118644 1.911542
-0.305085 -1.050847 1.953823
-0.305085 -0.983051 1.994088
-0.305085 -0.915254 2.031182
-0.305085 -0.847458 2.063919
-0.305085 -0.779661 2.091131
-0.305085 -0.711864 2.111721
-0.305085 -0.644068 2.124710
-0.305085 -0.576271 2.129289
-0.305085 -0.508475 2.124862
-0.305085 -0.440678 2.111082
-0.305085 -0.372881 2.087871
-0.305085 -0.305085 2.055439
-0.305085 -0.237288 2.014280
-0.305085 -0.169492 1.965160
-0.305085 -0.101695 1.909088
-0.305085 -0.033898 1.847285
-0.305085 0.033898 1.781130
-0.305085 0.101695 1.712116
-0.305085 0.169492 1.641788
-0.305085 0.237288 1.571687
-0.305085 0.305085 1.503297
-0.305085 0.372881 1.437998
-0.305085 0.440678 1.377022
-0.305085 0.508475 1.321420
-0.305085 0.576271 1.272044
-0.305085 0.644068 1.229538
-0.305085 0.711864 1.194330
-0.305085 0.779661 1.166651
-0.305085 0.847458 1.146548
-0.305085 0.915254 1.133907
-0.305085 0.983051 1.128482
-0.305085 1.050847 1.129923
-0.305085 1.118644 1.137803
-0.305085 1.186441 1.151641
-0.305085 1.254237 1.170922
-0.305085 1.322034 1.195113
-0.305085 1.389831 1.223666
-0.305085 1.457627 1.256021
-0.305085 1.525424 1.291603
-0.305085 1.593220 1.329811
-0.305085 1.661017 1.370011
-0.305085 1.728814 1.411521
-0.305085 1.796610 1.453603
-0.305085 1.864407 1.495459
-0.305085 1.932203 1.536229
-0.305085 2.000000 1.574998

-0.237288 -2.000000 1.499730
-0.237288 -1.932203 1.516131
-0.237288 -1.864407 1.536163
-0.237288 -1.796610 1.559738
-0.237288 -1.728814 1.586759
-0.237288 -1.661017 1.617108
-0.237288 -1.593220 1.650625
-0.237288 -1.525424 1.687091
-0.237288 -1.457627 1.726202
-0.237288 -1.389831 1.767549
-0.237288 -1.322034 1.810605
-0.237288 -1.254237 1.854710
-0.237288 -1.186441 1.899071
-0.237288 -1.118644 1.942767
-0.237288 -1.050847 1.984768
-0.237288 -0.983051 2.023957
-0.237288 -0.915254 2.059168
-0.237288 -0.847458 2.089224
-0.237288 -0.779661 2.112989
-0.237288 -0.711864 2.129416
-0.237288 -0.644068 2.137597
-0.237288 -0.576271 2.136812
-0.237288 -0.508475 2.126566
-0.237288 -0.440678 2.106627
-0.237288 -0.372881 2.077045
-0.237288 -0.305085 2.038161
-0.237288 -0.237288 1.990606
-0.237288 -0.169492 1.935280
-0.237288 -0.101695 1.873329
-0.237288 -0.033898 1.806097
-0.237288 0.033898 1.735083
-0.237288 0.101695 1.661884
-0.237288 0.169492 1.588133
-0.237288 0.237288 1.515446
-0.237288 0.305085 1.445361
-0.237288 0.372881 1.379288
-0.237288 0.440678 1.318472
-0.237288 0.508475 1.263956
-0.237288 0.576271 1.216560
-0.237288 0.644068 1.176875
-0.237288 0.711864 1.145263
-0.237288 0.779661 1.121864
-0.237288 0.847458 1.106623
-0.237288 0.915254 1.099311
-0.237288 0.983051 1.099557
-0.237288 1.050847 1.106880
-0.237288 1.118644 1.120717
-0.237288 1.186441 1.140455
-0.237288 1.254237 1.165446
-0.237288 1.322034 1.195033
-0.237288 1.389831 1.228555
-0.237288 1.457627 1.265349
-0.237288 1.525424 1.304754
-0.237288 1.593220 1.346101
-0.237288 1.661017 1.388703
-0.237288 1.728814 1.431849
-0.237288 1.796610 1.474792
-0.237288 1.864407 1.516745
-0.237288 1.932203 1.556880
-0.237288 2.000000 1.594334

-0.169492 -2.000000 1.503478
-0.169492 -1.932203 1.522710
-0.169492 -1.864407 1.545920
-0.169492 -1.796610 1.572902
-0.169492 -1.728814 1.603436
-0.169492 -1.661017 1.637279
-0.169492 -1.593220 1.674145
-0.169492 -1.525424 1.713690
-0.169492 -1.457627 1.755494
-0.169492 -1.389831 1.799041
-0.169492 -1.322034 1.843708
-0.169492 -1.254237 1.888757
-0.169492 -1.186441 1.933330
-0.169492 -1.118644 1.976464
-0.169492 -1.050847 2.017104
-0.169492 -0.983051 2.054131
-0.169492 -0.915254 2.086394
-0.169492 -0.847458 2.112758
-0.169492 -0.779661 2.132144
-0.169492 -0.711864 2.143582
-0.169492 -0.644068 2.146258
-0.169492 -0.576271 2.139557
-0.169492 -0.508475 2.123108
-0.169492 -0.440678 2.096805
-0.169492 -0.372881 2.060831
-0.169492 -0.305085 2.015666
-0.169492 -0.237288 1.962074
-0.169492 -0.169492 1.901088
-0.169492 -0.101695 1.833975
-0.169492 -0.033898 1.762194
-0.169492 0.033898 1.687343
-0.169492 0.101695 1.611101
-0.169492 0.169492 1.535167
-0.169492 0.237288 1.461203
-0.169492 0.305085 1.390769
-0.169492 0.372881 1.325283
-0.169492 0.440678 1.265970
-0.169492 0.508475 1.213833
-0.169492 0.576271 1.169635
-0.169492 0.644068 1.133889
-0.169492 0.711864 1.106863
-0.169492 0.779661 1.088589
-0.169492 0.847458 1.078893
-0.169492 0.915254 1.077418
-0.169492 0.983051 1.083659
-0.169492 1.050847 1.097001
-0.169492 1.118644 1.116747
-0.169492 1.186441 1.142152
-0.169492 1.254237 1.172452
-0.169492 1.322034 1.206877
-0.169492 1.389831 1.244669
-0.169492 1.457627 1.285087
-0.169492 1.525424 1.327406
-0.169492 1.593220 1.370913
-0.169492 1.661017 1.414900
-0.169492 1.728814 1.458654
-0.169492 1.796610 1.501447
-0.169492 1.864407 1.542531
-0.169492 1.932203 1.581137
-0.169492 2.000000 1.616478

-0.101695 -2.000000 1.513384
-0.101695 -1.932203 1.535866
-0.101695 -1.864407 1.562514
-0.101695 -1.796610 1.592997
-0.101695 -1.728814 1.626971
-0.101695 -1.661017 1.664064
-0.101695 -1.593220 1.703870
-0.101695 -1.525424 1.745932
-0.101695 -1.457627 1.789726
-0.101695 -1.389831 1.834648
-0.101695 -1.322034 1.880001
-0.101695 -1.254237 1.924989
-0.101695 -1.186441 1.968721
-0.101695 -1.118644 2.010215
-0.101695 -1.050847 2.048422
-0.101695 -0.983051 2.082247
-0.101695 -0.915254 2.110588
-0.101695 -0.847458 2.132373
-0.101695 -0.779661 2.146607
-0.101695 -0.711864 2.152418
-0.101695 -0.644068 2.149106
-0.101695 -0.576271 2.136179
-0.101695 -0.508475 2.113396
-0.101695 -0.440678 2.080786
-0.101695 -0.372881 2.038669
-0.101695 -0.305085 1.987658
-0.101695 -0.237288 1.928646
-0.101695 -0.169492 1.862786
-0.101695 -0.101695 1.791451
-0.101695 -0.033898 1.716195
-0.101695 0.033898 1.638690
-0.101695 0.101695 1.560675
-0.101695 0.169492 1.483887
-0.101695 0.237288 1.410003
-0.101695 0.305085 1.340580
-0.101695 0.372881 1.277008
-0.101695 0.440678 1.220465
-0.101695 0.508475 1.171890
-0.101695 0.576271 1.131961
-0.101695 0.644068 1.101091
-0.101695 0.711864 1.079434
-0.101695 0.779661 1.066901
-0.101695 0.847458 1.063186
-0.101695 0.915254 1.067797
-0.101695 0.983051 1.080096
-0.101695 1.050847 1.099333
-0.101695 1.118644 1.124685
-0.101695 1.186441 1.155291
-0.101695 1.254237 1.190280
-0.101695 1.322034 1.228791
-0.101695 1.389831 1.269993
-0.101695 1.457627 1.313089
-0.101695 1.525424 1.357318
-0.101695 1.593220 1.401953
-0.101695 1.661017 1.446292
-0.101695 1.728814 1.489648
-0.101695 1.796610 1.531340
-0.101695 1.864407 1.570685
-0.101695 1.932203 1.606997
-0.101695 2.000000 1.639584

-0.033898 -2.000000 1.528695
-0.033898 -1.932203 1.554635
-0.033898 -1.864407 1.584760
-0.033898 -1.796610 1.618615
-0.033898 -1.728814 1.655730
-0.033898 -1.661017 1.695615
-0.033898 -1.593220 1.737753
-0.033898 -1.525424 1.781591
-0.033898 -1.457627 1.826520
-0.033898 -1.389831 1.871868
-0.033898 -1.322034 1.916890
-0.033898 -1.254237 1.960761
-0.033898 -1.186441 2.002581
-0.033898 -1.118644 2.041381
-0.033898 -1.050847 2.076144
-0.033898 -0.983051 2.105831
-0.033898 -0.915254 2.129410
-0.033898 -0.847458 2.145899
-0.033898 -0.779661 2.154407
-0.033898 -0.711864 2.154180
-0.033898 -0.644068 2.144642
-0.033898 -0.576271 2.125435
-0.033898 -0.508475 2.096452
-0.033898 -0.440678 2.057860
-0.033898 -0.372881 2.010110
-0.033898 -0.305085 1.953940
-0.033898 -0.237288 1.890357
-0.033898 -0.169492 1.820618
-0.033898 -0.101695 1.746182
-0.033898 -0.033898 1.668673
-0.033898 0.033898 1.589813
-0.033898 0.101695 1.511370
-0.033898 0.169492 1.435090
-0.033898 0.237288 1.362635
-0.033898 0.305085 1.295531
-0.033898 0.372881 1.235111
-0.033898 0.440678 1.182481
-0.033898 0.508475 1.138489
-0.033898 0.576271 1.103707
-0.033898 0.644068 1.078432
-0.033898 0.711864 1.062690
-0.033898 0.779661 1.056261
-0.033898 0.847458 1.058701
-0.033898 0.915254 1.069386
-0.033898 0.983051 1.087546
-0.033898 1.050847 1.112306
-0.033898 1.118644 1.142731
-0.033898 1.186441 1.177859
-0.033898 1.254237 1.216734
-0.033898 1.322034 1.258429
-0.033898 1.389831 1.302063
-0.033898 1.457627 1.346811
-0.033898 1.525424 1.391906
-0.033898 1.593220 1.436635
-0.033898 1.661017 1.480329
-0.033898 1.728814 1.522355
-0.033898 1.796610 1.562104
-0.033898 1.864407 1.598981
-0.033898 1.932203 1.632399
-0.033898 2.000000 1.661782

0.033898 -2.000000 1.548218
0.033898 -1.932203 1.577601
0.033898 -1.864407 1.611019
0.033898 -1.796610 1.647896
0.033898 -1.728814 1.687645
0.033898 -1.661017 1.729671
0.033898 -1.593220 1.773365
0.033898 -1.525424 1.818094
0.033898 -1.457627 1.863189
0.033898 -1.389831 1.907937
0.033898 -1.322034 1.951571
0.033898 -1.254237 1.993266
0.033898 -1.186441 2.032141
0.033898 -1.118644 2.067269
0.033898 -1.050847 2.097694
0.033898 -0.983051 2.122454
0.033898 -0.915254 2.140614
0.033898 -0.847458 2.151299
0.033898 -0.779661 2.153739
0.033898 -0.711864 2.147310
0.033898 -0.644068 2.131568
0.033898 -0.576271 2.106293
0.033898 -0.508475 2.071511
0.033898 -0.440678 2.027519
0.033898 -0.372881 1.974889
0.033898 -0.305085 1.914469
0.033898 -0.237288 1.847365
0.033898 -0.169492 1.774910
0.033898 -0.101695 1.698630
0.033898 -0.033898 1.620187
0.033898 0.033898 1.541327
0.033898 0.101695 1.463818
0.033898 0.169492 1.389382
0.033898 0.237288 1.319643
0.033898 0.305085 1.256060
0.033898 0.372881 1.199890
0.033898 0.440678 1.152140
0.033898 0.508475 1.113548
0.033898 0.576271 1.084565
0.033898 0.644068 1.065358
0.033898 0.711864 1.055820
0.033898 0.779661 1.055593
0.033898 0.847458 1.064101
0.033898 0.915254 1.080590
0.033898 0.983051 1.104169
0.033898 1.050847 1.133856
0.033898 1.118644 1.168619
0.033898 1.186441 1.207419
0.033898 1.254237 1.249239
0.033898 1.322034 1.293110
0.033898 1.389831 1.338132
0.033898 1.457627 1.383480
0.033898 1.525424 1.428409
0.033898 1.593220 1.472247
0.033898 1.661017 1.514385
0.033898 1.728814 1.554270
0.033898 1.796610 1.591385
0.033898 1.864407 1.625240
0.033898 1.932203 1.655365
0.033898 2.000000 1.681305

0.101695 -2.000000 1.570416
0.101695 -1.932203 1.603003
0.101695 -1.864407 1.639315
0.101695 -1.796610 1.678660
0.101695 -1.728814 1.720352
0.101695 -1.661017 1.763708
0.101695 -1.593220 1.808047
0.101695 -1.525424 1.852682
0.101695 -1.457627 1.896911
0.101695 -1.389831 1.940007
0.101695 -1.322034 1.981209
0.101695 -1.254237 2.019720
0.101695 -1.186441 2.054709
0.101695 -1.118644 2.085315
0.101695 -1.050847 2.110667
0.101695 -0.983051 2.129904
0.101695 -0.915254 2.142203
0.101695 -0.847458 2.146814
0.101695 -0.779661 2.143099
0.101695 -0.711864 2.130566
0.101695 -0.644068 2.108909
0.101695 -0.576271 2.078039
0.101695 -0.508475 2.038110
0.101695 -0.440678 1.989535
0.101695 -0.372881 1.932992
0.101695 -0.305085 1.869420
0.101695 -0.237288 1.799997
0.101695 -0.169492 1.726113
0.101695 -0.101695 1.649325
0.101695 -0.033898 1.571310
0.101695 0.033898 1.493805
0.101695 0.101695 1.418549
0.101695 0.169492 1.347214
0.101695 0.237288 1.281354
0.101695 0.305085 1.222342
0.101695 0.372881 1.171331
0.101695 0.440678 1.129214
0.101695 0.508475 1.096604
0.101695 0.576271 1.073821
0.101695 0.644068 1.060894
0.101695 0.711864 1.057582
0.101695 0.779661 1.063393
0.101695 0.847458 1.077627
0.101695 0.915254 1.099412
0.101695 0.983051 1.127753
0.101695 1.050847 1.161578
0.101695 1.118644 1.199785
0.101695 1.186441 1.241279
0.101695 1.254237 1.285011
0.101695 1.322034 1.329999
0.101695 1.389831 1.375352
0.101695 1.457627 1.420274
0.101695 1.525424 1.464068
0.101695 1.593220 1.506130
0.101695 1.661017 1.545936
0.101695 1.728814 1.583029
0.101695 1.796610 1.617003
0.101695 1.864407 1.647486
0.101695 1.932203 1.674134
0.101695 2.000000 1.696616

0.169492 -2.000000 1.593522
0.169492 -1.932203 1.628863
0.169492 -1.864407 1.667469
0.169492 -1.796610 1.708553
0.169492 -1.728814 1.751346
0.169492 -1.661017 1.795100
0.169492 -1.593220 1.839087
0.169492 -1.525424 1.882594
0.169492 -1.457627 1.924913
0.169492 -1.389831 1.965331
0.169492 -1.322034 2.003123
0.169492 -1.254237 2.037548
0.169492 -1.186441 2.067848
0.169492 -1.118644 2.093253
0.169492 -1.050847 2.112999
0.169492 -0.983051 2.126341
0.169492 -0.915254 2.132582
0.169492 -0.847458 2.131107
0.169492 -0.779661 2.121411
0.169492 -0.711864 2.103137
0.169492 -0.644068 2.076111
0.169492 -0.576271 2.040365
0.169492 -0.508475 1.996167
0.169492 -0.440678 1.944030
0.169492 -0.372881 1.884717
0.169492 -0.305085 1.819231
0.169492 -0.237288 1.748797
0.169492 -0.169492 1.674833
0.169492 -0.101695 1.598899
0.169492 -0.033898 1.522657
0.169492 0.033898 1.447806
0.169492 0.101695 1.376025
0.169492 0.169492 1.308912
0.169492 0.237288 1.247926
0.169492 0.305085 1.194334
0.169492 0.372881 1.149169
0.169492 0.440678 1.113195
0.169492 0.508475 1.086892
0.169492 0.576271 1.070443
0.169492 0.644068 1.063742
0.169492 0.711864 1.066418
0.169492 0.779661 1.077856
0.169492 0.847458 1.097242
0.169492 0.915254 1.123606
0.169492 0.983051 1.155869
0.169492 1.050847 1.192896
0.169492 1.118644 1.233536
0.169492 1.186441 1.276670
0.169492 1.254237 1.321243
0.169492 1.322034 1.366292
0.169492 1.389831 1.410959
0.169492 1.457627 1.454506
0.169492 1.525424 1.496310
0.169492 1.593220 1.535855
0.169492 1.661017 1.572721
0.169492 1.728814 1.606564
0.169492 1.796610 1.637098
0.169492 1.864407 1.664080
0.169492 1.932203 1.687290
0.169492 2.000000 1.706522

0.237288 -2.000000 1.615666
0.237288 -1.932203 1.653120
0.237288 -1.864407 1.693255
0.237288 -1.796610 1.735208
0.237288 -1.728814 1.778151
0.237288 -1.661017 1.821297
0.237288 -1.593220 1.863899
0.237288 -1.525424 1.905246
0.237288 -1.457627 1.944651
0.237288 -1.389831 1.981445
0.237288 -1.322034 2.014967
0.237288 -1.254237 2.044554
0.237288 -1.186441 2.069545
0.237288 -1.118644 2.089283
0.237288 -1.050847 2.103120
0.237288 -0.983051 2.110443
0.237288 -0.915254 2.110689
0.237288 -0.847458 2.103377
0.237288 -0.779661 2.088136
0.237288 -0.711864 2.064737
0.237288 -0.644068 2.033125
0.237288 -0.576271 1.993440
0.237288 -0.508475 1.946044
0.237288 -0.440678 1.891528
0.237288 -0.372881 1.830712
0.237288 -0.305085 1.764639
0.237288 -0.237288 1.694554
0.237288 -0.169492 1.621867
0.237288 -0.101695 1.548116
0.237288 -0.033898 1.474917
0.237288 0.033898 1.403903
0.237288 0.101695 1.336671
0.237288 0.169492 1.274720
0.237288 0.237288 1.219394
0.237288 0.305085 1.171839
0.237288 0.372881 1.132955
0.237288 0.440678 1.103373
0.237288 0.508475 1.083434
0.237288 0.576271 1.073188
0.237288 0.644068 1.072403
0.237288 0.711864 1.080584
0.237288 0.779661 1.097011
0.237288 0.847458 1.120776
0.237288 0.915254 1.150832
0.237288 0.983051 1.186043
0.237288 1.050847 1.225232
0.237288 1.118644 1.267233
0.237288 1.186441 1.310929
0.237288 1.254237 1.355290
0.237288 1.322034 1.399395
0.237288 1.389831 1.442451
0.237288 1.457627 1.483798
0.237288 1.525424 1.522909
0.237288 1.593220 1.559375
0.237288 1.661017 1.592892
0.237288 1.728814 1.623241
0.237288 1.796610 1.650262
0.237288 1.864407 1.673837
0.237288 1.932203 1.693869
0.237288 2.000000 1.710270

0.305085 -2.000000 1.635002
0.305085 -1.932203 1.673771
0.305085 -1.864407 1.714541
0.305085 -1.796610 1.756397
0.305085 -1.728814 1.798479
0.305085 -1.661017 1.839989
0.305085 -1.593220 1.880189
0.305085 -1.525424 1.918397
0.305085 -1.457627 1.953979
0.305085 -1.389831 1.986334
0.305085 -1.322034 2.014887
0.305085 -1.254237 2.039078
0.305085 -1.186441 2.058359
0.305085 -1.118644 2.072197
0.305085 -1.050847 2.080077
0.305085 -0.983051 2.081518
0.305085 -0.915254 2.076093
0.305085 -0.847458 2.063452
0.305085 -0.779661 2.043349
0.305085 -0.711864 2.015670
0.305085 -0.644068 1.980462
0.305085 -0.576271 1.937956
0.305085 -0.508475 1.888580
0.305085 -0.440678 1.832978
0.305085 -0.372881 1.772002
0.305085 -0.305085 1.706703
0.305085 -0.237288 1.638313
0.305085 -0.169492 1.568212
0.305085 -0.101695 1.497884
0.305085 -0.033898 1.428870
0.305085 0.033898 1.362715
0.305085 0.101695 1.300912
0.305085 0.169492 1.244840
0.305085 0.237288 1.195720
0.305085 0.305085 1.154561
0.305085 0.372881 1.122129
0.305085 0.440678 1.098918
0.305085 0.508475 1.085138
0.305085 0.576271 1.080711
0.305085 0.644068 1.085290
0.305085 0.711864 1.098279
0.305085 0.779661 1.118869
0.305085 0.847458 1.146081
0.305085 0.915254 1.178818
0.305085 0.983051 1.215912
0.305085 1.050847 1.256177
0.305085 1.118644 1.298458
0.305085 1.186441 1.341669
0.305085 1.254237 1.384831
0.305085 1.322034 1.427093
0.305085 1.389831 1.467747
0.305085 1.457627 1.506234
0.305085 1.525424 1.542137
0.305085 1.593220 1.575167
0.305085 1.661017 1.605147
0.305085 1.728814 1.631981
0.305085 1.796610 1.655637
0.305085 1.864407 1.676117
0.305085 1.932203 1.693438
0.305085 2.000000 1.707614

0.372881 -2.000000 1.649834
0.372881 -1.932203 1.689002
0.372881 -1.864407 1.729429
0.372881 -1.796610 1.770175
0.372881 -1.728814 1.810376
0.372881 -1.661017 1.849251
0.372881 -1.593220 1.886101
0.372881 -1.525424 1.920301
0.372881 -1.457627 1.951293
0.372881 -1.389831 1.978567
0.372881 -1.322034 2.001654
0.372881 -1.254237 2.020115
0.372881 -1.186441 2.033527
0.372881 -1.118644 2.041490
0.372881 -1.050847 2.043623
0.372881 -0.983051 2.039579
0.372881 -0.915254 2.029061
0.372881 -0.847458 2.011839
0.372881 -0.779661 1.987778
0.372881 -0.711864 1.956861
0.372881 -0.644068 1.919217
0.372881 -0.576271 1.875137
0.372881 -0.508475 1.825097
0.372881 -0.440678 1.769761
0.372881 -0.372881 1.709981
0.372881 -0.305085 1.646790
0.372881 -0.237288 1.581380
0.372881 -0.169492 1.515066
0.372881 -0.101695 1.449256
0.372881 -0.033898 1.385394
0.372881 0.033898 1.324915
0.372881 0.101695 1.269189
0.372881 0.169492 1.219468
0.372881 0.237288 1.176836
0.372881 0.305085 1.142166
0.372881 0.372881 1.116089
0.372881 0.440678 1.098967
0.372881 0.508475 1.090889
0.372881 0.576271 1.091666
0.372881 0.644068 1.100853
0.372881 0.711864 1.117771
0.372881 0.779661 1.141550
0.372881 0.847458 1.171167
0.372881 0.915254 1.205500
0.372881 0.983051 1.243381
0.372881 1.050847 1.283641
0.372881 1.118644 1.325165
0.372881 1.186441 1.366925
0.372881 1.254237 1.408018
0.372881 1.322034 1.447683
0.372881 1.389831 1.485319
0.372881 1.457627 1.520480
0.372881 1.525424 1.552872
0.372881 1.593220 1.582332
0.372881 1.661017 1.608808
0.372881 1.728814 1.632331
0.372881 1.796610 1.652986
0.372881 1.864407 1.670885
0.372881 1.932203 1.686141
0.372881 2.000000 1.698852

0.440678 -2.000000 1.658722
0.440678 -1.932203 1.697303
0.440678 -1.864407 1.736375
0.440678 -1.796610 1.775003
0.440678 -1.728814 1.812347
0.440678 -1.661017 1.847673
0.440678 -1.593220 1.880345
0.440678 -1.525424 1.909820
0.440678 -1.457627 1.935636
0.440678 -1.389831 1.957397
0.440678 -1.322034 1.974755
0.440678 -1.254237 1.987399
0.440678 -1.186441 1.995040
0.440678 -1.118644 1.997412
0.440678 -1.050847 1.994267
0.440678 -0.983051 1.985384
0.440678 -0.915254 1.970582
0.440678 -0.847458 1.949738
0.440678 -0.779661 1.922807
0.440678 -0.711864 1.889849
0.440678 -0.644068 1.851044
0.440678 -0.576271 1.806723
0.440678 -0.508475 1.757374
0.440678 -0.440678 1.703653
0.440678 -0.372881 1.646385
0.440678 -0.305085 1.586555
0.440678 -0.237288 1.525285
0.440678 -0.169492 1.463805
0.440678 -0.101695 1.403419
0.440678 -0.033898 1.345459
0.440678 0.033898 1.291234
0.440678 0.101695 1.241981
0.440678 0.169492 1.198815
0.440678 0.237288 1.162685
0.440678 0.305085 1.134329
0.440678 0.372881 1.114250
0.440678 0.440678 1.102692
0.440678 0.508475 1.099637
0.440678 0.576271 1.104804
0.440678 0.644068 1.117673
0.440678 0.711864 1.137510
0.440678 0.779661 1.163407
0.440678 0.847458 1.194326
0.440678 0.915254 1.229153
0.440678 0.983051 1.266743
0.440678 1.050847 1.305977
0.440678 1.118644 1.345802
0.440678 1.186441 1.385273
0.440678 1.254237 1.423583
0.440678 1.322034 1.460082
0.440678 1.389831 1.494285
0.440678 1.457627 1.525871
0.440678 1.525424 1.554672
0.440678 1.593220 1.580652
0.440678 1.661017 1.603881
0.440678 1.728814 1.624506
0.440678 1.796610 1.642717
0.440678 1.864407 1.658719
0.440678 1.932203 1.672702
0.440678 2.000000 1.684824

0.508475 -2.000000 1.660568
0.508475 -1.932203 1.697556
0.508475 -1.864407 1.734282
0.508475 -1.796610 1.769842
0.508475 -1.728814 1.803451
0.508475 -1.661017 1.834444
0.508475 -1.593220 1.862273
0.508475 -1.525424 1.886499
0.508475 -1.457627 1.906775
0.508475 -1.389831 1.922828
0.508475 -1.322034 1.934443
0.508475 -1.254237 1.941440
0.508475 -1.186441 1.943668
0.508475 -1.118644 1.940987
0.508475 -1.050847 1.933273
0.508475 -0.983051 1.920420
0.508475 -0.915254 1.902345
0.508475 -0.847458 1.879011
0.508475 -0.779661 1.850440
0.508475 -0.711864 1.816738
0.508475 -0.644068 1.778115
0.508475 -0.576271 1.734907
0.508475 -0.508475 1.687585
0.508475 -0.440678 1.636772
0.508475 -0.372881 1.583234
0.508475 -0.305085 1.527881
0.508475 -0.237288 1.471742
0.508475 -0.169492 1.415940
0.508475 -0.101695 1.361661
0.508475 -0.033898 1.310106
0.508475 0.033898 1.262451
0.508475 0.101695 1.219797
0.508475 0.169492 1.183122
0.508475 0.237288 1.153242
0.508475 0.305085 1.130770
0.508475 0.372881 1.116096
0.508475 0.440678 1.109361
0.508475 0.508475 1.110461
0.508475 0.576271 1.119049
0.508475 0.644068 1.134554
0.508475 0.711864 1.156215
0.508475 0.779661 1.183116
0.508475 0.847458 1.214232
0.508475 0.915254 1.248483
0.508475 0.983051 1.284779
0.508475 1.050847 1.322071
0.508475 1.118644 1.359394
0.508475 1.186441 1.395907
0.508475 1.254237 1.430913
0.508475 1.322034 1.463883
0.508475 1.389831 1.494459
0.508475 1.457627 1.522445
0.508475 1.525424 1.547800
0.508475 1.593220 1.570609
0.508475 1.661017 1.591053
0.508475 1.728814 1.609381
0.508475 1.796610 1.625868
0.508475 1.864407 1.640792
0.508475 1.932203 1.654396
0.508475 2.000000 1.666870

0.576271 -2.000000 1.654682
0.576271 -1.932203 1.689103
0.576271 -1.864407 1.722563
0.576271 -1.796610 1.754216
0.576271 -1.728814 1.783353
0.576271 -1.661017 1.809404
0.576271 -1.593220 1.831929
0.576271 -1.525424 1.850607
0.576271 -1.457627 1.865218
0.576271 -1.389831 1.875622
0.576271 -1.322034 1.881736
0.576271 -1.254237 1.883516
0.576271 -1.186441 1.880934
0.576271 -1.118644 1.873973
0.576271 -1.050847 1.862616
0.576271 -0.983051 1.846851
0.576271 -0.915254 1.826674
0.576271 -0.847458 1.802106
0.576271 -0.779661 1.773211
0.576271 -0.711864 1.740114
0.576271 -0.644068 1.703022
0.576271 -0.576271 1.662247
0.576271 -0.508475 1.618217
0.576271 -0.440678 1.571488
0.576271 -0.372881 1.522748
0.576271 -0.305085 1.472804
0.576271 -0.237288 1.422575
0.576271 -0.169492 1.373062
0.576271 -0.101695 1.325316
0.576271 -0.033898 1.280406
0.576271 0.033898 1.239369
0.576271 0.101695 1.203170
0.576271 0.169492 1.172657
0.576271 0.237288 1.148526
0.576271 0.305085 1.131279
0.576271 0.372881 1.121209
0.576271 0.440678 1.118381
0.576271 0.508475 1.122626
0.576271 0.576271 1.133558
0.576271 0.644068 1.150585
0.576271 0.711864 1.172945
0.576271 0.779661 1.199745
0.576271 0.847458 1.230001
0.576271 0.915254 1.262694
0.576271 0.983051 1.296811
0.576271 1.050847 1.331397
0.576271 1.118644 1.365595
0.576271 1.186441 1.398676
0.576271 1.254237 1.430070
0.576271 1.322034 1.459373
0.576271 1.389831 1.486352
0.576271 1.457627 1.510940
0.576271 1.525424 1.533210
0.576271 1.593220 1.553355
0.576271 1.661017 1.571655
0.576271 1.728814 1.588438
0.576271 1.796610 1.604047
0.576271 1.864407 1.618801
0.576271 1.932203 1.632973
0.576271 2.000000 1.646757

0.644068 -2.000000 1.640807
0.644068 -1.932203 1.671776
0.644068 -1.864407 1.701170
0.644068 -1.796610 1.728230
0.644068 -1.728814 1.752345
0.644068 -1.661017 1.773056
0.644068 -1.593220 1.790045
0.644068 -1.525424 1.803121
0.644068 -1.457627 1.812198
0.644068 -1.389831 1.817267
0.644068 -1.322034 1.818379
0.644068 -1.254237 1.815610
0.644068 -1.186441 1.809052
0.644068 -1.118644 1.798788
0.644068 -1.050847 1.784891
0.644068 -0.983051 1.767419
0.644068 -0.915254 1.746420
0.644068 -0.847458 1.721949
0.644068 -0.779661 1.694078
0.644068 -0.711864 1.662924
0.644068 -0.644068 1.628661
0.644068 -0.576271 1.591548
0.644068 -0.508475 1.551944
0.644068 -0.440678 1.510314
0.644068 -0.372881 1.467242
0.644068 -0.305085 1.423419
0.644068 -0.237288 1.379637
0.644068 -0.169492 1.336761
0.644068 -0.101695 1.295710
0.644068 -0.033898 1.257411
0.644068 0.033898 1.222769
0.644068 0.101695 1.192622
0.644068 0.169492 1.167701
0.644068 0.237288 1.148594
0.644068 0.305085 1.135717
0.644068 0.372881 1.129288
0.644068 0.440678 1.129318
0.644068 0.508475 1.135605
0.644068 0.576271 1.147750
0.644068 0.644068 1.165169
0.644068 0.711864 1.187130
0.644068 0.779661 1.212787
0.644068 0.847458 1.241226
0.644068 0.915254 1.271511
0.644068 0.983051 1.302727
0.644068 1.050847 1.334030
0.644068 1.118644 1.364681
0.644068 1.186441 1.394078
0.644068 1.254237 1.421776
0.644068 1.322034 1.447500
0.644068 1.389831 1.471138
0.644068 1.457627 1.492736
0.644068 1.525424 1.512474
0.644068 1.593220 1.530636
0.644068 1.661017 1.547576
0.644068 1.728814 1.563680
0.644068 1.796610 1.579330
0.644068 1.864407 1.594866
0.644068 1.932203 1.610556
0.644068 2.000000 1.626573

0.711864 -2.000000 1.619131
0.711864 -1.932203 1.645892
0.711864 -1.864407 1.670588
0.711864 -1.796610 1.692563
0.711864 -1.728814 1.711322
0.711864 -1.661017 1.726531
0.711864 -1.593220 1.738002
0.711864 -1.525424 1.745679
0.711864 -1.457627 1.749606
0.711864 -1.389831 1.749905
0.711864 -1.322034 1.746746
0.711864 -1.254237 1.740319
0.711864 -1.186441 1.730810
0.711864 -1.118644 1.718386
0.711864 -1.050847 1.703183
0.711864 -0.983051 1.685303
0.711864 -0.915254 1.664820
0.711864 -0.847458 1.641790
0.711864 -0.779661 1.616267
0.711864 -0.711864 1.588326
0.711864 -0.644068 1.558084
0.711864 -0.576271 1.525720
0.711864 -0.508475 1.491498
0.711864 -0.440678 1.455774
0.711864 -0.372881 1.419010
0.711864 -0.305085 1.381768
0.711864 -0.237288 1.344704
0.711864 -0.169492 1.308546
0.711864 -0.101695 1.274075
0.711864 -0.033898 1.242088
0.711864 0.033898 1.213365
0.711864 0.101695 1.188631
0.711864 0.169492 1.168517
0.711864 0.237288 1.153528
0.711864 0.305085 1.144012
0.711864 0.372881 1.140143
0.711864 0.440678 1.141904
0.711864 0.508475 1.149090
0.711864 0.576271 1.161317
0.711864 0.644068 1.178038
0.711864 0.711864 1.198578
0.711864 0.779661 1.222165
0.711864 0.847458 1.247973
0.711864 0.915254 1.275171
0.711864 0.983051 1.302957
0.711864 1.050847 1.330611
0.711864 1.118644 1.357518
0.711864 1.186441 1.383205
0.711864 1.254237 1.407352
0.711864 1.322034 1.429802
0.711864 1.389831 1.450558
0.711864 1.457627 1.469764
0.711864 1.525424 1.487685
0.711864 1.593220 1.504674
0.711864 1.661017 1.521138
0.711864 1.728814 1.537495
0.711864 1.796610 1.554137
0.711864 1.864407 1.571393
0.711864 1.932203 1.589502
0.711864 2.000000 1.608587

0.779661 -2.000000 1.590252
0.779661 -1.932203 1.612227
0.779661 -1.864407 1.631795
0.779661 -1.796610 1.648417
0.779661 -1.728814 1.661727
0.779661 -1.661017 1.671522
0.779661 -1.593220 1.677748
0.779661 -1.525424 1.680479
0.779661 -1.457627 1.679886
0.779661 -1.389831 1.676208
0.779661 -1.322034 1.669721
0.779661 -1.254237 1.660706
0.779661 -1.186441 1.649424
0.779661 -1.118644 1.636100
0.779661 -1.050847 1.620905
0.779661 -0.983051 1.603958
0.779661 -0.915254 1.585326
0.779661 -0.847458 1.565039
0.779661 -0.779661 1.543103
0.779661 -0.711864 1.519525
0.779661 -0.644068 1.494338
0.779661 -0.576271 1.467620
0.779661 -0.508475 1.439519
0.779661 -0.440678 1.410268
0.779661 -0.372881 1.380195
0.779661 -0.305085 1.349725
0.779661 -0.237288 1.319377
0.779661 -0.169492 1.289745
0.779661 -0.101695 1.261479
0.779661 -0.033898 1.235255
0.779661 0.033898 1.211747
0.779661 0.101695 1.191583
0.779661 0.169492 1.175318
0.779661 0.237288 1.163398
0.779661 0.305085 1.156133
0.779661 0.372881 1.153678
0.779661 0.440678 1.156020
0.779661 0.508475 1.162977
0.779661 0.576271 1.174210
0.779661 0.644068 1.189235
0.779661 0.711864 1.207457
0.779661 0.779661 1.228199
0.779661 0.847458 1.250745
0.779661 0.915254 1.274378
0.779661 0.983051 1.298424
0.779661 1.050847 1.322287
0.779661 1.118644 1.345482
0.779661 1.186441 1.367657
0.779661 1.254237 1.388611
0.779661 1.322034 1.408295
0.779661 1.389831 1.426805
0.779661 1.457627 1.444367
0.779661 1.525424 1.461308
0.779661 1.593220 1.478026
0.779661 1.661017 1.494952
0.779661 1.728814 1.512505
0.779661 1.796610 1.531062
0.779661 1.864407 1.550916
0.779661 1.932203 1.572246
0.779661 2.000000 1.595101

0.847458 -2.000000 1.555135
0.847458 -1.932203 1.571956
0.847458 -1.864407 1.586194
0.847458 -1.796610 1.597440
0.847458 -1.728814 1.605459
0.847458 -1.661017 1.610183
0.847458 -1.593220 1.611685
0.847458 -1.525424 1.610162
0.847458 -1.457627 1.605898
0.847458 -1.389831 1.599235
0.847458 -1.322034 1.590532
0.847458 -1.254237 1.580138
0.847458 -1.186441 1.568364
0.847458 -1.118644 1.555463
0.847458 -1.050847 1.541614
0.847458 -0.983051 1.526922
0.847458 -0.915254 1.511418
0.847458 -0.847458 1.495077
0.847458 -0.779661 1.477831
0.847458 -0.711864 1.459595
0.847458 -0.644068 1.440295
0.847458 -0.576271 1.419892
0.847458 -0.508475 1.398403
0.847458 -0.440678 1.375928
0.847458 -0.372881 1.352657
0.847458 -0.305085 1.328878
0.847458 -0.237288 1.304975
0.847458 -0.169492 1.281418
0.847458 -0.101695 1.258738
0.847458 -0.033898 1.237510
0.847458 0.033898 1.218318
0.847458 0.101695 1.201720
0.847458 0.169492 1.188220
0.847458 0.237288 1.178233
0.847458 0.305085 1.172059
0.847458 0.372881 1.169863
0.847458 0.440678 1.171665
0.847458 0.508475 1.177335
0.847458 0.576271 1.186601
0.847458 0.644068 1.199069
0.847458 0.711864 1.214242
0.847458 0.779661 1.231557
0.847458 0.847458 1.250416
0.847458 0.915254 1.270230
0.847458 0.983051 1.290452
0.847458 1.050847 1.310612
0.847458 1.118644 1.330346
0.847458 1.186441 1.349420
0.847458 1.254237 1.367733
0.847458 1.322034 1.385326
0.847458 1.389831 1.402371
0.847458 1.457627 1.419148
0.847458 1.525424 1.436022
0.847458 1.593220 1.453408
0.847458 1.661017 1.471731
0.847458 1.728814 1.491389
0.847458 1.796610 1.512712
0.847458 1.864407 1.535927
0.847458 1.932203 1.561136
0.847458 2.000000 1.588288

0.915254 -2.000000 1.515035
0.915254 -1.932203 1.526569
0.915254 -1.864407 1.535523
0.915254 -1.796610 1.541621
0.915254 -1.728814 1.544760
0.915254 -1.661017 1.544997
0.915254 -1.593220 1.542527
0.915254 -1.525424 1.537654
0.915254 -1.457627 1.530758
0.915254 -1.389831 1.522258
0.915254 -1.322034 1.512574
0.915254 -1.254237 1.502098
0.915254 -1.186441 1.491161
0.915254 -1.118644 1.480014
0.915254 -1.050847 1.468814
0.915254 -0.983051 1.457623
0.915254 -0.915254 1.446411
0.915254 -0.847458 1.435068
0.915254 -0.779661 1.423431
0.915254 -0.711864 1.411303
0.915254 -0.644068 1.398487
0.915254 -0.576271 1.384811
0.915254 -0.508475 1.370158
0.915254 -0.440678 1.354489
0.915254 -0.372881 1.337857
0.915254 -0.305085 1.320420
0.915254 -0.237288 1.302439
0.915254 -0.169492 1.284270
0.915254 -0.101695 1.266348
0.915254 -0.033898 1.249166
0.915254 0.033898 1.233243
0.915254 0.101695 1.219096
0.915254 0.169492 1.207203
0.915254 0.237288 1.197978
0.915254 0.305085 1.191740
0.915254 0.372881 1.188694
0.915254 0.440678 1.188917
0.915254 0.508475 1.192357
0.915254 0.576271 1.198835
0.915254 0.644068 1.208060
0.915254 0.711864 1.219652
0.915254 0.779661 1.233170
0.915254 0.847458 1.248144
0.915254 0.915254 1.264113
0.915254 0.983051 1.280654
0.915254 1.050847 1.297418
0.915254 1.118644 1.314152
0.915254 1.186441 1.330719
0.915254 1.254237 1.347103
0.915254 1.322034 1.363414
0.915254 1.389831 1.379871
0.915254 1.457627 1.396786
0.915254 1.525424 1.414532
0.915254 1.593220 1.433513
0.915254 1.661017 1.454121
0.915254 1.728814 1.476702
0.915254 1.796610 1.501515
0.915254 1.864407 1.528703
0.915254 1.932203 1.558264
0.915254 2.000000 1.590035

0.983051 -2.000000 1.471417
0.983051 -1.932203 1.477778
0.983051 -1.864407 1.481745
0.983051 -1.796610 1.483172
0.983051 -1.728814 1.482079
0.983051 -1.661017 1.478640
0.983051 -1.593220 1.473152
0.983051 -1.525424 1.466008
0.983051 -1.457627 1.457661
0.983051 -1.389831 1.448582
0.983051 -1.322034 1.439226
0.983051 -1.254237 1.429996
0.983051 -1.186441 1.421214
0.983051 -1.118644 1.413100
0.983051 -1.050847 1.405762
0.983051 -0.983051 1.399191
0.983051 -0.915254 1.393267
0.983051 -0.847458 1.387780
0.983051 -0.779661 1.382448
0.983051 -0.711864 1.376948
0.983051 -0.644068 1.370950
0.983051 -0.576271 1.364144
0.983051 -0.508475 1.356276
0.983051 -0.440678 1.347170
0.983051 -0.372881 1.336753
0.983051 -0.305085 1.325062
0.983051 -0.237288 1.312251
0.983051 -0.169492 1.298584
0.983051 -0.101695 1.284422
0.983051 -0.033898 1.270200
0.983051 0.033898 1.256402
0.983051 0.101695 1.243529
0.983051 0.169492 1.232066
0.983051 0.237288 1.222453
0.983051 0.305085 1.215057
0.983051 0.372881 1.210147
0.983051 0.440678 1.207884
0.983051 0.508475 1.208313
0.983051 0.576271 1.211365
0.983051 0.644068 1.216867
0.983051 0.711864 1.224565
0.983051 0.779661 1.234146
0.983051 0.847458 1.245267
0.983051 0.915254 1.257591
0.983051 0.983051 1.270812
0.983051 1.050847 1.284686
0.983051 1.118644 1.299057
0.983051 1.186441 1.313863
0.983051 1.254237 1.329152
0.983051 1.322034 1.345074
0.983051 1.389831 1.361873
0.983051 1.457627 1.379860
0.983051 1.525424 1.399391
0.983051 1.593220 1.420828
0.983051 1.661017 1.444507
0.983051 1.728814 1.470695
0.983051 1.796610 1.499561
0.983051 1.864407 1.531140
0.983051 1.932203 1.565314
0.983051 2.000000 1.601795

1.050847 -2.000000 1.425858
1.050847 -1.932203 1.427412
1.050847 -1.864407 1.426933
1.050847 -1.796610 1.424397
1.050847 -1.728814 1.419937
1.050847 -1.661017 1.413822
1.050847 -1.593220 1.406433
1.050847 -1.525424 1.398229
1.050847 -1.457627 1.389706
1.050847 -1.389831 1.381363
1.050847 -1.322034 1.373657
1.050847 -1.254237 1.366975
1.050847 -1.186441 1.361599
1.050847 -1.118644 1.357693
1.050847 -1.050847 1.355285
1.050847 -0.983051 1.354273
1.050847 -0.915254 1.354429
1.050847 -0.847458 1.355421
1.050847 -0.779661 1.356837
1.050847 -0.711864 1.358221
1.050847 -0.644068 1.359101
1.050847 -0.576271 1.359033
1.050847 -0.508475 1.357628
1.050847 -0.440678 1.354586
1.050847 -0.372881 1.349717
1.050847 -0.305085 1.342959
1.050847 -0.237288 1.334377
1.050847 -0.169492 1.324169
1.050847 -0.101695 1.312646
1.050847 -0.033898 1.300215
1.050847 0.033898 1.287354
1.050847 0.101695 1.274576
1.050847 0.169492 1.262402
1.050847 0.237288 1.251325
1.050847 0.305085 1.241785
1.050847 0.372881 1.234141
1.050847 0.440678 1.228655
1.050847 0.508475 1.225487
1.050847 0.576271 1.224687
1.050847 0.644068 1.226211
1.050847 0.711864 1.229933
1.050847 0.779661 1.235666
1.050847 0.847458 1.243190
1.050847 0.915254 1.252280
1.050847 0.983051 1.262733
1.050847 1.050847 1.274395
1.050847 1.118644 1.287178
1.050847 1.186441 1.301080
1.050847 1.254237 1.316181
1.050847 1.322034 1.332648
1.050847 1.389831 1.350715
1.050847 1.457627 1.370670
1.050847 1.525424 1.392821
1.050847 1.593220 1.417465
1.050847 1.661017 1.444855
1.050847 1.728814 1.475162
1.050847 1.796610 1.508442
1.050847 1.864407 1.544612
1.050847 1.932203 1.583426
1.050847 2.000000 1.624467

1.118644 -2.000000 1.379960
1.118644 -1.932203 1.377309
1.118644 -1.864407 1.373151
1.118644 -1.796610 1.367568
1.118644 -1.728814 1.360784
1.118644 -1.661017 1.353145
1.118644 -1.593220 1.345089
1.118644 -1.525424 1.337112
1.118644 -1.457627 1.329730
1.118644 -1.389831 1.323435
1.118644 -1.322034 1.318659
1.118644 -1.254237 1.315744
1.118644 -1.186441 1.314905
1.118644 -1.118644 1.316222
1.118644 -1.050847 1.319623
1.118644 -0.983051 1.324892
1.118644 -0.915254 1.331676
1.118644 -0.847458 1.339512
1.118644 -0.779661 1.347851
1.118644 -0.711864 1.356096
1.118644 -0.644068 1.363642
1.118644 -0.576271 1.369913
1.118644 -0.508475 1.374397
1.118644 -0.440678 1.376686
1.118644 -0.372881 1.376493
1.118644 -0.305085 1.373674
1.118644 -0.237288 1.368238
1.118644 -0.169492 1.360337
1.118644 -0.101695 1.350264
1.118644 -0.033898 1.338428
1.118644 0.033898 1.325325
1.118644 0.101695 1.311514
1.118644 0.169492 1.297576
1.118644 0.237288 1.284084
1.118644 0.305085 1.271570
1.118644 0.372881 1.260501
1.118644 0.440678 1.251258
1.118644 0.508475 1.244122
1.118644 0.576271 1.239274
1.118644 0.644068 1.236797
1.118644 0.711864 1.236690
1.118644 0.779661 1.238886
1.118644 0.847458 1.243274
1.118644 0.915254 1.249727
1.118644 0.983051 1.258125
1.118644 1.050847 1.268380
1.118644 1.118644 1.280453
1.118644 1.186441 1.294367
1.118644 1.254237 1.310212
1.118644 1.322034 1.328140
1.118644 1.389831 1.348352
1.118644 1.457627 1.371081
1.118644 1.525424 1.396563
1.118644 1.593220 1.425009
1.118644 1.661017 1.456567
1.118644 1.728814 1.491295
1.118644 1.796610 1.529128
1.118644 1.864407 1.569853
1.118644 1.932203 1.613095
1.118644 2.000000 1.658307

1.186441 -2.000000 1.335254
1.186441 -1.932203 1.329221
1.186441 -1.864407 1.322347
1.186441 -1.796610 1.314799
1.186441 -1.728814 1.306873
1.186441 -1.661017 1.298962
1.186441 -1.593220 1.291536
1.186441 -1.525424 1.285100
1.186441 -1.457627 1.280155
1.186441 -1.389831 1.277162
1.186441 -1.322034 1.276499
1.186441 -1.254237 1.278433
1.186441 -1.186441 1.283090
1.186441 -1.118644 1.290443
1.186441 -1.050847 1.300304
1.186441 -0.983051 1.312326
1.186441 -0.915254 1.326024
1.186441 -0.847458 1.340795
1.186441 -0.779661 1.355953
1.186441 -0.711864 1.370767
1.186441 -0.644068 1.384504
1.186441 -0.576271 1.396468
1.186441 -0.508475 1.406045
1.186441 -0.440678 1.412735
1.186441 -0.372881 1.416178
1.186441 -0.305085 1.416178
1.186441 -0.237288 1.412708
1.186441 -0.169492 1.405910
1.186441 -0.101695 1.396086
1.186441 -0.033898 1.383673
1.186441 0.033898 1.369218
1.186441 0.101695 1.353348
1.186441 0.169492 1.336729
1.186441 0.237288 1.320033
1.186441 0.305085 1.303905
1.186441 0.372881 1.288932
1.186441 0.440678 1.275619
1.186441 0.508475 1.264378
1.186441 0.576271 1.255518
1.186441 0.644068 1.249244
1.186441 0.711864 1.245672
1.186441 0.779661 1.244840
1.186441 0.847458 1.246731
1.186441 0.915254 1.251295
1.186441 0.983051 1.258471
1.186441 1.050847 1.268211
1.186441 1.118644 1.280498
1.186441 1.186441 1.295353
1.186441 1.254237 1.312846
1.186441 1.322034 1.333086
1.186441 1.389831 1.356215
1.186441 1.457627 1.382389
1.186441 1.525424 1.411749
1.186441 1.593220 1.444399
1.186441 1.661017 1.480371
1.186441 1.728814 1.519598
1.186441 1.796610 1.561884
1.186441 1.864407 1.606888
1.186441 1.932203 1.654107
1.186441 2.000000 1.702873

1.254237 -2.000000 1.293135
1.254237 -1.932203 1.284726
1.254237 -1.864407 1.276254
1.254237 -1.796610 1.267948
1.254237 -1.728814 1.260146
1.254237 -1.661017 1.253264
1.254237 -1.593220 1.247772
1.254237 -1.525424 1.244154
1.254237 -1.457627 1.242871
1.254237 -1.389831 1.244321
1.254237 -1.322034 1.248801
1.254237 -1.254237 1.256483
1.254237 -1.186441 1.267382
1.254237 -1.118644 1.281349
1.254237 -1.050847 1.298063
1.254237 -0.983051 1.317042
1.254237 -0.915254 1.337663
1.254237 -0.847458 1.359185
1.254237 -0.779661 1.380790
1.254237 -0.711864 1.401623
1.254237 -0.644068 1.420836
1.254237 -0.576271 1.437635
1.254237 -0.508475 1.451322
1.254237 -0.440678 1.461329
1.254237 -0.372881 1.467253
1.254237 -0.305085 1.468871
1.254237 -0.237288 1.466152
1.254237 -0.169492 1.459256
1.254237 -0.101695 1.448520
1.254237 -0.033898 1.434439
1.254237 0.033898 1.417637
1.254237 0.101695 1.398830
1.254237 0.169492 1.378788
1.254237 0.237288 1.358301
1.254237 0.305085 1.338135
1.254237 0.372881 1.319004
1.254237 0.440678 1.301545
1.254237 0.508475 1.286294
1.254237 0.576271 1.273681
1.254237 0.644068 1.264026
1.254237 0.711864 1.257546
1.254237 0.779661 1.254366
1.254237 0.847458 1.254540
1.254237 0.915254 1.258069
1.254237 0.983051 1.264929
1.254237 1.050847 1.275082
1.254237 1.118644 1.288503
1.254237 1.186441 1.305187
1.254237 1.254237 1.325153
1.254237 1.322034 1.348444
1.254237 1.389831 1.375119
1.254237 1.457627 1.405233
1.254237 1.525424 1.438819
1.254237 1.593220 1.475859
1.254237 1.661017 1.516259
1.254237 1.728814 1.559822
1.254237 1.796610 1.606224
1.254237 1.864407 1.654998
1.254237 1.932203 1.705521
1.254237 2.000000 1.757018

1.322034 -2.000000 1.254795
1.322034 -1.932203 1.245159
1.322034 -1.864407 1.236316
1.322034 -1.796610 1.228530
1.322034 -1.728814 1.222151
1.322034 -1.661017 1.217590
1.322034 -1.593220 1.215286
1.322034 -1.525424 1.215674
1.322034 -1.457627 1.219147
1.322034 -1.389831 1.226014
1.322034 -1.322034 1.236474
1.322034 -1.254237 1.250580
1.322034 -1.186441 1.268221
1.322034 -1.118644 1.289115
1.322034 -1.050847 1.312804
1.322034 -0.983051 1.338668
1.322034 -0.915254 1.365946
1.322034 -0.847458 1.393769
1.322034 -0.779661 1.421199
1.322034 -0.711864 1.447270
1.322034 -0.644068 1.471042
1.322034 -0.576271 1.491644
1.322034 -0.508475 1.508317
1.322034 -0.440678 1.520458
1.322034 -0.372881 1.527645
1.322034 -0.305085 1.529658
1.322034 -0.237288 1.526492
1.322034 -0.169492 1.518351
1.322034 -0.101695 1.505639
1.322034 -0.033898 1.488929
1.322034 0.033898 1.468944
1.322034 0.101695 1.446507
1.322034 0.169492 1.422510
1.322034 0.237288 1.397865
1.322034 0.305085 1.373468
1.322034 0.372881 1.350162
1.322034 0.440678 1.328709
1.322034 0.508475 1.309764
1.322034 0.576271 1.293866
1.322034 0.644068 1.281433
1.322034 0.711864 1.272761
1.322034 0.779661 1.268041
1.322034 0.847458 1.267373
1.322034 0.915254 1.270785
1.322034 0.983051 1.278255
1.322034 1.050847 1.289733
1.322034 1.118644 1.305157
1.322034 1.186441 1.324465
1.322034 1.254237 1.347604
1.322034 1.322034 1.374529
1.322034 1.389831 1.405194
1.322034 1.457627 1.439540
1.322034 1.525424 1.477477
1.322034 1.593220 1.518860
1.322034 1.661017 1.563464
1.322034 1.728814 1.610965
1.322034 1.796610 1.660916
1.322034 1.864407 1.712734
1.322034 1.932203 1.765693
1.322034 2.000000 1.818927

1.389831 -2.000000 1.221185
1.389831 -1.932203 1.211566
1.389831 -1.864407 1.203635
1.389831 -1.796610 1.197661
1.389831 -1.728814 1.193980
1.389831 -1.661017 1.192963
1.389831 -1.593220 1.194995
1.389831 -1.525424 1.200434
1.389831 -1.457627 1.209580
1.389831 -1.389831 1.222635
1.389831 -1.322034 1.239676
1.389831 -1.254237 1.260628
1.389831 -1.186441 1.285245
1.389831 -1.118644 1.313106
1.389831 -1.050847 1.343615
1.389831 -0.983051 1.376018
1.389831 -0.915254 1.409428
1.389831 -0.847458 1.442860
1.389831 -0.779661 1.475270
1.389831 -0.711864 1.505607
1.389831 -0.644068 1.532860
1.389831 -0.576271 1.556105
1.389831 -0.508475 1.574556
1.389831 -0.440678 1.587598
1.389831 -0.372881 1.594822
1.389831 -0.305085 1.596041
1.389831 -0.237288 1.591303
1.389831 -0.169492 1.580882
1.389831 -0.101695 1.565268
1.389831 -0.033898 1.545140
1.389831 0.033898 1.521331
1.389831 0.101695 1.494787
1.389831 0.169492 1.466526
1.389831 0.237288 1.437591
1.389831 0.305085 1.409006
1.389831 0.372881 1.381736
1.389831 0.440678 1.356660
1.389831 0.508475 1.334538
1.389831 0.576271 1.316001
1.389831 0.644068 1.301540
1.389831 0.711864 1.291512
1.389831 0.779661 1.286146
1.389831 0.847458 1.285559
1.389831 0.915254 1.289777
1.389831 0.983051 1.298757
1.389831 1.050847 1.312404
1.389831 1.118644 1.330595
1.389831 1.186441 1.353188
1.389831 1.254237 1.380036
1.389831 1.322034 1.410986
1.389831 1.389831 1.445874
1.389831 1.457627 1.484517
1.389831 1.525424 1.526696
1.389831 1.593220 1.572136
1.389831 1.661017 1.620487
1.389831 1.728814 1.671303
1.389831 1.796610 1.724028
1.389831 1.864407 1.777980
1.389831 1.932203 1.832347
1.389831 2.000000 1.886198

1.457627 -2.000000 1.192997
1.457627 -1.932203 1.184678
1.457627 -1.864407 1.178941
1.457627 -1.796610 1.176031
1.457627 -1.728814 1.176238
1.457627 -1.661017 1.179871
1.457627 -1.593220 1.187231
1.457627 -1.525424 1.198576
1.457627 -1.457627 1.214094
1.457627 -1.389831 1.233864
1.457627 -1.322034 1.257830
1.457627 -1.254237 1.285779
1.457627 -1.186441 1.317329
1.457627 -1.118644 1.351920
1.457627 -1.050847 1.388825
1.457627 -0.983051 1.427167
1.457627 -0.915254 1.465949
1.457627 -0.847458 1.504084
1.457627 -0.779661 1.540451
1.457627 -0.711864 1.573933
1.457627 -0.644068 1.603476
1.457627 -0.576271 1.628136
1.457627 -0.508475 1.647123
1.457627 -0.440678 1.659843
1.457627 -0.372881 1.665928
1.457627 -0.305085 1.665251
1.457627 -0.237288 1.657935
1.457627 -0.169492 1.644352
1.457627 -0.101695 1.625095
1.457627 -0.033898 1.600962
1.457627 0.033898 1.572908
1.457627 0.101695 1.542011
1.457627 0.169492 1.509416
1.457627 0.237288 1.476294
1.457627 0.305085 1.443789
1.457627 0.372881 1.412981
1.457627 0.440678 1.384846
1.457627 0.508475 1.360233
1.457627 0.576271 1.339840
1.457627 0.644068 1.324211
1.457627 0.711864 1.313733
1.457627 0.779661 1.308646
1.457627 0.847458 1.309059
1.457627 0.915254 1.314967
1.457627 0.983051 1.326275
1.457627 1.050847 1.342822
1.457627 1.118644 1.364397
1.457627 1.186441 1.390762
1.457627 1.254237 1.421656
1.457627 1.322034 1.456806
1.457627 1.389831 1.495921
1.457627 1.457627 1.538690
1.457627 1.525424 1.584766
1.457627 1.593220 1.633748
1.457627 1.661017 1.685171
1.457627 1.728814 1.738482
1.457627 1.796610 1.793031
1.457627 1.864407 1.848057
1.457627 1.932203 1.902691
1.457627 2.000000 1.955958

1.525424 -2.000000 1.170664
1.525424 -1.932203 1.164912
1.525424 -1.864407 1.162593
1.525424 -1.796610 1.163901
1.525424 -1.728814 1.169053
1.525424 -1.661017 1.178270
1.525424 -1.593220 1.191746
1.525424 -1.525424 1.209625
1.525424 -1.457627 1.231966
1.525424 -1.389831 1.258713
1.525424 -1.322034 1.289673
1.525424 -1.254237 1.324494
1.525424 -1.186441 1.362659
1.525424 -1.118644 1.403479
1.525424 -1.050847 1.446109
1.525424 -0.983051 1.489565
1.525424 -0.915254 1.532755
1.525424 -0.847458 1.574522
1.525424 -0.779661 1.613686
1.525424 -0.711864 1.649097
1.525424 -0.644068 1.679685
1.525424 -0.576271 1.704513
1.525424 -0.508475 1.722820
1.525424 -0.440678 1.734060
1.525424 -0.372881 1.737930
1.525424 -0.305085 1.734388
1.525424 -0.237288 1.723658
1.525424 -0.169492 1.706220
1.525424 -0.101695 1.682790
1.525424 -0.033898 1.654291
1.525424 0.033898 1.621808
1.525424 0.101695 1.586548
1.525424 0.169492 1.549782
1.525424 0.237288 1.512799
1.525424 0.305085 1.476851
1.525424 0.372881 1.443114
1.525424 0.440678 1.412645
1.525424 0.508475 1.386354
1.525424 0.576271 1.364984
1.525424 0.644068 1.349105
1.525424 0.711864 1.339105
1.525424 0.779661 1.335208
1.525424 0.847458 1.337484
1.525424 0.915254 1.345871
1.525424 0.983051 1.360201
1.525424 1.050847 1.380221
1.525424 1.118644 1.405617
1.525424 1.186441 1.436034
1.525424 1.254237 1.471090
1.525424 1.322034 1.510383
1.525424 1.389831 1.553495
1.525424 1.457627 1.599987
1.525424 1.525424 1.649389
1.525424 1.593220 1.701188
1.525424 1.661017 1.754818
1.525424 1.728814 1.809637
1.525424 1.796610 1.864924
1.525424 1.864407 1.919866
1.525424 1.932203 1.973560
1.525424 2.000000 2.025020

1.593220 -2.000000 1.154379
1.593220 -1.932203 1.152387
1.593220 -1.864407 1.154598
1.593220 -1.796610 1.161128
1.593220 -1.728814 1.172098
1.593220 -1.661017 1.187620
1.593220 -1.593220 1.207767
1.593220 -1.525424 1.232551
1.593220 -1.457627 1.261895
1.593220 -1.389831 1.295606
1.593220 -1.322034 1.333352
1.593220 -1.254237 1.374649
1.593220 -1.186441 1.418853
1.593220 -1.118644 1.465162
1.593220 -1.050847 1.512627
1.593220 -0.983051 1.560181
1.593220 -0.915254 1.606664
1.593220 -0.847458 1.650870
1.593220 -0.779661 1.691592
1.593220 -0.711864 1.727674
1.593220 -0.644068 1.758061
1.593220 -0.576271 1.781852
1.593220 -0.508475 1.798340
1.593220 -0.440678 1.807055
1.593220 -0.372881 1.807783
1.593220 -0.305085 1.800587
1.593220 -0.237288 1.785805
1.593220 -0.169492 1.764040
1.593220 -0.101695 1.736137
1.593220 -0.033898 1.703149
1.593220 0.033898 1.666290
1.593220 0.101695 1.626889
1.593220 0.169492 1.586334
1.593220 0.237288 1.546016
1.593220 0.305085 1.507279
1.593220 0.372881 1.471373
1.593220 0.440678 1.439410
1.593220 0.508475 1.412339
1.593220 0.576271 1.390918
1.593220 0.644068 1.375713
1.593220 0.711864 1.367088
1.593220 0.779661 1.365221
1.593220 0.847458 1.370120
1.593220 0.915254 1.381641
1.593220 0.983051 1.399520
1.593220 1.050847 1.423396
1.593220 1.118644 1.452837
1.593220 1.186441 1.487364
1.593220 1.254237 1.526465
1.593220 1.322034 1.569612
1.593220 1.389831 1.616259
1.593220 1.457627 1.665850
1.593220 1.525424 1.717805
1.593220 1.593220 1.771517
1.593220 1.661017 1.826334
1.593220 1.728814 1.881554
1.593220 1.796610 1.936407
1.593220 1.864407 1.990057
1.593220 1.932203 2.041596
1.593220 2.000000 2.090054

1.661017 -2.000000 1.144125
1.661017 -1.932203 1.146959
1.661017 -1.864407 1.154649
1.661017 -1.796610 1.167211
1.661017 -1.728814 1.184651
1.661017 -1.661017 1.206955
1.661017 -1.593220 1.234064
1.661017 -1.525424 1.265852
1.661017 -1.457627 1.302104
1.661017 -1.389831 1.342489
1.661017 -1.322034 1.386546
1.661017 -1.254237 1.433670
1.661017 -1.186441 1.483105
1.661017 -1.118644 1.533954
1.661017 -1.050847 1.585191
1.661017 -0.983051 1.635686
1.661017 -0.915254 1.684240
1.661017 -0.847458 1.729627
1.661017 -0.779661 1.770643
1.661017 -0.711864 1.806154
1.661017 -0.644068 1.835150
1.661017 -0.576271 1.856791
1.661017 -0.508475 1.870453
1.661017 -0.440678 1.875759
1.661017 -0.372881 1.872605
1.661017 -0.305085 1.861172
1.661017 -0.237288 1.841925
1.661017 -0.169492 1.815596
1.661017 -0.101695 1.783161
1.661017 -0.033898 1.745798
1.661017 0.033898 1.704843
1.661017 0.101695 1.661738
1.661017 0.169492 1.617968
1.661017 0.237288 1.575011
1.661017 0.305085 1.534278
1.661017 0.372881 1.497068
1.661017 0.440678 1.464523
1.661017 0.508475 1.437601
1.661017 0.576271 1.417049
1.661017 0.644068 1.403399
1.661017 0.711864 1.396965
1.661017 0.779661 1.397854
1.661017 0.847458 1.405987
1.661017 0.915254 1.421121
1.661017 0.983051 1.442879
1.661017 1.050847 1.470779
1.661017 1.118644 1.504264
1.661017 1.186441 1.542724
1.661017 1.254237 1.585521
1.661017 1.322034 1.632004
1.661017 1.389831 1.681513
1.661017 1.457627 1.733385
1.661017 1.525424 1.786951
1.661017 1.593220 1.841527
1.661017 1.661017 1.896406
1.661017 1.728814 1.950845
1.661017 1.796610 2.004060
1.661017 1.864407 2.055217
1.661017 1.932203 2.103432
1.661017 2.000000 2.147783

1.728814 -2.000000 1.139725
1.728814 -1.932203 1.148275
1.728814 -1.864407 1.162187
1.728814 -1.796610 1.181359
1.728814 -1.728814 1.205668
1.728814 -1.661017 1.234964
1.728814 -1.593220 1.269051
1.728814 -1.525424 1.307664
1.728814 -1.457627 1.350454
1.728814 -1.389831 1.396963
1.728814 -1.322034 1.446612
1.728814 -1.254237 1.498690
1.728814 -1.186441 1.552353
1.728814 -1.118644 1.606631
1.728814 -1.050847 1.660446
1.728814 -0.983051 1.712635
1.728814 -0.915254 1.761989
1.728814 -0.847458 1.807292
1.728814 -0.779661 1.847369
1.728814 -0.711864 1.881139
1.728814 -0.644068 1.907662
1.728814 -0.576271 1.926183
1.728814 -0.508475 1.936180
1.728814 -0.440678 1.937390
1.728814 -0.372881 1.929830
1.728814 -0.305085 1.913810
1.728814 -0.237288 1.889924
1.728814 -0.169492 1.859034
1.728814 -0.101695 1.822241
1.728814 -0.033898 1.780843
1.728814 0.033898 1.736282
1.728814 0.101695 1.690094
1.728814 0.169492 1.643845
1.728814 0.237288 1.599071
1.728814 0.305085 1.557229
1.728814 0.372881 1.519638
1.728814 0.440678 1.487442
1.728814 0.508475 1.461580
1.728814 0.576271 1.442759
1.728814 0.644068 1.431453
1.728814 0.711864 1.427898
1.728814 0.779661 1.432112
1.728814 0.847458 1.443909
1.728814 0.915254 1.462931
1.728814 0.983051 1.488678
1.728814 1.050847 1.520541
1.728814 1.118644 1.557833
1.728814 1.186441 1.599820
1.728814 1.254237 1.645744
1.728814 1.322034 1.694841
1.728814 1.389831 1.746351
1.728814 1.457627 1.799528
1.728814 1.525424 1.853633
1.728814 1.593220 1.907932
1.728814 1.661017 1.961688
1.728814 1.728814 2.014149
1.728814 1.796610 2.064542
1.728814 1.864407 2.112066
1.728814 1.932203 2.155891
1.728814 2.000000 2.195167

1.796610 -2.000000 1.140885
1.796610 -1.932203 1.155824
1.796610 -1.864407 1.176462
1.796610 -1.796610 1.202563
1.796610 -1.728814 1.233869
1.796610 -1.661017 1.270091
1.796610 -1.593220 1.310895
1.796610 -1.525424 1.355886
1.796610 -1.457627 1.404589
1.796610 -1.389831 1.456433
1.796610 -1.322034 1.510741
1.796610 -1.254237 1.566718
1.796610 -1.186441 1.623455
1.796610 -1.118644 1.679939
1.796610 -1.050847 1.735065
1.796610 -0.983051 1.787668
1.796610 -0.915254 1.836558
1.796610 -0.847458 1.880557
1.796610 -0.779661 1.918549
1.796610 -0.711864 1.949530
1.796610 -0.644068 1.972650
1.796610 -0.576271 1.987265
1.796610 -0.508475 1.992966
1.796610 -0.440678 1.989616
1.796610 -0.372881 1.977362
1.796610 -0.305085 1.956644
1.796610 -0.237288 1.928185
1.796610 -0.169492 1.892971
1.796610 -0.101695 1.852217
1.796610 -0.033898 1.807324
1.796610 0.033898 1.759823
1.796610 0.101695 1.711323
1.796610 0.169492 1.663445
1.796610 0.237288 1.617761
1.796610 0.305085 1.575740
1.796610 0.372881 1.538696
1.796610 0.440678 1.507748
1.796610 0.508475 1.483786
1.796610 0.576271 1.467454
1.796610 0.644068 1.459142
1.796610 0.711864 1.458990
1.796610 0.779661 1.466907
1.796610 0.847458 1.482587
1.796610 0.915254 1.505549
1.796610 0.983051 1.535165
1.796610 1.050847 1.570697
1.796610 1.118644 1.611335
1.796610 1.186441 1.656228
1.796610 1.254237 1.704510
1.796610 1.322034 1.755323
1.796610 1.389831 1.807828
1.796610 1.457627 1.861218
1.796610 1.525424 1.914709
1.796610 1.593220 1.967548
1.796610 1.661017 2.018993
1.796610 1.728814 2.068315
1.796610 1.796610 2.114780
1.796610 1.864407 2.157647
1.796610 1.932203 2.196168
1.796610 2.000000 2.229584

1.864407 -2.000000 1.147244
1.864407 -1.932203 1.168999
1.864407 -1.864407 1.196601
1.864407 -1.796610 1.229677
1.864407 -1.728814 1.267830
1.864407 -1.661017 1.310638
1.864407 -1.593220 1.357635
1.864407 -1.525424 1.408306
1.864407 -1.457627 1.462068
1.864407 -1.389831 1.518258
1.864407 -1.322034 1.576121
1.864407 -1.254237 1.634806
1.864407 -1.186441 1.693367
1.864407 -1.118644 1.750773
1.864407 -1.050847 1.805925
1.864407 -0.983051 1.857686
1.864407 -0.915254 1.904910
1.864407 -0.847458 1.946487
1.864407 -0.779661 1.981383
1.864407 -0.711864 2.008692
1.864407 -0.644068 2.027676
1.864407 -0.576271 2.037810
1.864407 -0.508475 2.038814
1.864407 -0.440678 2.030680
1.864407 -0.372881 2.013687
1.864407 -0.305085 1.988401
1.864407 -0.237288 1.955666
1.864407 -0.169492 1.916579
1.864407 -0.101695 1.872453
1.864407 -0.033898 1.824773
1.864407 0.033898 1.775137
1.864407 0.101695 1.725202
1.864407 0.169492 1.676614
1.864407 0.237288 1.630955
1.864407 0.305085 1.589679
1.864407 0.372881 1.554067
1.864407 0.440678 1.525182
1.864407 0.508475 1.503845
1.864407 0.576271 1.490611
1.864407 0.644068 1.485768
1.864407 0.711864 1.489345
1.864407 0.779661 1.501128
1.864407 0.847458 1.520686
1.864407 0.915254 1.547409
1.864407 0.983051 1.580543
1.864407 1.050847 1.619229
1.864407 1.118644 1.662542
1.864407 1.186441 1.709530
1.864407 1.254237 1.759237
1.864407 1.322034 1.810733
1.864407 1.389831 1.863124
1.864407 1.457627 1.915567
1.864407 1.525424 1.967266
1.864407 1.593220 2.017472
1.864407 1.661017 2.065473
1.864407 1.728814 2.110587
1.864407 1.796610 2.152147
1.864407 1.864407 2.189500
1.864407 1.932203 2.221996
1.864407 2.000000 2.248994

1.932203 -2.000000 1.158421
1.932203 -1.932203 1.187149
1.932203 -1.864407 1.221678
1.932203 -1.796610 1.261499
1.932203 -1.728814 1.306080
1.932203 -1.661017 1.354872
1.932203 -1.593220 1.407294
1.932203 -1.525424 1.462730
1.932203 -1.457627 1.520508
1.932203 -1.389831 1.579896
1.932203 -1.322034 1.640090
1.932203 -1.254237 1.700209
1.932203 -1.186441 1.759299
1.932203 -1.118644 1.816344
1.932203 -1.050847 1.870278
1.932203 -0.983051 1.920017
1.932203 -0.915254 1.964490
1.932203 -0.847458 2.002675
1.932203 -0.779661 2.033642
1.932203 -0.711864 2.056600
1.932203 -0.644068 2.070935
1.932203 -0.576271 2.076250
1.932203 -0.508475 2.072397
1.932203 -0.440678 2.059498
1.932203 -0.372881 2.037957
1.932203 -0.305085 2.008459
1.932203 -0.237288 1.971953
1.932203 -0.169492 1.929631
1.932203 -0.101695 1.882882
1.932203 -0.033898 1.833251
1.932203 0.033898 1.782379
1.932203 0.101695 1.731939
1.932203 0.169492 1.683579
1.932203 0.237288 1.638860
1.932203 0.305085 1.599194
1.932203 0.372881 1.565802
1.932203 0.440678 1.539670
1.932203 0.508475 1.521523
1.932203 0.576271 1.511814
1.932203 0.644068 1.510712
1.932203 0.711864 1.518125
1.932203 0.779661 1.533710
1.932203 0.847458 1.556910
1.932203 0.915254 1.586989
1.932203 0.983051 1.623073
1.932203 1.050847 1.664196
1.932203 1.118644 1.709334
1.932203 1.186441 1.757451
1.932203 1.254237 1.807527
1.932203 1.322034 1.858583
1.932203 1.389831 1.909700
1.932203 1.457627 1.960026
1.932203 1.525424 2.008780
1.932203 1.593220 2.055250
1.932203 1.661017 2.098779
1.932203 1.728814 2.138759
1.932203 1.796610 2.174616
1.932203 1.864407 2.205802
1.932203 1.932203 2.231787
1.932203 2.000000 2.252057

2.000000 -2.000000 1.174047
2.000000 -1.932203 1.209628
2.000000 -1.864407 1.250773
2.000000 -1.796610 1.296840
2.000000 -1.728814 1.347176
2.000000 -1.661017 1.401118
2.000000 -1.593220 1.457992
2.000000 -1.525424 1.517099
2.000000 -1.457627 1.577705
2.000000 -1.389831 1.639038
2.000000 -1.322034 1.700271
2.000000 -1.254237 1.760524
2.000000 -1.186441 1.818865
2.000000 -1.118644 1.874318
2.000000 -1.050847 1.925882
2.000000 -0.983051 1.972551
2.000000 -0.915254 2.013348
2.000000 -0.847458 2.047359
2.000000 -0.779661 2.073776
2.000000 -0.711864 2.091932
2.000000 -0.644068 2.101344
2.000000 -0.576271 2.101747
2.000000 -0.508475 2.093121
2.000000 -0.440678 2.075712
2.000000 -0.372881 2.050038
2.000000 -0.305085 2.016885
2.000000 -0.237288 1.977291
2.000000 -0.169492 1.932518
2.000000 -0.101695 1.884011
2.000000 -0.033898 1.833346
2.000000 0.033898 1.782176
2.000000 0.101695 1.732167
2.000000 0.169492 1.684940
2.000000 0.237288 1.642004
2.000000 0.305085 1.604707
2.000000 0.372881 1.574185
2.000000 0.440678 1.551327
2.000000 0.508475 1.536748
2.000000 0.576271 1.530780
2.000000 0.644068 1.533471
2.000000 0.711864 1.544597
2.000000 0.779661 1.563691
2.000000 0.847458 1.590073
2.000000 0.915254 1.622890
2.000000 0.983051 1.661164
2.000000 1.050847 1.703835
2.000000 1.118644 1.749805
2.000000 1.186441 1.797977
2.000000 1.254237 1.847291
2.000000 1.322034 1.896749
2.000000 1.389831 1.945433
2.000000 1.457627 1.992514
2.000000 1.525424 2.037255
2.000000 1.593220 2.079005
2.000000 1.661017 2.117191
2.000000 1.728814 2.151299
2.000000 1.796610 2.180870
2.000000 1.864407 2.205476
2.000000 1.932203 2.224720
2.000000 2.000000 2.238223


